Harnessing Increased Client Participation with Cohort-Parallel Federated Learning

Federated learning (FL) is a machine learning approach where nodes collaboratively train a global model. As more nodes participate in a round of FL, the effectiveness of individual model updates by nodes also diminishes. In this study, we increase the effectiveness of client updates by dividing the network into smaller partitions, or cohorts. We introduce Cohort-Parallel Federated Learning (CPFL): a novel learning approach where each cohort independently trains a global model using FL, until convergence, and the produced models by each cohort are then unified using knowledge distillation. The insight behind CPFL is that smaller, isolated networks converge quicker than in a one-network setting where all nodes participate. Through exhaustive experiments involving realistic traces and non-IID data distributions on the CIFAR-10 and FEMNIST image classification tasks, we investigate the balance between the number of cohorts, model accuracy, training time, and compute resources. Compared to traditional FL, CPFL with four cohorts, non-IID data distribution, and CIFAR-10 yields a 1.9x reduction in train time and a 1.3x reduction in resource usage, with a minimal drop in test accuracy.

==> data/cifar10_n200_vary_c_grouped_data.csv <==
cohorts,alpha,accuracy_mean,accuracy_std,accuracy_count,tta_mean,tta_std,tta_count,rta_mean,rta_std,rta_count
1,0.1,70.44200000000001,2.2787211325653702,5,1488216,314268.5983040622,5,20077795.4,2977117.43806342,5
1,0.3,77.428,0.6906301470396449,5,1953828,222979.8285047327,5,30648195.0,2421578.030219448,5
1,1.0,79.384,0.5081633595606847,5,1953576,337802.41011573613,5,32922811.2,1136894.595130393,5
2,0.1,69.77,1.1904340944938212,4,919740,121957.68118490938,4,16301035.25,3232298.767516433,4
2,0.3,75.56800000000001,0.4855100410908091,5,1285224,405369.86799711693,5,27920155.2,3082682.4486319055,5
2,1.0,76.442,0.4738354144637086,5,943620,361865.464226693,5,25364719.8,4164732.6435562703,5
4,0.1,69.78600000000002,0.6183283917143086,5,786492,180281.43698118228,5,15295326.4,1023520.8477028204,5
4,0.3,73.594,0.5728699677937357,5,830196,296588.41663153336,5,18514891.8,955414.9977419238,5
4,1.0,74.73600000000002,0.33797928930631227,5,635184,276011.15064431727,5,16940837.8,2102160.198133506,5
8,0.1,67.19000000000001,1.436506178197646,5,569472,136549.81991932468,5,10668804.6,1046276.1468533534,5
8,0.3,71.128,0.3493136126749102,5,509964,212127.802703936,5,12233108.6,439266.07523265434,5
8,1.0,72.62,0.3816411927452285,5,411756,222230.70822908342,5,11553372.4,1118339.7537992646,5
16,0.1,64.59,0.4308131845707657,5,354456,81165.19377171474,5,7238045.4,447255.492667558,5
16,0.3,67.828,0.32321819255728945,5,354156,147213.67490827746,5,8096721.8,596477.331937015,5
16,1.0,69.112,0.37632432820639966,5,254940,161509.6969225068,5,7153026.2,444757.37741121283,5
32,0.1,62.438,1.277974960631077,5,253164,41603.53446523504,5,5017649.6,502616.1189981873,5
32,0.3,63.552,0.37539312726793284,5,237396,89213.62048476678,5,5157784.8,230059.88357968887,5
32,1.0,64.444,0.31973426466364263,5,170304,91857.44869089278,5,4627428.4,298483.8779059934,5
64,0.1,60.284000000000006,0.8957008429157548,5,224964,54185.17583250976,5,3422084.0,272411.5832054503,5
64,0.3,58.79,0.5405090193512022,5,146880,36986.922013057534,5,3142382.8,145143.97366993918,5
64,1.0,58.05,0.27349588662354657,5,95388,47235.157668838154,5,2945875.4,155796.69347036863,5
128,0.1,58.45399999999999,1.190936606205384,5,188460,77233.85656562801,5,2663205.0,218029.71629000484,5
128,0.3,56.986000000000004,0.4744786612694006,5,93264,28547.66330192368,5,2384427.0,124353.3485375444,5
128,1.0,51.952,0.4270480066690408,5,62148,25197.264137203467,5,2132456.8,117570.7088445077,5
200,0.1,47.888,1.951120191069735,5,212856,117254.81943186813,5,2289823.2,247631.0251476983,5
200,0.3,55.391999999999996,0.548971766122812,5,76632,30157.190187416334,5,1875229.8,100594.90553800424,5
200,1.0,48.434000000000005,0.30509015061125544,5,73740,47384.65574423855,5,1752752.0,112615.35269891049,5


==> data/femnist_n1000_processed.csv <==
"dataset","cohorts","accuracy_sd","accuracy_mean","loss","tta_mean","rta_mean","bytes_mean","tta_sd","rta_sd","bytes_sd"
"femnist","1",0.128044310150825,77.403823,0.8330955,291.491544354306,9093.64454166667,19056403166950.5,10.0439778065283,166.715213981569,958899387400.472
"femnist","2",0.112780703172123,74.524512,0.9088215,313.206833985139,9799.562,20395262914341,5.22935177294754,69.9069334107056,473899255138.942
"femnist","4",0,72.975728,0.98998,220.031743733889,7011.3455,14830013912079,0,0,0
"femnist","8",0.0669898822360558,73.244951,0.978153,213.935489965694,6973.38333333333,14320501579195.5,1.57810586643058,338.890117271808,345366934669.62
"femnist","16",0.0423988297067275,70.8591165,1.058967,205.324564653889,5416.11979166667,11021844587398.5,28.6390239657951,566.279100017609,839543633513.656
"femnist","32",0.140763039824031,68.8804145,1.1702455,152.448294607778,3534.15508333333,7130626696643.5,7.77705803805339,4.58546962486463,374781524594.919
"femnist","64",0.105996720713424,65.709095,1.3320585,141.569989701944,2766.41604166667,5354668602131,14.6850195419927,205.925463509665,378771599741.371


==> data/processed_cifar10_n200_vary_c_bytes.csv <==
"dataset","cohorts","alpha","accuracy_sd","accuracy_mean","loss","tta_mean","rta_mean","bytes_mean","tta_sd","rta_sd","bytes_sd"
"cifar10","1","0.1",2.27872113256537,70.442,0.8405682,413.393333333333,5577.16538888889,288.533668493,87.2968328622395,826.977066128728,42.1253088236861
"cifar10","1","0.3",0.690630147039645,77.428,0.6479902,542.73,8513.3875,415.6075085472,61.9388412513146,672.660563949846,29.4849551327207
"cifar10","1","1",0.508163359560685,79.384,0.5916428,542.66,9145.22533333333,444.1607421814,93.8340028099267,315.804054202887,13.1943191752462
"cifar10","2","0.1",1.19043409449382,69.77,0.86162875,255.483333333333,4528.06534722222,228.059930426,33.8771336624748,897.860768754564,46.2021578616606
"cifar10","2","0.3",0.485510041090809,75.568,0.706423,357.006666666667,7755.59866666667,366.5213384678,112.60274111031,856.30068017553,32.6139851932128
"cifar10","2","1",0.473835414463714,76.442,0.6818738,262.116666666667,7045.7555,330.3086331088,100.518184507415,1156.87017876563,45.2852599672357
"cifar10","4","0.1",0.61832839171431,69.786,0.8566836,218.47,4248.70177777778,206.7691829514,50.0781769392173,284.311346584117,12.1168571209282
"cifar10","4","0.3",0.572869967793738,73.594,0.7574544,230.61,5143.0255,239.667398431,82.385671286537,265.393054928312,13.2223138925816
"cifar10","4","1",0.337979289306315,74.736,0.7232244,176.44,4705.78827777778,216.2939200776,76.6697640678659,583.933388370418,15.5296221067362
"cifar10","8","0.1",1.43650617819765,67.19,0.9273954,158.186666666667,2963.55683333333,141.2413680914,37.9305055331457,290.632263014821,14.3983027754199
"cifar10","8","0.3",0.349313612674914,71.128,0.8295464,141.656666666667,3398.08572222222,153.2039349056,58.9243896399822,122.018354231293,6.76521247823131
"cifar10","8","1",0.381641192745228,72.62,0.7854672,114.376666666667,3209.27011111111,143.9443398932,61.7307522858565,310.649931610907,6.62246753599976
"cifar10","16","0.1",0.430813184570763,64.59,0.9993636,98.46,2010.56816666667,90.6142014014,22.5458871588096,124.237636852099,3.04286310124717
"cifar10","16","0.3",0.323218192557289,67.828,0.9160528,98.3766666666667,2249.08938888889,95.9215422574,40.8926874745215,165.688147760282,6.18791738212298
"cifar10","16","1",0.376324328206402,69.112,0.885293,70.8166666666667,1986.95172222222,84.5751788484,44.8638047006963,123.543715947559,1.91575948177669
"cifar10","32","0.1",1.27797496063108,62.438,1.076926,70.3233333333333,1393.79155555556,56.4912200044,11.5565373514542,139.615588610608,4.3019918639887
"cifar10","32","0.3",0.375393127267934,63.552,1.0287746,65.9433333333333,1432.718,54.8892687308,24.7815612457686,63.9055232165803,1.21042666106431
"cifar10","32","1",0.319734264663642,64.444,1.011848,47.3066666666667,1285.39677777778,50.2223648288,25.5159579696924,82.9121883072204,0.898382408128347
"cifar10","64","0.1",0.895700842915757,60.284,1.1952434,62.49,950.578888888889,30.946301454,15.0514377312527,75.6698842237362,1.59690952242795
"cifar10","64","0.3",0.540509019351204,58.79,1.1672292,40.8,872.884111111111,27.8898875904,10.2741450036271,40.317770463872,0.880643521560942
"cifar10","64","1",0.273495886623548,58.05,1.1750884,26.4966666666667,818.298722222222,25.6816895226,13.1208771302328,43.2768592973246,0.129333261618374
"cifar10","128","0.1",1.19093660620538,58.454,1.3957494,52.35,739.779166666667,13.4140389914,21.4538490460078,60.5638100805569,0.497940880469512
"cifar10","128","0.3",0.474478661269398,56.986,1.2653942,25.9066666666667,662.340833333333,11.7916469704,7.92990647275658,34.5425968159846,0.509203242101848
"cifar10","128","1",0.42704800666904,51.952,1.3279342,17.2633333333333,592.349111111111,10.5361924508,6.99924003811207,32.6585302345855,0.322092174112598
"cifar10","200","0.1",1.95112019106974,47.888,1.7005366,59.1266666666667,636.062,0.0094317576,32.5707831755189,68.7863958743607,0.00107871503051214
"cifar10","200","0.3",0.548971766122812,55.392,1.41311,21.2866666666667,520.897166666667,0.0061670256,8.37699727428232,27.9430293161123,0.000243184260651877
"cifar10","200","1",0.305090150611256,48.434,1.4249034,20.4833333333333,486.875555555556,0.0055734536,13.1624043733996,31.282042416364,4.17115781144755e-05


==> data/processed_dat_ecdf.csv <==
"group","finished_cohorts","time","ecdf"
"c=200,a=0.1",1,0.0338888888888889,0.005
"c=200,a=0.1",2,0.0362777777777778,0.01
"c=200,a=0.1",3,0.0408888888888889,0.015
"c=200,a=0.1",4,0.0497777777777778,0.02
"c=200,a=0.1",5,0.0729444444444445,0.025
"c=200,a=0.1",6,0.0819444444444444,0.03
"c=200,a=0.1",7,0.0964444444444444,0.035
"c=200,a=0.1",8,0.104611111111111,0.04
"c=200,a=0.1",9,0.114888888888889,0.045
"c=200,a=0.1",10,0.1365,0.05
"c=200,a=0.1",11,0.152277777777778,0.055
"c=200,a=0.1",12,0.157944444444444,0.06
"c=200,a=0.1",13,0.166166666666667,0.065
"c=200,a=0.1",14,0.182166666666667,0.07
"c=200,a=0.1",15,0.203055555555556,0.075
"c=200,a=0.1",16,0.212166666666667,0.08
"c=200,a=0.1",17,0.229444444444444,0.085
"c=200,a=0.1",18,0.239722222222222,0.09
"c=200,a=0.1",19,0.2515,0.095
"c=200,a=0.1",20,0.263166666666667,0.1
"c=200,a=0.1",21,0.2685,0.105
"c=200,a=0.1",22,0.2765,0.11
"c=200,a=0.1",23,0.291388888888889,0.115
"c=200,a=0.1",24,0.297055555555556,0.12
"c=200,a=0.1",25,0.308,0.125
"c=200,a=0.1",26,0.318444444444444,0.13
"c=200,a=0.1",27,0.326055555555556,0.135
"c=200,a=0.1",28,0.335722222222222,0.14
"c=200,a=0.1",29,0.3455,0.145
"c=200,a=0.1",30,0.355222222222222,0.15
"c=200,a=0.1",31,0.367,0.155
"c=200,a=0.1",32,0.374444444444444,0.16
"c=200,a=0.1",33,0.379777777777778,0.165
"c=200,a=0.1",34,0.387722222222222,0.17
"c=200,a=0.1",35,0.400388888888889,0.175
"c=200,a=0.1",36,0.416166666666667,0.18
"c=200,a=0.1",37,0.43,0.185
"c=200,a=0.1",38,0.448555555555556,0.19
"c=200,a=0.1",39,0.462777777777778,0.195
"c=200,a=0.1",40,0.466611111111111,0.2
"c=200,a=0.1",41,0.485166666666667,0.205
"c=200,a=0.1",42,0.494,0.21
"c=200,a=0.1",43,0.501055555555556,0.215
"c=200,a=0.1",44,0.511444444444444,0.22
"c=200,a=0.1",45,0.516888888888889,0.225
"c=200,a=0.1",46,0.528555555555556,0.23
"c=200,a=0.1",47,0.550888888888889,0.235
"c=200,a=0.1",48,0.555888888888889,0.24
"c=200,a=0.1",49,0.572944444444444,0.245
"c=200,a=0.1",50,0.582833333333333,0.25
"c=200,a=0.1",51,0.593611111111111,0.255
"c=200,a=0.1",52,0.602277777777778,0.26
"c=200,a=0.1",53,0.612444444444444,0.265
"c=200,a=0.1",54,0.623888888888889,0.27
"c=200,a=0.1",55,0.636666666666667,0.275
"c=200,a=0.1",56,0.641666666666667,0.28
"c=200,a=0.1",57,0.6555,0.285
"c=200,a=0.1",58,0.671166666666667,0.29
"c=200,a=0.1",59,0.676944444444444,0.295
"c=200,a=0.1",60,0.6955,0.3
"c=200,a=0.1",61,0.703333333333333,0.305
"c=200,a=0.1",62,0.714611111111111,0.31
"c=200,a=0.1",63,0.730833333333333,0.315
"c=200,a=0.1",64,0.747166666666667,0.32
"c=200,a=0.1",65,0.7585,0.325
"c=200,a=0.1",66,0.763333333333333,0.33
"c=200,a=0.1",67,0.769944444444444,0.335
"c=200,a=0.1",68,0.778277777777778,0.34
"c=200,a=0.1",69,0.789722222222222,0.345
"c=200,a=0.1",70,0.799833333333333,0.35
"c=200,a=0.1",71,0.816944444444444,0.355
"c=200,a=0.1",72,0.829222222222222,0.36
"c=200,a=0.1",73,0.845722222222222,0.365
"c=200,a=0.1",74,0.852166666666667,0.37
"c=200,a=0.1",75,0.869388888888889,0.375
"c=200,a=0.1",76,0.879888888888889,0.38
"c=200,a=0.1",77,0.903944444444444,0.385
"c=200,a=0.1",78,0.928222222222222,0.39
"c=200,a=0.1",79,0.945111111111111,0.395
"c=200,a=0.1",80,0.957166666666667,0.4
"c=200,a=0.1",81,0.965777777777778,0.405
"c=200,a=0.1",82,0.988222222222222,0.41
"c=200,a=0.1",83,1.00161111111111,0.415
"c=200,a=0.1",84,1.01772222222222,0.42
"c=200,a=0.1",85,1.02816666666667,0.425
"c=200,a=0.1",86,1.04577777777778,0.43
"c=200,a=0.1",87,1.06094444444444,0.435
"c=200,a=0.1",88,1.08822222222222,0.44
"c=200,a=0.1",89,1.11227777777778,0.445
"c=200,a=0.1",90,1.12183333333333,0.45
"c=200,a=0.1",91,1.13072222222222,0.455
"c=200,a=0.1",92,1.13827777777778,0.46
"c=200,a=0.1",93,1.15188888888889,0.465
"c=200,a=0.1",94,1.18233333333333,0.47
"c=200,a=0.1",95,1.20405555555556,0.475
"c=200,a=0.1",96,1.22066666666667,0.48
"c=200,a=0.1",97,1.24255555555556,0.485
"c=200,a=0.1",98,1.26116666666667,0.49
"c=200,a=0.1",99,1.29783333333333,0.495
"c=200,a=0.1",100,1.31927777777778,0.5
"c=200,a=0.1",101,1.33138888888889,0.505
"c=200,a=0.1",102,1.34711111111111,0.51
"c=200,a=0.1",103,1.36588888888889,0.515
"c=200,a=0.1",104,1.39188888888889,0.52
"c=200,a=0.1",105,1.4065,0.525
"c=200,a=0.1",106,1.44455555555556,0.53
"c=200,a=0.1",107,1.45038888888889,0.535
"c=200,a=0.1",108,1.47227777777778,0.54
"c=200,a=0.1",109,1.487,0.545
"c=200,a=0.1",110,1.53933333333333,0.55
"c=200,a=0.1",111,1.58638888888889,0.555
"c=200,a=0.1",112,1.59838888888889,0.56
"c=200,a=0.1",113,1.60933333333333,0.565
"c=200,a=0.1",114,1.63716666666667,0.57
"c=200,a=0.1",115,1.67505555555556,0.575
"c=200,a=0.1",116,1.70155555555556,0.58
"c=200,a=0.1",117,1.73316666666667,0.585
"c=200,a=0.1",118,1.76877777777778,0.59
"c=200,a=0.1",119,1.79755555555556,0.595
"c=200,a=0.1",120,1.83122222222222,0.6
"c=200,a=0.1",121,1.881,0.605
"c=200,a=0.1",122,1.91994444444444,0.61
"c=200,a=0.1",123,1.94627777777778,0.615
"c=200,a=0.1",124,1.97694444444444,0.62
"c=200,a=0.1",125,2.046,0.625
"c=200,a=0.1",126,2.09333333333333,0.63
"c=200,a=0.1",127,2.13677777777778,0.635
"c=200,a=0.1",128,2.17355555555556,0.64
"c=200,a=0.1",129,2.21966666666667,0.645
"c=200,a=0.1",130,2.26644444444444,0.65
"c=200,a=0.1",131,2.27788888888889,0.655
"c=200,a=0.1",132,2.314,0.66
"c=200,a=0.1",133,2.37372222222222,0.665
"c=200,a=0.1",134,2.42922222222222,0.67
"c=200,a=0.1",135,2.43966666666667,0.675
"c=200,a=0.1",136,2.48872222222222,0.68
"c=200,a=0.1",137,2.5305,0.685
"c=200,a=0.1",138,2.55133333333333,0.69
"c=200,a=0.1",139,2.62022222222222,0.695
"c=200,a=0.1",140,2.65916666666667,0.7
"c=200,a=0.1",141,2.71316666666667,0.705
"c=200,a=0.1",142,2.7505,0.71
"c=200,a=0.1",143,2.8075,0.715
"c=200,a=0.1",144,2.83816666666667,0.72
"c=200,a=0.1",145,2.91116666666667,0.725
"c=200,a=0.1",146,3.00244444444444,0.73
"c=200,a=0.1",147,3.05716666666667,0.735
"c=200,a=0.1",148,3.0955,0.74
"c=200,a=0.1",149,3.23077777777778,0.745
"c=200,a=0.1",150,3.27505555555556,0.75
"c=200,a=0.1",151,3.32,0.755
"c=200,a=0.1",152,3.43211111111111,0.76
"c=200,a=0.1",153,3.50088888888889,0.765
"c=200,a=0.1",154,3.59733333333333,0.77
"c=200,a=0.1",155,3.67738888888889,0.775
"c=200,a=0.1",156,3.79316666666667,0.78
"c=200,a=0.1",157,3.93594444444444,0.785
"c=200,a=0.1",158,3.97855555555556,0.79
"c=200,a=0.1",159,4.06588888888889,0.795
"c=200,a=0.1",160,4.10822222222222,0.8
"c=200,a=0.1",161,4.24444444444444,0.805
"c=200,a=0.1",162,4.25838888888889,0.81
"c=200,a=0.1",163,4.37222222222222,0.815
"c=200,a=0.1",164,4.45411111111111,0.82
"c=200,a=0.1",165,4.53538888888889,0.825
"c=200,a=0.1",166,4.64322222222222,0.83
"c=200,a=0.1",167,4.72627777777778,0.835
"c=200,a=0.1",168,4.76544444444444,0.84
"c=200,a=0.1",169,4.86222222222222,0.845
"c=200,a=0.1",170,5.0825,0.85
"c=200,a=0.1",171,5.22,0.855
"c=200,a=0.1",172,5.4205,0.86
"c=200,a=0.1",173,5.85705555555556,0.865
"c=200,a=0.1",174,6.00322222222222,0.87
"c=200,a=0.1",175,6.13372222222222,0.875
"c=200,a=0.1",176,6.26522222222222,0.88
"c=200,a=0.1",177,6.40755555555556,0.885
"c=200,a=0.1",178,6.59911111111111,0.89
"c=200,a=0.1",179,6.85405555555556,0.895
"c=200,a=0.1",180,7.027,0.9
"c=200,a=0.1",181,7.444,0.905
"c=200,a=0.1",182,7.67816666666667,0.91
"c=200,a=0.1",183,7.89766666666667,0.915
"c=200,a=0.1",184,8.18238888888889,0.92
"c=200,a=0.1",185,8.62616666666667,0.925
"c=200,a=0.1",186,9.1585,0.93
"c=200,a=0.1",187,10.2191111111111,0.935
"c=200,a=0.1",188,10.7613888888889,0.94
"c=200,a=0.1",189,11.504,0.945
"c=200,a=0.1",190,12.4778333333333,0.95
"c=200,a=0.1",191,13.2915,0.955
"c=200,a=0.1",192,13.8545,0.96
"c=200,a=0.1",193,14.1803888888889,0.965
"c=200,a=0.1",194,15.4027222222222,0.97
"c=200,a=0.1",195,16.3136111111111,0.975
"c=200,a=0.1",196,18.0348333333333,0.98
"c=200,a=0.1",197,19.5452777777778,0.985
"c=200,a=0.1",198,23.1388888888889,0.99
"c=200,a=0.1",199,34.4400555555556,0.995
"c=200,a=0.1",200,59.1381666666667,1
"c=200,a=1",1,0.225722222222222,0.005
"c=200,a=1",2,0.279666666666667,0.01
"c=200,a=1",3,0.288722222222222,0.015
"c=200,a=1",4,0.304722222222222,0.02
"c=200,a=1",5,0.3165,0.025
"c=200,a=1",6,0.341722222222222,0.03
"c=200,a=1",7,0.354444444444444,0.035
"c=200,a=1",8,0.362777777777778,0.04
"c=200,a=1",9,0.371777777777778,0.045
"c=200,a=1",10,0.387388888888889,0.05
"c=200,a=1",11,0.397444444444444,0.055
"c=200,a=1",12,0.412111111111111,0.06
"c=200,a=1",13,0.429111111111111,0.065
"c=200,a=1",14,0.436944444444444,0.07
"c=200,a=1",15,0.442944444444444,0.075
"c=200,a=1",16,0.447,0.08
"c=200,a=1",17,0.454166666666667,0.085
"c=200,a=1",18,0.463666666666667,0.09
"c=200,a=1",19,0.471333333333333,0.095
"c=200,a=1",20,0.479666666666667,0.1
"c=200,a=1",21,0.491166666666667,0.105
"c=200,a=1",22,0.495888888888889,0.11
"c=200,a=1",23,0.501833333333333,0.115
"c=200,a=1",24,0.514277777777778,0.12
"c=200,a=1",25,0.518111111111111,0.125
"c=200,a=1",26,0.522444444444444,0.13
"c=200,a=1",27,0.529055555555556,0.135
"c=200,a=1",28,0.5375,0.14
"c=200,a=1",29,0.551777777777778,0.145
"c=200,a=1",30,0.555222222222222,0.15
"c=200,a=1",31,0.560888888888889,0.155
"c=200,a=1",32,0.566611111111111,0.16
"c=200,a=1",33,0.574055555555556,0.165
"c=200,a=1",34,0.577333333333333,0.17
"c=200,a=1",35,0.581555555555556,0.175
"c=200,a=1",36,0.585611111111111,0.18
"c=200,a=1",37,0.592222222222222,0.185
"c=200,a=1",38,0.596166666666667,0.19
"c=200,a=1",39,0.603944444444445,0.195
"c=200,a=1",40,0.613111111111111,0.2
"c=200,a=1",41,0.617722222222222,0.205
"c=200,a=1",42,0.622944444444444,0.21
"c=200,a=1",43,0.631777777777778,0.215
"c=200,a=1",44,0.635444444444444,0.22
"c=200,a=1",45,0.639611111111111,0.225
"c=200,a=1",46,0.649833333333333,0.23
"c=200,a=1",47,0.655333333333333,0.235
"c=200,a=1",48,0.663555555555556,0.24
"c=200,a=1",49,0.678,0.245
"c=200,a=1",50,0.686611111111111,0.25
"c=200,a=1",51,0.693055555555556,0.255
"c=200,a=1",52,0.695388888888889,0.26
"c=200,a=1",53,0.706611111111111,0.265
"c=200,a=1",54,0.712944444444444,0.27
"c=200,a=1",55,0.715277777777778,0.275
"c=200,a=1",56,0.721722222222222,0.28
"c=200,a=1",57,0.7315,0.285
"c=200,a=1",58,0.739,0.29
"c=200,a=1",59,0.744333333333333,0.295
"c=200,a=1",60,0.750888888888889,0.3
"c=200,a=1",61,0.757333333333333,0.305
"c=200,a=1",62,0.762222222222222,0.31
"c=200,a=1",63,0.775722222222222,0.315
"c=200,a=1",64,0.780055555555556,0.32
"c=200,a=1",65,0.796333333333333,0.325
"c=200,a=1",66,0.81,0.33
"c=200,a=1",67,0.814222222222222,0.335
"c=200,a=1",68,0.825944444444444,0.34
"c=200,a=1",69,0.830777777777778,0.345
"c=200,a=1",70,0.842777777777778,0.35
"c=200,a=1",71,0.857111111111111,0.355
"c=200,a=1",72,0.867777777777778,0.36
"c=200,a=1",73,0.877777777777778,0.365
"c=200,a=1",74,0.884555555555556,0.37
"c=200,a=1",75,0.904,0.375
"c=200,a=1",76,0.909833333333333,0.38
"c=200,a=1",77,0.923888888888889,0.385
"c=200,a=1",78,0.929888888888889,0.39
"c=200,a=1",79,0.935555555555556,0.395
"c=200,a=1",80,0.944444444444444,0.4
"c=200,a=1",81,0.950055555555556,0.405
"c=200,a=1",82,0.958166666666667,0.41
"c=200,a=1",83,0.965,0.415
"c=200,a=1",84,0.977388888888889,0.42
"c=200,a=1",85,1.00211111111111,0.425
"c=200,a=1",86,1.01144444444444,0.43
"c=200,a=1",87,1.02,0.435
"c=200,a=1",88,1.02622222222222,0.44
"c=200,a=1",89,1.04466666666667,0.445
"c=200,a=1",90,1.04966666666667,0.45
"c=200,a=1",91,1.0665,0.455
"c=200,a=1",92,1.09194444444444,0.46
"c=200,a=1",93,1.10888888888889,0.465
"c=200,a=1",94,1.12566666666667,0.47
"c=200,a=1",95,1.14155555555556,0.475
"c=200,a=1",96,1.17372222222222,0.48
"c=200,a=1",97,1.18755555555556,0.485
"c=200,a=1",98,1.21011111111111,0.49
"c=200,a=1",99,1.2225,0.495
"c=200,a=1",100,1.23055555555556,0.5
"c=200,a=1",101,1.24955555555556,0.505
"c=200,a=1",102,1.27322222222222,0.51
"c=200,a=1",103,1.28833333333333,0.515
"c=200,a=1",104,1.30388888888889,0.52
"c=200,a=1",105,1.32816666666667,0.525
"c=200,a=1",106,1.3605,0.53
"c=200,a=1",107,1.37622222222222,0.535
"c=200,a=1",108,1.39977777777778,0.54
"c=200,a=1",109,1.42472222222222,0.545
"c=200,a=1",110,1.46538888888889,0.55
"c=200,a=1",111,1.486,0.555
"c=200,a=1",112,1.52055555555556,0.56
"c=200,a=1",113,1.55127777777778,0.565
"c=200,a=1",114,1.58677777777778,0.57
"c=200,a=1",115,1.60644444444444,0.575
"c=200,a=1",116,1.64761111111111,0.58
"c=200,a=1",117,1.66733333333333,0.585
"c=200,a=1",118,1.69705555555556,0.59
"c=200,a=1",119,1.80955555555556,0.595
"c=200,a=1",120,1.86861111111111,0.6
"c=200,a=1",121,1.89861111111111,0.605
"c=200,a=1",122,1.93655555555556,0.61
"c=200,a=1",123,2.02038888888889,0.615
"c=200,a=1",124,2.0445,0.62
"c=200,a=1",125,2.1095,0.625
"c=200,a=1",126,2.19138888888889,0.63
"c=200,a=1",127,2.29666666666667,0.635
"c=200,a=1",128,2.36038888888889,0.64
"c=200,a=1",129,2.41777777777778,0.645
"c=200,a=1",130,2.45061111111111,0.65
"c=200,a=1",131,2.569,0.655
"c=200,a=1",132,2.64988888888889,0.66
"c=200,a=1",133,2.68055555555556,0.665
"c=200,a=1",134,2.72666666666667,0.67
"c=200,a=1",135,2.84705555555556,0.675
"c=200,a=1",136,2.90177777777778,0.68
"c=200,a=1",137,2.95744444444444,0.685
"c=200,a=1",138,2.99661111111111,0.69
"c=200,a=1",139,3.06194444444444,0.695
"c=200,a=1",140,3.12422222222222,0.7
"c=200,a=1",141,3.15938888888889,0.705
"c=200,a=1",142,3.23661111111111,0.71
"c=200,a=1",143,3.26405555555556,0.715
"c=200,a=1",144,3.35183333333333,0.72
"c=200,a=1",145,3.37811111111111,0.725
"c=200,a=1",146,3.46127777777778,0.73
"c=200,a=1",147,3.504,0.735
"c=200,a=1",148,3.54344444444444,0.74
"c=200,a=1",149,3.63794444444444,0.745
"c=200,a=1",150,3.6815,0.75
"c=200,a=1",151,3.74411111111111,0.755
"c=200,a=1",152,3.84655555555556,0.76
"c=200,a=1",153,3.94788888888889,0.765
"c=200,a=1",154,3.99133333333333,0.77
"c=200,a=1",155,4.05611111111111,0.775
"c=200,a=1",156,4.12127777777778,0.78
"c=200,a=1",157,4.21766666666667,0.785
"c=200,a=1",158,4.26622222222222,0.79
"c=200,a=1",159,4.38705555555556,0.795
"c=200,a=1",160,4.44927777777778,0.8
"c=200,a=1",161,4.51194444444444,0.805
"c=200,a=1",162,4.55172222222222,0.81
"c=200,a=1",163,4.57705555555556,0.815
"c=200,a=1",164,4.63261111111111,0.82
"c=200,a=1",165,4.65844444444444,0.825
"c=200,a=1",166,4.69688888888889,0.83
"c=200,a=1",167,4.72638888888889,0.835
"c=200,a=1",168,4.80055555555556,0.84
"c=200,a=1",169,4.89416666666667,0.845
"c=200,a=1",170,4.97794444444444,0.85
"c=200,a=1",171,5.01316666666667,0.855
"c=200,a=1",172,5.06855555555556,0.86
"c=200,a=1",173,5.14188888888889,0.865
"c=200,a=1",174,5.20694444444444,0.87
"c=200,a=1",175,5.26494444444444,0.875
"c=200,a=1",176,5.286,0.88
"c=200,a=1",177,5.38266666666667,0.885
"c=200,a=1",178,5.48594444444444,0.89
"c=200,a=1",179,5.54683333333333,0.895
"c=200,a=1",180,5.62477777777778,0.9
"c=200,a=1",181,5.74555555555556,0.905
"c=200,a=1",182,5.90477777777778,0.91
"c=200,a=1",183,6.04338888888889,0.915
"c=200,a=1",184,6.10727777777778,0.92
"c=200,a=1",185,6.18488888888889,0.925
"c=200,a=1",186,6.36805555555556,0.93
"c=200,a=1",187,6.53277777777778,0.935
"c=200,a=1",188,6.60305555555556,0.94
"c=200,a=1",189,6.7055,0.945
"c=200,a=1",190,6.884,0.95
"c=200,a=1",191,7.01372222222222,0.955
"c=200,a=1",192,7.26094444444444,0.96
"c=200,a=1",193,7.47994444444444,0.965
"c=200,a=1",194,7.769,0.97
"c=200,a=1",195,8.05716666666667,0.975
"c=200,a=1",196,8.52772222222222,0.98
"c=200,a=1",197,8.78811111111111,0.985
"c=200,a=1",198,9.14555555555556,0.99
"c=200,a=1",199,9.95466666666667,0.995
"c=200,a=1",200,20.4922222222222,1
"c=32,a=0.1",1,3.57344444444444,0.03125
"c=32,a=0.1",2,4.65733333333333,0.0625
"c=32,a=0.1",3,5.19877777777778,0.09375
"c=32,a=0.1",4,5.6835,0.125
"c=32,a=0.1",5,6.40405555555556,0.15625
"c=32,a=0.1",6,7.06755555555555,0.1875
"c=32,a=0.1",7,7.55311111111111,0.21875
"c=32,a=0.1",8,8.60272222222222,0.25
"c=32,a=0.1",9,9.10622222222222,0.28125
"c=32,a=0.1",10,9.68794444444444,0.3125
"c=32,a=0.1",11,10.2617777777778,0.34375
"c=32,a=0.1",12,11.6417222222222,0.375
"c=32,a=0.1",13,12.6636111111111,0.40625
"c=32,a=0.1",14,14.4238888888889,0.4375
"c=32,a=0.1",15,15.7812222222222,0.46875
"c=32,a=0.1",16,16.7218333333333,0.5
"c=32,a=0.1",17,17.1371111111111,0.53125
"c=32,a=0.1",18,18.2030555555556,0.5625
"c=32,a=0.1",19,19.7526666666667,0.59375
"c=32,a=0.1",20,22.0495,0.625
"c=32,a=0.1",21,25.3442222222222,0.65625
"c=32,a=0.1",22,26.1510555555556,0.6875
"c=32,a=0.1",23,27.3797222222222,0.71875
"c=32,a=0.1",24,29.3291111111111,0.75
"c=32,a=0.1",25,30.5345,0.78125
"c=32,a=0.1",26,34.2381111111111,0.8125
"c=32,a=0.1",27,37.3090555555556,0.84375
"c=32,a=0.1",28,40.7359444444444,0.875
"c=32,a=0.1",29,44.1362222222222,0.90625
"c=32,a=0.1",30,48.8512222222222,0.9375
"c=32,a=0.1",31,59.8413888888889,0.96875
"c=32,a=0.1",32,70.3336666666667,1
"c=32,a=1",1,4.14433333333333,0.03125
"c=32,a=1",2,6.976,0.0625
"c=32,a=1",3,8.25633333333333,0.09375
"c=32,a=1",4,9.02233333333333,0.125
"c=32,a=1",5,9.87577777777778,0.15625
"c=32,a=1",6,10.3358333333333,0.1875
"c=32,a=1",7,10.6930555555556,0.21875
"c=32,a=1",8,11.7592222222222,0.25
"c=32,a=1",9,12.2262777777778,0.28125
"c=32,a=1",10,12.5286666666667,0.3125
"c=32,a=1",11,12.9116666666667,0.34375
"c=32,a=1",12,13.2476111111111,0.375
"c=32,a=1",13,13.595,0.40625
"c=32,a=1",14,13.9448888888889,0.4375
"c=32,a=1",15,14.6752222222222,0.46875
"c=32,a=1",16,15.1200555555556,0.5
"c=32,a=1",17,15.4318333333333,0.53125
"c=32,a=1",18,16.0885555555556,0.5625
"c=32,a=1",19,16.3343888888889,0.59375
"c=32,a=1",20,16.706,0.625
"c=32,a=1",21,17.0498888888889,0.65625
"c=32,a=1",22,17.3638888888889,0.6875
"c=32,a=1",23,18.2475,0.71875
"c=32,a=1",24,19.1927222222222,0.75
"c=32,a=1",25,19.7538333333333,0.78125
"c=32,a=1",26,20.0894444444444,0.8125
"c=32,a=1",27,20.8997222222222,0.84375
"c=32,a=1",28,21.6506666666667,0.875
"c=32,a=1",29,22.7913888888889,0.90625
"c=32,a=1",30,23.6488333333333,0.9375
"c=32,a=1",31,27.4289444444444,0.96875
"c=32,a=1",32,47.313,1


==> data/processed_data_iid.csv <==
"cohorts","seed","alpha","type","round","group","loss"
"1",90,"1","val_global",1,"1 0",NaN
"1",90,"1","val_global",2,"1 0",NaN
"1",90,"1","val_global",3,"1 0",NaN
"1",90,"1","val_global",4,"1 0",NaN
"1",90,"1","val_global",5,"1 0",NaN
"1",90,"1","val_global",6,"1 0",NaN
"1",90,"1","val_global",7,"1 0",NaN
"1",90,"1","val_global",8,"1 0",NaN
"1",90,"1","val_global",9,"1 0",NaN
"1",90,"1","val_global",10,"1 0",2.07099600675
"1",90,"1","val_global",11,"1 0",2.039480306
"1",90,"1","val_global",12,"1 0",2.01987375825
"1",90,"1","val_global",13,"1 0",2.0010569095
"1",90,"1","val_global",14,"1 0",1.98745749225
"1",90,"1","val_global",15,"1 0",1.9759748615
"1",90,"1","val_global",16,"1 0",1.96519039675
"1",90,"1","val_global",17,"1 0",1.954303025
"1",90,"1","val_global",18,"1 0",1.943780679
"1",90,"1","val_global",19,"1 0",1.93387801
"1",90,"1","val_global",20,"1 0",1.92484018725
"1",90,"1","val_global",21,"1 0",1.916022451
"1",90,"1","val_global",22,"1 0",1.90657170325
"1",90,"1","val_global",23,"1 0",1.897597295
"1",90,"1","val_global",24,"1 0",1.88875744325
"1",90,"1","val_global",25,"1 0",1.8796500345
"1",90,"1","val_global",26,"1 0",1.87133698975
"1",90,"1","val_global",27,"1 0",1.862708794
"1",90,"1","val_global",28,"1 0",1.854187027
"1",90,"1","val_global",29,"1 0",1.84616827025
"1",90,"1","val_global",30,"1 0",1.83827368175
"1",90,"1","val_global",31,"1 0",1.8301611935
"1",90,"1","val_global",32,"1 0",1.8222297
"1",90,"1","val_global",33,"1 0",1.814436286
"1",90,"1","val_global",34,"1 0",1.80699248125
"1",90,"1","val_global",35,"1 0",1.79992112975
"1",90,"1","val_global",36,"1 0",1.792422954
"1",90,"1","val_global",37,"1 0",1.78558403
"1",90,"1","val_global",38,"1 0",1.7781383335
"1",90,"1","val_global",39,"1 0",1.77123213875
"1",90,"1","val_global",40,"1 0",1.7637479755
"1",90,"1","val_global",41,"1 0",1.75616265025
"1",90,"1","val_global",42,"1 0",1.74963541625
"1",90,"1","val_global",43,"1 0",1.743177421
"1",90,"1","val_global",44,"1 0",1.73688628125
"1",90,"1","val_global",45,"1 0",1.73061019475
"1",90,"1","val_global",46,"1 0",1.72423315475
"1",90,"1","val_global",47,"1 0",1.7183379615
"1",90,"1","val_global",48,"1 0",1.7122714055
"1",90,"1","val_global",49,"1 0",1.70625203425
"1",90,"1","val_global",50,"1 0",1.70033510125
"1",90,"1","val_global",51,"1 0",1.6954832045
"1",90,"1","val_global",52,"1 0",1.69045299525
"1",90,"1","val_global",53,"1 0",1.6852974065
"1",90,"1","val_global",54,"1 0",1.68009524625
"1",90,"1","val_global",55,"1 0",1.67503620975
"1",90,"1","val_global",56,"1 0",1.670587686
"1",90,"1","val_global",57,"1 0",1.665448141
"1",90,"1","val_global",58,"1 0",1.660912818
"1",90,"1","val_global",59,"1 0",1.65632963175
"1",90,"1","val_global",60,"1 0",1.651561992
"1",90,"1","val_global",61,"1 0",1.647659735
"1",90,"1","val_global",62,"1 0",1.64329888125
"1",90,"1","val_global",63,"1 0",1.63987938175
"1",90,"1","val_global",64,"1 0",1.63591552275
"1",90,"1","val_global",65,"1 0",1.63198227825
"1",90,"1","val_global",66,"1 0",1.6280484665
"1",90,"1","val_global",67,"1 0",1.62400686075
"1",90,"1","val_global",68,"1 0",1.6208050515
"1",90,"1","val_global",69,"1 0",1.61715826325
"1",90,"1","val_global",70,"1 0",1.61347978175
"1",90,"1","val_global",71,"1 0",1.61001736275
"1",90,"1","val_global",72,"1 0",1.60643384875
"1",90,"1","val_global",73,"1 0",1.60311227025
"1",90,"1","val_global",74,"1 0",1.6000797425
"1",90,"1","val_global",75,"1 0",1.5968604885
"1",90,"1","val_global",76,"1 0",1.59344190575
"1",90,"1","val_global",77,"1 0",1.5910210945
"1",90,"1","val_global",78,"1 0",1.58823646725
"1",90,"1","val_global",79,"1 0",1.58511333975
"1",90,"1","val_global",80,"1 0",1.58282759425
"1",90,"1","val_global",81,"1 0",1.579689093
"1",90,"1","val_global",82,"1 0",1.5766384825
"1",90,"1","val_global",83,"1 0",1.57314743025
"1",90,"1","val_global",84,"1 0",1.57024960075
"1",90,"1","val_global",85,"1 0",1.567657335
"1",90,"1","val_global",86,"1 0",1.5655906645
"1",90,"1","val_global",87,"1 0",1.56351421575
"1",90,"1","val_global",88,"1 0",1.56020804075
"1",90,"1","val_global",89,"1 0",1.5575070465
"1",90,"1","val_global",90,"1 0",1.55543749475
"1",90,"1","val_global",91,"1 0",1.5532102445
"1",90,"1","val_global",92,"1 0",1.5506080335
"1",90,"1","val_global",93,"1 0",1.54839688725
"1",90,"1","val_global",94,"1 0",1.5454985695
"1",90,"1","val_global",95,"1 0",1.5426965385
"1",90,"1","val_global",96,"1 0",1.54043085975
"1",90,"1","val_global",97,"1 0",1.53776872175
"1",90,"1","val_global",98,"1 0",1.53578291375
"1",90,"1","val_global",99,"1 0",1.53415400925
"1",90,"1","val_global",100,"1 0",1.5311398745
"1",90,"1","val_global",101,"1 0",1.52813660025
"1",90,"1","val_global",102,"1 0",1.52566217375
"1",90,"1","val_global",103,"1 0",1.5238201805
"1",90,"1","val_global",104,"1 0",1.521382151
"1",90,"1","val_global",105,"1 0",1.51890494075
"1",90,"1","val_global",106,"1 0",1.516156835
"1",90,"1","val_global",107,"1 0",1.5139269785
"1",90,"1","val_global",108,"1 0",1.512164875
"1",90,"1","val_global",109,"1 0",1.51045206875
"1",90,"1","val_global",110,"1 0",1.508093047
"1",90,"1","val_global",111,"1 0",1.50528147425
"1",90,"1","val_global",112,"1 0",1.5032833325
"1",90,"1","val_global",113,"1 0",1.50060069375
"1",90,"1","val_global",114,"1 0",1.49779757075
"1",90,"1","val_global",115,"1 0",1.49619743275
"1",90,"1","val_global",116,"1 0",1.494080509
"1",90,"1","val_global",117,"1 0",1.49181147575
"1",90,"1","val_global",118,"1 0",1.4888607645
"1",90,"1","val_global",119,"1 0",1.486044464
"1",90,"1","val_global",120,"1 0",1.4842426335
"1",90,"1","val_global",121,"1 0",1.483309519
"1",90,"1","val_global",122,"1 0",1.48125698675
"1",90,"1","val_global",123,"1 0",1.47896155525
"1",90,"1","val_global",124,"1 0",1.47707263975
"1",90,"1","val_global",125,"1 0",1.47530446075
"1",90,"1","val_global",126,"1 0",1.47325750475
"1",90,"1","val_global",127,"1 0",1.47098861175
"1",90,"1","val_global",128,"1 0",1.46912222775
"1",90,"1","val_global",129,"1 0",1.46707689925
"1",90,"1","val_global",130,"1 0",1.465225685
"1",90,"1","val_global",131,"1 0",1.46321886075
"1",90,"1","val_global",132,"1 0",1.461294627
"1",90,"1","val_global",133,"1 0",1.45947357225
"1",90,"1","val_global",134,"1 0",1.4586226715
"1",90,"1","val_global",135,"1 0",1.45621282775
"1",90,"1","val_global",136,"1 0",1.4541002205
"1",90,"1","val_global",137,"1 0",1.4524418025
"1",90,"1","val_global",138,"1 0",1.45169818075
"1",90,"1","val_global",139,"1 0",1.450551238
"1",90,"1","val_global",140,"1 0",1.44885261675
"1",90,"1","val_global",141,"1 0",1.44675397875
"1",90,"1","val_global",142,"1 0",1.44537346375
"1",90,"1","val_global",143,"1 0",1.44408667325
"1",90,"1","val_global",144,"1 0",1.44188719975
"1",90,"1","val_global",145,"1 0",1.43987656275
"1",90,"1","val_global",146,"1 0",1.4381236195
"1",90,"1","val_global",147,"1 0",1.4361005175
"1",90,"1","val_global",148,"1 0",1.43423763775
"1",90,"1","val_global",149,"1 0",1.43232128025
"1",90,"1","val_global",150,"1 0",1.43067980575
"1",90,"1","val_global",151,"1 0",1.428795211
"1",90,"1","val_global",152,"1 0",1.4269310685
"1",90,"1","val_global",153,"1 0",1.42491450875
"1",90,"1","val_global",154,"1 0",1.42332189025
"1",90,"1","val_global",155,"1 0",1.42206167875
"1",90,"1","val_global",156,"1 0",1.42012710975
"1",90,"1","val_global",157,"1 0",1.4180325235
"1",90,"1","val_global",158,"1 0",1.4158689905
"1",90,"1","val_global",159,"1 0",1.41374685125
"1",90,"1","val_global",160,"1 0",1.412693944
"1",90,"1","val_global",161,"1 0",1.41101669075
"1",90,"1","val_global",162,"1 0",1.409427974
"1",90,"1","val_global",163,"1 0",1.40699495325
"1",90,"1","val_global",164,"1 0",1.4057028245
"1",90,"1","val_global",165,"1 0",1.40395972275
"1",90,"1","val_global",166,"1 0",1.4026837885
"1",90,"1","val_global",167,"1 0",1.401097424
"1",90,"1","val_global",168,"1 0",1.39979116475
"1",90,"1","val_global",169,"1 0",1.39838225575
"1",90,"1","val_global",170,"1 0",1.39658121925
"1",90,"1","val_global",171,"1 0",1.39520782575
"1",90,"1","val_global",172,"1 0",1.39406340925
"1",90,"1","val_global",173,"1 0",1.39300811225
"1",90,"1","val_global",174,"1 0",1.3914621185
"1",90,"1","val_global",175,"1 0",1.3898626625
"1",90,"1","val_global",176,"1 0",1.38815795375
"1",90,"1","val_global",177,"1 0",1.38778421825
"1",90,"1","val_global",178,"1 0",1.3858712695
"1",90,"1","val_global",179,"1 0",1.38408658575
"1",90,"1","val_global",180,"1 0",1.382134023
"1",90,"1","val_global",181,"1 0",1.38064390075
"1",90,"1","val_global",182,"1 0",1.379006943
"1",90,"1","val_global",183,"1 0",1.37768382875
"1",90,"1","val_global",184,"1 0",1.3770152595
"1",90,"1","val_global",185,"1 0",1.37574956375
"1",90,"1","val_global",186,"1 0",1.3743277735
"1",90,"1","val_global",187,"1 0",1.3730402285
"1",90,"1","val_global",188,"1 0",1.3718767535
"1",90,"1","val_global",189,"1 0",1.37000994975
"1",90,"1","val_global",190,"1 0",1.36836440475
"1",90,"1","val_global",191,"1 0",1.36762193875
"1",90,"1","val_global",192,"1 0",1.36572062125
"1",90,"1","val_global",193,"1 0",1.364739549
"1",90,"1","val_global",194,"1 0",1.3623891515
"1",90,"1","val_global",195,"1 0",1.360887511
"1",90,"1","val_global",196,"1 0",1.3600982145
"1",90,"1","val_global",197,"1 0",1.35764833325
"1",90,"1","val_global",198,"1 0",1.3566144055
"1",90,"1","val_global",199,"1 0",1.35556511975
"1",90,"1","val_global",200,"1 0",1.3539303215
"1",90,"1","val_global",201,"1 0",1.3524415425
"1",90,"1","val_global",202,"1 0",1.35157832525
"1",90,"1","val_global",203,"1 0",1.3500014015
"1",90,"1","val_global",204,"1 0",1.34820949075
"1",90,"1","val_global",205,"1 0",1.34665029425
"1",90,"1","val_global",206,"1 0",1.344738843
"1",90,"1","val_global",207,"1 0",1.343534899
"1",90,"1","val_global",208,"1 0",1.34159150125
"1",90,"1","val_global",209,"1 0",1.340525457
"1",90,"1","val_global",210,"1 0",1.34022721375
"1",90,"1","val_global",211,"1 0",1.33864343925
"1",90,"1","val_global",212,"1 0",1.33714104725
"1",90,"1","val_global",213,"1 0",1.3351094215
"1",90,"1","val_global",214,"1 0",1.33448175425
"1",90,"1","val_global",215,"1 0",1.333729422
"1",90,"1","val_global",216,"1 0",1.33193315575
"1",90,"1","val_global",217,"1 0",1.33058315575
"1",90,"1","val_global",218,"1 0",1.32926832725
"1",90,"1","val_global",219,"1 0",1.327899786
"1",90,"1","val_global",220,"1 0",1.3265509765
"1",90,"1","val_global",221,"1 0",1.32529417725
"1",90,"1","val_global",222,"1 0",1.32366969475
"1",90,"1","val_global",223,"1 0",1.32209507575
"1",90,"1","val_global",224,"1 0",1.32043962525
"1",90,"1","val_global",225,"1 0",1.31956009375
"1",90,"1","val_global",226,"1 0",1.318562939
"1",90,"1","val_global",227,"1 0",1.31738216425
"1",90,"1","val_global",228,"1 0",1.3160527755
"1",90,"1","val_global",229,"1 0",1.31476691
"1",90,"1","val_global",230,"1 0",1.31262094125
"1",90,"1","val_global",231,"1 0",1.31108819475
"1",90,"1","val_global",232,"1 0",1.310274852
"1",90,"1","val_global",233,"1 0",1.30918409775
"1",90,"1","val_global",234,"1 0",1.30861829575
"1",90,"1","val_global",235,"1 0",1.3072668875
"1",90,"1","val_global",236,"1 0",1.3065721925
"1",90,"1","val_global",237,"1 0",1.3050467825
"1",90,"1","val_global",238,"1 0",1.30404988425
"1",90,"1","val_global",239,"1 0",1.30223893075
"1",90,"1","val_global",240,"1 0",1.30112426375
"1",90,"1","val_global",241,"1 0",1.3000240105
"1",90,"1","val_global",242,"1 0",1.29953317975
"1",90,"1","val_global",243,"1 0",1.29890615075
"1",90,"1","val_global",244,"1 0",1.297936559
"1",90,"1","val_global",245,"1 0",1.29647035125
"1",90,"1","val_global",246,"1 0",1.29502194675
"1",90,"1","val_global",247,"1 0",1.293646829
"1",90,"1","val_global",248,"1 0",1.292903329
"1",90,"1","val_global",249,"1 0",1.29239246675
"1",90,"1","val_global",250,"1 0",1.2912687045
"1",90,"1","val_global",251,"1 0",1.290415098
"1",90,"1","val_global",252,"1 0",1.288976778
"1",90,"1","val_global",253,"1 0",1.2876088335
"1",90,"1","val_global",254,"1 0",1.28522286125
"1",90,"1","val_global",255,"1 0",1.28343278625
"1",90,"1","val_global",256,"1 0",1.28222569575
"1",90,"1","val_global",257,"1 0",1.280831043
"1",90,"1","val_global",258,"1 0",1.27892861275
"1",90,"1","val_global",259,"1 0",1.27857112
"1",90,"1","val_global",260,"1 0",1.27771202275
"1",90,"1","val_global",261,"1 0",1.27678877775
"1",90,"1","val_global",262,"1 0",1.27439453125
"1",90,"1","val_global",263,"1 0",1.27276807925
"1",90,"1","val_global",264,"1 0",1.27134092625
"1",90,"1","val_global",265,"1 0",1.26992305275
"1",90,"1","val_global",266,"1 0",1.2691630945
"1",90,"1","val_global",267,"1 0",1.26800441775
"1",90,"1","val_global",268,"1 0",1.2663315175
"1",90,"1","val_global",269,"1 0",1.26526739025
"1",90,"1","val_global",270,"1 0",1.264766855
"1",90,"1","val_global",271,"1 0",1.26361653075
"1",90,"1","val_global",272,"1 0",1.2622869015
"1",90,"1","val_global",273,"1 0",1.26177488675
"1",90,"1","val_global",274,"1 0",1.26176026575
"1",90,"1","val_global",275,"1 0",1.26094050375
"1",90,"1","val_global",276,"1 0",1.2596545955
"1",90,"1","val_global",277,"1 0",1.25951323675
"1",90,"1","val_global",278,"1 0",1.25900046625
"1",90,"1","val_global",279,"1 0",1.25720155025
"1",90,"1","val_global",280,"1 0",1.25600946125
"1",90,"1","val_global",281,"1 0",1.25519164625
"1",90,"1","val_global",282,"1 0",1.253929949
"1",90,"1","val_global",283,"1 0",1.252805834
"1",90,"1","val_global",284,"1 0",1.25153127
"1",90,"1","val_global",285,"1 0",1.25076514925
"1",90,"1","val_global",286,"1 0",1.2496287005
"1",90,"1","val_global",287,"1 0",1.248710663
"1",90,"1","val_global",288,"1 0",1.247668882
"1",90,"1","val_global",289,"1 0",1.246000383
"1",90,"1","val_global",290,"1 0",1.243854843
"1",90,"1","val_global",291,"1 0",1.24193470225
"1",90,"1","val_global",292,"1 0",1.24116412575
"1",90,"1","val_global",293,"1 0",1.23989059975
"1",90,"1","val_global",294,"1 0",1.23787745225
"1",90,"1","val_global",295,"1 0",1.23693431275
"1",90,"1","val_global",296,"1 0",1.2352275395
"1",90,"1","val_global",297,"1 0",1.23404988925
"1",90,"1","val_global",298,"1 0",1.2332467935
"1",90,"1","val_global",299,"1 0",1.23273552425
"1",90,"1","val_global",300,"1 0",1.23126579
"1",90,"1","val_global",301,"1 0",1.2300519825
"1",90,"1","val_global",302,"1 0",1.22926845175
"1",90,"1","val_global",303,"1 0",1.22847179675
"1",90,"1","val_global",304,"1 0",1.22820389675
"1",90,"1","val_global",305,"1 0",1.227319803
"1",90,"1","val_global",306,"1 0",1.22582363225
"1",90,"1","val_global",307,"1 0",1.225068954
"1",90,"1","val_global",308,"1 0",1.2244471955
"1",90,"1","val_global",309,"1 0",1.223284371
"1",90,"1","val_global",310,"1 0",1.2226292065
"1",90,"1","val_global",311,"1 0",1.22232996275
"1",90,"1","val_global",312,"1 0",1.22108367525
"1",90,"1","val_global",313,"1 0",1.2205290665
"1",90,"1","val_global",314,"1 0",1.219654919
"1",90,"1","val_global",315,"1 0",1.218880546
"1",90,"1","val_global",316,"1 0",1.21845819775
"1",90,"1","val_global",317,"1 0",1.2172788895
"1",90,"1","val_global",318,"1 0",1.216279651
"1",90,"1","val_global",319,"1 0",1.2154769525
"1",90,"1","val_global",320,"1 0",1.2147285925
"1",90,"1","val_global",321,"1 0",1.2138789
"1",90,"1","val_global",322,"1 0",1.2132200975
"1",90,"1","val_global",323,"1 0",1.2120495815
"1",90,"1","val_global",324,"1 0",1.210125238
"1",90,"1","val_global",325,"1 0",1.209022423
"1",90,"1","val_global",326,"1 0",1.20809379475
"1",90,"1","val_global",327,"1 0",1.20686895025
"1",90,"1","val_global",328,"1 0",1.20528454775
"1",90,"1","val_global",329,"1 0",1.20438515925
"1",90,"1","val_global",330,"1 0",1.2044297945
"1",90,"1","val_global",331,"1 0",1.20326474125
"1",90,"1","val_global",332,"1 0",1.202888261
"1",90,"1","val_global",333,"1 0",1.20128508775
"1",90,"1","val_global",334,"1 0",1.200828782
"1",90,"1","val_global",335,"1 0",1.1998556205
"1",90,"1","val_global",336,"1 0",1.199198668
"1",90,"1","val_global",337,"1 0",1.19863763675
"1",90,"1","val_global",338,"1 0",1.1975939365
"1",90,"1","val_global",339,"1 0",1.19628582475
"1",90,"1","val_global",340,"1 0",1.19569870875
"1",90,"1","val_global",341,"1 0",1.19426092875
"1",90,"1","val_global",342,"1 0",1.19420162825
"1",90,"1","val_global",343,"1 0",1.19379317
"1",90,"1","val_global",344,"1 0",1.19358725775
"1",90,"1","val_global",345,"1 0",1.193187605
"1",90,"1","val_global",346,"1 0",1.192349701
"1",90,"1","val_global",347,"1 0",1.1915190535
"1",90,"1","val_global",348,"1 0",1.1905808645
"1",90,"1","val_global",349,"1 0",1.189260631
"1",90,"1","val_global",350,"1 0",1.187746349
"1",90,"1","val_global",351,"1 0",1.18660872275
"1",90,"1","val_global",352,"1 0",1.18509157175
"1",90,"1","val_global",353,"1 0",1.184625579
"1",90,"1","val_global",354,"1 0",1.1834470845
"1",90,"1","val_global",355,"1 0",1.1824569945
"1",90,"1","val_global",356,"1 0",1.18182725725
"1",90,"1","val_global",357,"1 0",1.18117535775
"1",90,"1","val_global",358,"1 0",1.1801097635
"1",90,"1","val_global",359,"1 0",1.17988814025
"1",90,"1","val_global",360,"1 0",1.178991879
"1",90,"1","val_global",361,"1 0",1.1784235485
"1",90,"1","val_global",362,"1 0",1.177407859
"1",90,"1","val_global",363,"1 0",1.17645798275
"1",90,"1","val_global",364,"1 0",1.17566822775
"1",90,"1","val_global",365,"1 0",1.1734207955
"1",90,"1","val_global",366,"1 0",1.172705442
"1",90,"1","val_global",367,"1 0",1.17173722875
"1",90,"1","val_global",368,"1 0",1.17120886775
"1",90,"1","val_global",369,"1 0",1.1708494155
"1",90,"1","val_global",370,"1 0",1.16967348725
"1",90,"1","val_global",371,"1 0",1.16950320275
"1",90,"1","val_global",372,"1 0",1.168500546
"1",90,"1","val_global",373,"1 0",1.1672422115
"1",90,"1","val_global",374,"1 0",1.16677156475
"1",90,"1","val_global",375,"1 0",1.165397327
"1",90,"1","val_global",376,"1 0",1.16341668525
"1",90,"1","val_global",377,"1 0",1.162798795
"1",90,"1","val_global",378,"1 0",1.16214412525
"1",90,"1","val_global",379,"1 0",1.16146588
"1",90,"1","val_global",380,"1 0",1.15993572475
"1",90,"1","val_global",381,"1 0",1.15849366875
"1",90,"1","val_global",382,"1 0",1.157050378
"1",90,"1","val_global",383,"1 0",1.15705214525
"1",90,"1","val_global",384,"1 0",1.156338309
"1",90,"1","val_global",385,"1 0",1.15602404275
"1",90,"1","val_global",386,"1 0",1.154841502
"1",90,"1","val_global",387,"1 0",1.15393837475
"1",90,"1","val_global",388,"1 0",1.15305745575
"1",90,"1","val_global",389,"1 0",1.15226867875
"1",90,"1","val_global",390,"1 0",1.15126900175
"1",90,"1","val_global",391,"1 0",1.149807281
"1",90,"1","val_global",392,"1 0",1.149076014
"1",90,"1","val_global",393,"1 0",1.1483867595
"1",90,"1","val_global",394,"1 0",1.1469739465
"1",90,"1","val_global",395,"1 0",1.147058962
"1",90,"1","val_global",396,"1 0",1.1466347205
"1",90,"1","val_global",397,"1 0",1.14544897825
"1",90,"1","val_global",398,"1 0",1.14460342575
"1",90,"1","val_global",399,"1 0",1.14328469975
"1",90,"1","val_global",400,"1 0",1.142702849
"1",90,"1","val_global",401,"1 0",1.14223364075
"1",90,"1","val_global",402,"1 0",1.1418883885
"1",90,"1","val_global",403,"1 0",1.1403143985
"1",90,"1","val_global",404,"1 0",1.1390964455
"1",90,"1","val_global",405,"1 0",1.13826659925
"1",90,"1","val_global",406,"1 0",1.138438197
"1",90,"1","val_global",407,"1 0",1.13731503675
"1",90,"1","val_global",408,"1 0",1.13659341
"1",90,"1","val_global",409,"1 0",1.135706468
"1",90,"1","val_global",410,"1 0",1.1350243965
"1",90,"1","val_global",411,"1 0",1.1342446635
"1",90,"1","val_global",412,"1 0",1.1336369155
"1",90,"1","val_global",413,"1 0",1.13353516975
"1",90,"1","val_global",414,"1 0",1.13279995125
"1",90,"1","val_global",415,"1 0",1.13129784
"1",90,"1","val_global",416,"1 0",1.13085290225
"1",90,"1","val_global",417,"1 0",1.12993696
"1",90,"1","val_global",418,"1 0",1.12905334075
"1",90,"1","val_global",419,"1 0",1.1277590095
"1",90,"1","val_global",420,"1 0",1.12720247625
"1",90,"1","val_global",421,"1 0",1.1263025175
"1",90,"1","val_global",422,"1 0",1.1252583555
"1",90,"1","val_global",423,"1 0",1.12439870275
"1",90,"1","val_global",424,"1 0",1.1231404285
"1",90,"1","val_global",425,"1 0",1.123221424
"1",90,"1","val_global",426,"1 0",1.12202729825
"1",90,"1","val_global",427,"1 0",1.12179116925
"1",90,"1","val_global",428,"1 0",1.1213092955
"1",90,"1","val_global",429,"1 0",1.1208634735
"1",90,"1","val_global",430,"1 0",1.1203119245
"1",90,"1","val_global",431,"1 0",1.11999693475
"1",90,"1","val_global",432,"1 0",1.1194710365
"1",90,"1","val_global",433,"1 0",1.1175152055
"1",90,"1","val_global",434,"1 0",1.11698836
"1",90,"1","val_global",435,"1 0",1.11678964075
"1",90,"1","val_global",436,"1 0",1.11613086525
"1",90,"1","val_global",437,"1 0",1.11475441
"1",90,"1","val_global",438,"1 0",1.11373199725
"1",90,"1","val_global",439,"1 0",1.1131098755
"1",90,"1","val_global",440,"1 0",1.11261283075
"1",90,"1","val_global",441,"1 0",1.11235735825
"1",90,"1","val_global",442,"1 0",1.1114258325
"1",90,"1","val_global",443,"1 0",1.110094373
"1",90,"1","val_global",444,"1 0",1.1100834345
"1",90,"1","val_global",445,"1 0",1.10829478925
"1",90,"1","val_global",446,"1 0",1.107291
"1",90,"1","val_global",447,"1 0",1.10686589425
"1",90,"1","val_global",448,"1 0",1.106442037
"1",90,"1","val_global",449,"1 0",1.104764329
"1",90,"1","val_global",450,"1 0",1.1035866445
"1",90,"1","val_global",451,"1 0",1.102771344
"1",90,"1","val_global",452,"1 0",1.1016443195
"1",90,"1","val_global",453,"1 0",1.10149813875
"1",90,"1","val_global",454,"1 0",1.10014780475
"1",90,"1","val_global",455,"1 0",1.099019817
"1",90,"1","val_global",456,"1 0",1.0983803465
"1",90,"1","val_global",457,"1 0",1.09863633325
"1",90,"1","val_global",458,"1 0",1.0985753455
"1",90,"1","val_global",459,"1 0",1.097301474
"1",90,"1","val_global",460,"1 0",1.09705022275
"1",90,"1","val_global",461,"1 0",1.096696212
"1",90,"1","val_global",462,"1 0",1.09578435575
"1",90,"1","val_global",463,"1 0",1.09567859425
"1",90,"1","val_global",464,"1 0",1.09405116875
"1",90,"1","val_global",465,"1 0",1.09462774425
"1",90,"1","val_global",466,"1 0",1.09462514325
"1",90,"1","val_global",467,"1 0",1.09348844875
"1",90,"1","val_global",468,"1 0",1.09248797375
"1",90,"1","val_global",469,"1 0",1.09254519
"1",90,"1","val_global",470,"1 0",1.09242341625
"1",90,"1","val_global",471,"1 0",1.09166971775
"1",90,"1","val_global",472,"1 0",1.09123945875
"1",90,"1","val_global",473,"1 0",1.0906067475
"1",90,"1","val_global",474,"1 0",1.090696388
"1",90,"1","val_global",475,"1 0",1.09049677025
"1",90,"1","val_global",476,"1 0",1.0894992125
"1",90,"1","val_global",477,"1 0",1.088536092
"1",90,"1","val_global",478,"1 0",1.0873875895
"1",90,"1","val_global",479,"1 0",1.08702746075
"1",90,"1","val_global",480,"1 0",1.0859610885
"1",90,"1","val_global",481,"1 0",1.08467686025
"1",90,"1","val_global",482,"1 0",1.0840721825
"1",90,"1","val_global",483,"1 0",1.08336945475
"1",90,"1","val_global",484,"1 0",1.08325826125
"1",90,"1","val_global",485,"1 0",1.082817591
"1",90,"1","val_global",486,"1 0",1.0823808345
"1",90,"1","val_global",487,"1 0",1.08168194525
"1",90,"1","val_global",488,"1 0",1.080934063
"1",90,"1","val_global",489,"1 0",1.08031954725
"1",90,"1","val_global",490,"1 0",1.07965789175
"1",90,"1","val_global",491,"1 0",1.079230031
"1",90,"1","val_global",492,"1 0",1.07789016875
"1",90,"1","val_global",493,"1 0",1.07791293
"1",90,"1","val_global",494,"1 0",1.076848273
"1",90,"1","val_global",495,"1 0",1.07596679525
"1",90,"1","val_global",496,"1 0",1.075550779
"1",90,"1","val_global",497,"1 0",1.0756867205
"1",90,"1","val_global",498,"1 0",1.074646994
"1",90,"1","val_global",499,"1 0",1.07416792325
"1",90,"1","val_global",500,"1 0",1.0736859845
"1",90,"1","val_global",501,"1 0",1.0732476555
"1",90,"1","val_global",502,"1 0",1.0729423485
"1",90,"1","val_global",503,"1 0",1.07304146175
"1",90,"1","val_global",504,"1 0",1.07267643625
"1",90,"1","val_global",505,"1 0",1.072051675
"1",90,"1","val_global",506,"1 0",1.07160809125
"1",90,"1","val_global",507,"1 0",1.071235741
"1",90,"1","val_global",508,"1 0",1.07063444275
"1",90,"1","val_global",509,"1 0",1.07000460625
"1",90,"1","val_global",510,"1 0",1.07014824825
"1",90,"1","val_global",511,"1 0",1.0696702095
"1",90,"1","val_global",512,"1 0",1.06987863775
"1",90,"1","val_global",513,"1 0",1.068353682
"1",90,"1","val_global",514,"1 0",1.06841336
"1",90,"1","val_global",515,"1 0",1.06797890175
"1",90,"1","val_global",516,"1 0",1.06677211975
"1",90,"1","val_global",517,"1 0",1.06544399175
"1",90,"1","val_global",518,"1 0",1.0655980195
"1",90,"1","val_global",519,"1 0",1.0651628705
"1",90,"1","val_global",520,"1 0",1.063504151
"1",90,"1","val_global",521,"1 0",1.0631024415
"1",90,"1","val_global",522,"1 0",1.06255265175
"1",90,"1","val_global",523,"1 0",1.06138605075
"1",90,"1","val_global",524,"1 0",1.06152065425
"1",90,"1","val_global",525,"1 0",1.060359724
"1",90,"1","val_global",526,"1 0",1.059437887
"1",90,"1","val_global",527,"1 0",1.0584598495
"1",90,"1","val_global",528,"1 0",1.05836155975
"1",90,"1","val_global",529,"1 0",1.05806139575
"1",90,"1","val_global",530,"1 0",1.05768381775
"1",90,"1","val_global",531,"1 0",1.05745295875
"1",90,"1","val_global",532,"1 0",1.05717794125
"1",90,"1","val_global",533,"1 0",1.05691957225
"1",90,"1","val_global",534,"1 0",1.0558086945
"1",90,"1","val_global",535,"1 0",1.05555930125
"1",90,"1","val_global",536,"1 0",1.055751144
"1",90,"1","val_global",537,"1 0",1.055731338
"1",90,"1","val_global",538,"1 0",1.05523384825
"1",90,"1","val_global",539,"1 0",1.05491377375
"1",90,"1","val_global",540,"1 0",1.05497159675
"1",90,"1","val_global",541,"1 0",1.05446838775
"1",90,"1","val_global",542,"1 0",1.053759708
"1",90,"1","val_global",543,"1 0",1.05357273175
"1",90,"1","val_global",544,"1 0",1.0523182705
"1",90,"1","val_global",545,"1 0",1.05172958875
"1",90,"1","val_global",546,"1 0",1.051411165
"1",90,"1","val_global",547,"1 0",1.051063541
"1",90,"1","val_global",548,"1 0",1.04994361225
"1",90,"1","val_global",549,"1 0",1.04960842425
"1",90,"1","val_global",550,"1 0",1.04841487975
"1",90,"1","val_global",551,"1 0",1.04776415825
"1",90,"1","val_global",552,"1 0",1.0465692075
"1",90,"1","val_global",553,"1 0",1.0460897955
"1",90,"1","val_global",554,"1 0",1.0461636975
"1",90,"1","val_global",555,"1 0",1.045202591
"1",90,"1","val_global",556,"1 0",1.04467791775
"1",90,"1","val_global",557,"1 0",1.04360994875
"1",90,"1","val_global",558,"1 0",1.04312047
"1",90,"1","val_global",559,"1 0",1.043214737
"1",90,"1","val_global",560,"1 0",1.04285701275
"1",90,"1","val_global",561,"1 0",1.0422195595
"1",90,"1","val_global",562,"1 0",1.04207545025
"1",90,"1","val_global",563,"1 0",1.0418810695
"1",90,"1","val_global",564,"1 0",1.041393317
"1",90,"1","val_global",565,"1 0",1.0412102385
"1",90,"1","val_global",566,"1 0",1.04018732775
"1",90,"1","val_global",567,"1 0",1.03923982375
"1",90,"1","val_global",568,"1 0",1.03977346325
"1",90,"1","val_global",569,"1 0",1.0391988645
"1",90,"1","val_global",570,"1 0",1.0382397065
"1",90,"1","val_global",571,"1 0",1.0376499835
"1",90,"1","val_global",572,"1 0",1.03810394225
"1",90,"1","val_global",573,"1 0",1.03803974625
"1",90,"1","val_global",574,"1 0",1.03737127625
"1",90,"1","val_global",575,"1 0",1.037177363
"1",90,"1","val_global",576,"1 0",1.03683991425
"1",90,"1","val_global",577,"1 0",1.03636277175
"1",90,"1","val_global",578,"1 0",1.03610858525
"1",90,"1","val_global",579,"1 0",1.03561148
"1",90,"1","val_global",580,"1 0",1.035063278
"1",90,"1","val_global",581,"1 0",1.034366428
"1",90,"1","val_global",582,"1 0",1.03348104575
"1",90,"1","val_global",583,"1 0",1.03224385525
"1",90,"1","val_global",584,"1 0",1.03201758425
"1",90,"1","val_global",585,"1 0",1.03209383925
"1",90,"1","val_global",586,"1 0",1.03176505175
"1",90,"1","val_global",587,"1 0",1.031956753
"1",90,"1","val_global",588,"1 0",1.03086434275
"1",90,"1","val_global",589,"1 0",1.03039420625
"1",90,"1","val_global",590,"1 0",1.02942173975
"1",90,"1","val_global",591,"1 0",1.02950906
"1",90,"1","val_global",592,"1 0",1.02907090075
"1",90,"1","val_global",593,"1 0",1.02811129325
"1",90,"1","val_global",594,"1 0",1.02785210525
"1",90,"1","val_global",595,"1 0",1.027671333
"1",90,"1","val_global",596,"1 0",1.027539451
"1",90,"1","val_global",597,"1 0",1.02780525725
"1",90,"1","val_global",598,"1 0",1.02711331225
"1",90,"1","val_global",599,"1 0",1.0263392585
"1",90,"1","val_global",600,"1 0",1.02579834175
"1",90,"1","val_global",601,"1 0",1.02583390875
"1",90,"1","val_global",602,"1 0",1.0254428005
"1",90,"1","val_global",603,"1 0",1.02526224525
"1",90,"1","val_global",604,"1 0",1.02482589625
"1",90,"1","val_global",605,"1 0",1.02304529025
"1",90,"1","val_global",606,"1 0",1.02338399975
"1",90,"1","val_global",607,"1 0",1.0232448945
"1",90,"1","val_global",608,"1 0",1.022888576
"1",90,"1","val_global",609,"1 0",1.02203030925
"1",90,"1","val_global",610,"1 0",1.0226108055
"1",90,"1","val_global",611,"1 0",1.02192652875
"1",90,"1","val_global",612,"1 0",1.020806411
"1",90,"1","val_global",613,"1 0",1.0207641325
"1",90,"1","val_global",614,"1 0",1.02001405475
"1",90,"1","val_global",615,"1 0",1.02007021075
"1",90,"1","val_global",616,"1 0",1.01919534175
"1",90,"1","val_global",617,"1 0",1.01818345275
"1",90,"1","val_global",618,"1 0",1.0176752665
"1",90,"1","val_global",619,"1 0",1.01750363875
"1",90,"1","val_global",620,"1 0",1.01796834525
"1",90,"1","val_global",621,"1 0",1.01782273175
"1",90,"1","val_global",622,"1 0",1.017789028
"1",90,"1","val_global",623,"1 0",1.017229461
"1",90,"1","val_global",624,"1 0",1.017390887
"1",90,"1","val_global",625,"1 0",1.017458422
"1",90,"1","val_global",626,"1 0",1.0165494645
"1",90,"1","val_global",627,"1 0",1.016499278
"1",90,"1","val_global",628,"1 0",1.01610461275
"1",90,"1","val_global",629,"1 0",1.01535386275
"1",90,"1","val_global",630,"1 0",1.01483308975
"1",90,"1","val_global",631,"1 0",1.01469195675
"1",90,"1","val_global",632,"1 0",1.01467925225
"1",90,"1","val_global",633,"1 0",1.0144748435
"1",90,"1","val_global",634,"1 0",1.014714552
"1",90,"1","val_global",635,"1 0",1.0130844495
"1",90,"1","val_global",636,"1 0",1.01327385725
"1",90,"1","val_global",637,"1 0",1.01300173375
"1",90,"1","val_global",638,"1 0",1.012197329
"1",90,"1","val_global",639,"1 0",1.01133798175
"1",90,"1","val_global",640,"1 0",1.01066515425
"1",90,"1","val_global",641,"1 0",1.010409057
"1",90,"1","val_global",642,"1 0",1.0102630865
"1",90,"1","val_global",643,"1 0",1.00998668575
"1",90,"1","val_global",644,"1 0",1.008499519
"1",90,"1","val_global",645,"1 0",1.0079994275
"1",90,"1","val_global",646,"1 0",1.00736865225
"1",90,"1","val_global",647,"1 0",1.006867192
"1",90,"1","val_global",648,"1 0",1.00625256725
"1",90,"1","val_global",649,"1 0",1.00655591375
"1",90,"1","val_global",650,"1 0",1.00702383125
"1",90,"1","val_global",651,"1 0",1.00663158975
"1",90,"1","val_global",652,"1 0",1.00552854275
"1",90,"1","val_global",653,"1 0",1.0057491355
"1",90,"1","val_global",654,"1 0",1.00530463175
"1",90,"1","val_global",655,"1 0",1.00512723
"1",90,"1","val_global",656,"1 0",1.00417569125
"1",90,"1","val_global",657,"1 0",1.00406446875
"1",90,"1","val_global",658,"1 0",1.004314339
"1",90,"1","val_global",659,"1 0",1.00412623225
"1",90,"1","val_global",660,"1 0",1.00371996125
"1",90,"1","val_global",661,"1 0",1.0023273125
"1",90,"1","val_global",662,"1 0",1.00164702225
"1",90,"1","val_global",663,"1 0",1.00122426375
"1",90,"1","val_global",664,"1 0",1.002362596
"1",90,"1","val_global",665,"1 0",1.00197489625
"1",90,"1","val_global",666,"1 0",1.00195516525
"1",90,"1","val_global",667,"1 0",1.001743687
"1",90,"1","val_global",668,"1 0",1.00117939875
"1",90,"1","val_global",669,"1 0",1.00092571625
"1",90,"1","val_global",670,"1 0",0.99953952975
"1",90,"1","val_global",671,"1 0",0.9994108815
"1",90,"1","val_global",672,"1 0",0.999800653
"1",90,"1","val_global",673,"1 0",0.998568334
"1",90,"1","val_global",674,"1 0",0.998711364
"1",90,"1","val_global",675,"1 0",0.99852473375
"1",90,"1","val_global",676,"1 0",0.99891823225
"1",90,"1","val_global",677,"1 0",0.99842580575
"1",90,"1","val_global",678,"1 0",0.997591884
"1",90,"1","val_global",679,"1 0",0.9976115975
"1",90,"1","val_global",680,"1 0",0.99697215825
"1",90,"1","val_global",681,"1 0",0.99719977625
"1",90,"1","val_global",682,"1 0",0.99662920725
"1",90,"1","val_global",683,"1 0",0.9963428515
"1",90,"1","val_global",684,"1 0",0.9950370255
"1",90,"1","val_global",685,"1 0",0.99555104125
"1",90,"1","val_global",686,"1 0",0.995456112
"1",90,"1","val_global",687,"1 0",0.9949761755
"1",90,"1","val_global",688,"1 0",0.9947233065
"1",90,"1","val_global",689,"1 0",0.9942282475
"1",90,"1","val_global",690,"1 0",0.99422032575
"1",90,"1","val_global",691,"1 0",0.992683118
"1",90,"1","val_global",692,"1 0",0.99236718425
"1",90,"1","val_global",693,"1 0",0.99235575675
"1",90,"1","val_global",694,"1 0",0.9913397895
"1",90,"1","val_global",695,"1 0",0.99029444825
"1",90,"1","val_global",696,"1 0",0.989726724
"1",90,"1","val_global",697,"1 0",0.98875968875
"1",90,"1","val_global",698,"1 0",0.98928252825
"1",90,"1","val_global",699,"1 0",0.98900348
"1",90,"1","val_global",700,"1 0",0.98869889475
"1",90,"1","val_global",701,"1 0",0.9886281865
"1",90,"1","val_global",702,"1 0",0.988634437
"1",90,"1","val_global",703,"1 0",0.9885369375
"1",90,"1","val_global",704,"1 0",0.98830603875
"1",90,"1","val_global",705,"1 0",0.98723780975
"1",90,"1","val_global",706,"1 0",0.986918267
"1",90,"1","val_global",707,"1 0",0.98565732175
"1",90,"1","val_global",708,"1 0",0.986316254
"1",90,"1","val_global",709,"1 0",0.9860337745
"1",90,"1","val_global",710,"1 0",0.985664401
"1",90,"1","val_global",711,"1 0",0.985907507
"1",90,"1","val_global",712,"1 0",0.98537654075
"1",90,"1","val_global",713,"1 0",0.98489854225
"1",90,"1","val_global",714,"1 0",0.98477433775
"1",90,"1","val_global",715,"1 0",0.98537583925
"1",90,"1","val_global",716,"1 0",0.98469923975
"1",90,"1","val_global",717,"1 0",0.98525723225
"1",90,"1","val_global",718,"1 0",0.9849682655
"1",90,"1","val_global",719,"1 0",0.98376398925
"1",90,"1","val_global",720,"1 0",0.983701293
"1",90,"1","val_global",721,"1 0",0.98275341525
"1",90,"1","val_global",722,"1 0",0.98291058425
"1",90,"1","val_global",723,"1 0",0.982486874
"1",90,"1","val_global",724,"1 0",0.9829660425
"1",90,"1","val_global",725,"1 0",0.98346756775
"1",90,"1","val_global",726,"1 0",0.98330371075
"1",90,"1","val_global",727,"1 0",0.983678931
"1",90,"1","val_global",728,"1 0",0.982974797
"1",90,"1","val_global",729,"1 0",0.9826860335
"1",90,"1","val_global",730,"1 0",0.9826364875
"1",90,"1","val_global",731,"1 0",0.98230390225
"1",90,"1","val_global",732,"1 0",0.98264815175
"1",90,"1","val_global",733,"1 0",0.9822889665
"1",90,"1","val_global",734,"1 0",0.98141360925
"1",90,"1","val_global",735,"1 0",0.98012959875
"1",90,"1","val_global",736,"1 0",0.98041822975
"1",90,"1","val_global",737,"1 0",0.9787729655
"1",90,"1","val_global",738,"1 0",0.9785829285
"1",90,"1","val_global",739,"1 0",0.9785595745
"1",90,"1","val_global",740,"1 0",0.97828000675
"1",90,"1","val_global",741,"1 0",0.9787477995
"1",90,"1","val_global",742,"1 0",0.9788052065
"1",90,"1","val_global",743,"1 0",0.97839841425
"1",90,"1","val_global",744,"1 0",0.97736131925
"1",90,"1","val_global",745,"1 0",0.975756001
"1",90,"1","val_global",746,"1 0",0.975566205
"1",90,"1","val_global",747,"1 0",0.974958906
"1",90,"1","val_global",748,"1 0",0.97501525375
"1",90,"1","val_global",749,"1 0",0.97450424925
"1",90,"1","val_global",750,"1 0",0.974204115
"1",90,"1","val_global",751,"1 0",0.97374383025
"1",90,"1","val_global",752,"1 0",0.9724102375
"1",90,"1","val_global",753,"1 0",0.971737695
"1",90,"1","val_global",754,"1 0",0.9718249235
"1",90,"1","val_global",755,"1 0",0.9728670535
"1",90,"1","val_global",756,"1 0",0.97155182275
"1",90,"1","val_global",757,"1 0",0.97201445
"1",90,"1","val_global",758,"1 0",0.97164662425
"1",90,"1","val_global",759,"1 0",0.9709327845
"1",90,"1","val_global",760,"1 0",0.970927976
"1",90,"1","val_global",761,"1 0",0.969890147
"1",90,"1","val_global",762,"1 0",0.968597717
"1",90,"1","val_global",763,"1 0",0.9678740345
"1",90,"1","val_global",764,"1 0",0.96712862925
"1",90,"1","val_global",765,"1 0",0.96766568825
"1",90,"1","val_global",766,"1 0",0.966960664
"1",90,"1","val_global",767,"1 0",0.96709468025
"1",90,"1","val_global",768,"1 0",0.96642478175
"1",90,"1","val_global",769,"1 0",0.965908454
"1",90,"1","val_global",770,"1 0",0.96553430925
"1",90,"1","val_global",771,"1 0",0.9660532155
"1",90,"1","val_global",772,"1 0",0.96672398075
"1",90,"1","val_global",773,"1 0",0.9669402535
"1",90,"1","val_global",774,"1 0",0.966238591
"1",90,"1","val_global",775,"1 0",0.96524624775
"1",90,"1","val_global",776,"1 0",0.9657485315
"1",90,"1","val_global",777,"1 0",0.9658360485
"1",90,"1","val_global",778,"1 0",0.9656960265
"1",90,"1","val_global",779,"1 0",0.9660784485
"1",90,"1","val_global",780,"1 0",0.965931232
"1",90,"1","val_global",781,"1 0",0.96658230175
"1",90,"1","val_global",782,"1 0",0.966380652
"1",90,"1","val_global",783,"1 0",0.96661784275
"1",90,"1","val_global",784,"1 0",0.966556084
"1",90,"1","val_global",785,"1 0",0.96612188325
"1",90,"1","val_global",786,"1 0",0.965825232
"1",90,"1","val_global",787,"1 0",0.96517601625
"1",90,"1","val_global",788,"1 0",0.964397717
"1",90,"1","val_global",789,"1 0",0.964697669
"1",90,"1","val_global",790,"1 0",0.9638645285
"1",90,"1","val_global",791,"1 0",0.962866513
"1",90,"1","val_global",792,"1 0",0.96239679075
"1",90,"1","val_global",793,"1 0",0.961323987
"1",90,"1","val_global",794,"1 0",0.96139426725
"1",90,"1","val_global",795,"1 0",0.96181335925
"1",90,"1","val_global",796,"1 0",0.96090969225
"1",90,"1","val_global",797,"1 0",0.96099979375
"1",90,"1","val_global",798,"1 0",0.9602321785
"1",90,"1","val_global",799,"1 0",0.96034106325
"1",90,"1","val_global",800,"1 0",0.95941321375
"1",90,"1","val_global",801,"1 0",0.958924921
"1",90,"1","val_global",802,"1 0",0.958829441
"1",90,"1","val_global",803,"1 0",0.9590635995
"1",90,"1","val_global",804,"1 0",0.95935970925
"1",90,"1","val_global",805,"1 0",0.9591277455
"1",90,"1","val_global",806,"1 0",0.9584704155
"1",90,"1","val_global",807,"1 0",0.9584673335
"1",90,"1","val_global",808,"1 0",0.9582779215
"1",90,"1","val_global",809,"1 0",0.958182405
"1",90,"1","val_global",810,"1 0",0.958600929
"1",90,"1","val_global",811,"1 0",0.958058375
"1",90,"1","val_global",812,"1 0",0.9574207505
"1",90,"1","val_global",813,"1 0",0.95804405775
"1",90,"1","val_global",814,"1 0",0.95701415675
"1",90,"1","val_global",815,"1 0",0.95661788225
"1",90,"1","val_global",816,"1 0",0.9573834455
"1",90,"1","val_global",817,"1 0",0.956717972
"1",90,"1","val_global",818,"1 0",0.95647870925
"1",90,"1","val_global",819,"1 0",0.9565869935
"1",90,"1","val_global",820,"1 0",0.95683583925
"1",90,"1","val_global",821,"1 0",0.9560164815
"1",90,"1","val_global",822,"1 0",0.9556654375
"1",90,"1","val_global",823,"1 0",0.95494630575
"1",90,"1","val_global",824,"1 0",0.95488289325
"1",90,"1","val_global",825,"1 0",0.95466708275
"1",90,"1","val_global",826,"1 0",0.95478626025
"1",90,"1","val_global",827,"1 0",0.9548444455
"1",90,"1","val_global",828,"1 0",0.95486287425
"1",90,"1","val_global",829,"1 0",0.95444901075
"1",90,"1","val_global",830,"1 0",0.95436673925
"1",90,"1","val_global",831,"1 0",0.9548270485
"1",90,"1","val_global",832,"1 0",0.9545595685
"1",90,"1","val_global",833,"1 0",0.95415648775
"1",90,"1","val_global",834,"1 0",0.9547940565
"1",90,"1","val_global",835,"1 0",0.9543927135
"1",90,"1","val_global",836,"1 0",0.95321391275
"1",90,"1","val_global",837,"1 0",0.952318776
"1",90,"1","val_global",838,"1 0",0.9522760955
"1",90,"1","val_global",839,"1 0",0.9509283345
"1",90,"1","val_global",840,"1 0",0.95096041675
"1",90,"1","val_global",841,"1 0",0.95085250525
"1",90,"1","val_global",842,"1 0",0.9509264655
"1",90,"1","val_global",843,"1 0",0.95032980975
"1",90,"1","val_global",844,"1 0",0.94900892825
"1",90,"1","val_global",845,"1 0",0.948158581
"1",90,"1","val_global",846,"1 0",0.94776703425
"1",90,"1","val_global",847,"1 0",0.947655333
"1",90,"1","val_global",848,"1 0",0.9467349085
"1",90,"1","val_global",849,"1 0",0.94670544325
"1",90,"1","val_global",850,"1 0",0.94613280575
"1",90,"1","val_global",851,"1 0",0.945017454
"1",90,"1","val_global",852,"1 0",0.945099317
"1",90,"1","val_global",853,"1 0",0.944906754
"1",90,"1","val_global",854,"1 0",0.944647825
"1",90,"1","val_global",855,"1 0",0.9435512155
"1",90,"1","val_global",856,"1 0",0.94389881525
"1",90,"1","val_global",857,"1 0",0.94360224575
"1",90,"1","val_global",858,"1 0",0.94297381925
"1",90,"1","val_global",859,"1 0",0.9430611135
"1",90,"1","val_global",860,"1 0",0.94219363025
"1",90,"1","val_global",861,"1 0",0.94201208775
"1",90,"1","val_global",862,"1 0",0.94117882925
"1",90,"1","val_global",863,"1 0",0.94073124725
"1",90,"1","val_global",864,"1 0",0.94095115325
"1",90,"1","val_global",865,"1 0",0.94170011775
"1",90,"1","val_global",866,"1 0",0.9415031805
"1",90,"1","val_global",867,"1 0",0.940801581
"1",90,"1","val_global",868,"1 0",0.940891308
"1",90,"1","val_global",869,"1 0",0.94060671125
"1",90,"1","val_global",870,"1 0",0.940594566
"1",90,"1","val_global",871,"1 0",0.94063267525
"1",90,"1","val_global",872,"1 0",0.94071385625
"1",90,"1","val_global",873,"1 0",0.9407960485
"1",90,"1","val_global",874,"1 0",0.94004098125
"1",90,"1","val_global",875,"1 0",0.94104270925
"1",90,"1","val_global",876,"1 0",0.94023710175
"1",90,"1","val_global",877,"1 0",0.9404538925
"1",90,"1","val_global",878,"1 0",0.93948364025
"1",90,"1","val_global",879,"1 0",0.93955010275
"1",90,"1","val_global",880,"1 0",0.9390588765
"1",90,"1","val_global",881,"1 0",0.93879120775
"1",90,"1","val_global",882,"1 0",0.938525539
"1",90,"1","val_global",883,"1 0",0.938789617
"1",90,"1","val_global",884,"1 0",0.9386311505
"1",90,"1","val_global",885,"1 0",0.93774049875
"1",90,"1","val_global",886,"1 0",0.937121296
"1",90,"1","val_global",887,"1 0",0.93709981
"1",90,"1","val_global",888,"1 0",0.937800338
"1",90,"1","val_global",889,"1 0",0.9371053745
"1",90,"1","val_global",890,"1 0",0.93667547825
"1",90,"1","val_global",891,"1 0",0.93646480125
"1",90,"1","val_global",892,"1 0",0.9360070885
"1",90,"1","val_global",893,"1 0",0.93577068325
"1",90,"1","val_global",894,"1 0",0.93599540325
"1",90,"1","val_global",895,"1 0",0.93506421325
"1",90,"1","val_global",896,"1 0",0.934785634
"1",90,"1","val_global",897,"1 0",0.93452175025
"1",90,"1","val_global",898,"1 0",0.93518039925
"1",90,"1","val_global",899,"1 0",0.93473378675
"1",90,"1","val_global",900,"1 0",0.93486214075
"1",90,"1","val_global",901,"1 0",0.934638292
"1",90,"1","val_global",902,"1 0",0.9336478435
"1",90,"1","val_global",903,"1 0",0.93319386825
"1",90,"1","val_global",904,"1 0",0.93291274175
"1",90,"1","val_global",905,"1 0",0.93253380275
"1",90,"1","val_global",906,"1 0",0.932388929
"1",90,"1","val_global",907,"1 0",0.93286300525
"1",90,"1","val_global",908,"1 0",0.9324916395
"1",90,"1","val_global",909,"1 0",0.932051373
"1",90,"1","val_global",910,"1 0",0.93173030825
"1",90,"1","val_global",911,"1 0",0.9318218425
"1",90,"1","val_global",912,"1 0",0.9309344785
"1",90,"1","val_global",913,"1 0",0.9303699075
"1",90,"1","val_global",914,"1 0",0.929898592
"1",90,"1","val_global",915,"1 0",0.9293375185
"1",90,"1","val_global",916,"1 0",0.929978272
"1",90,"1","val_global",917,"1 0",0.93041818875
"1",90,"1","val_global",918,"1 0",0.929384648
"1",90,"1","val_global",919,"1 0",0.92880945475
"1",90,"1","val_global",920,"1 0",0.92858311575
"1",90,"1","val_global",921,"1 0",0.928103776
"1",90,"1","val_global",922,"1 0",0.928881318
"1",90,"1","val_global",923,"1 0",0.92904046975
"1",90,"1","val_global",924,"1 0",0.92873159375
"1",90,"1","val_global",925,"1 0",0.928269851
"1",90,"1","val_global",926,"1 0",0.92778793875
"1",90,"1","val_global",927,"1 0",0.9268164685
"1",90,"1","val_global",928,"1 0",0.9261706005
"1",90,"1","val_global",929,"1 0",0.9263992635
"1",90,"1","val_global",930,"1 0",0.92573073975
"1",90,"1","val_global",931,"1 0",0.9251431975
"1",90,"1","val_global",932,"1 0",0.925316103
"1",90,"1","val_global",933,"1 0",0.92484295
"1",90,"1","val_global",934,"1 0",0.924460397
"1",90,"1","val_global",935,"1 0",0.924706578
"1",90,"1","val_global",936,"1 0",0.9233251535
"1",90,"1","val_global",937,"1 0",0.92224375675
"1",90,"1","val_global",938,"1 0",0.9224712285
"1",90,"1","val_global",939,"1 0",0.922384854
"1",90,"1","val_global",940,"1 0",0.92208849875
"1",90,"1","val_global",941,"1 0",0.921775756
"1",90,"1","val_global",942,"1 0",0.92106034475
"1",90,"1","val_global",943,"1 0",0.9209487785
"1",90,"1","val_global",944,"1 0",0.9206038685
"1",90,"1","val_global",945,"1 0",0.92142672825
"1",90,"1","val_global",946,"1 0",0.92167487675
"1",90,"1","val_global",947,"1 0",0.92149460375
"1",90,"1","val_global",948,"1 0",0.92188042775
"1",90,"1","val_global",949,"1 0",0.92154044125
"1",90,"1","val_global",950,"1 0",0.9216550535
"1",90,"1","val_global",951,"1 0",0.9216718085
"1",90,"1","val_global",952,"1 0",0.921248454
"1",90,"1","val_global",953,"1 0",0.92081094375
"1",90,"1","val_global",954,"1 0",0.92182985325
"1",90,"1","val_global",955,"1 0",0.9222869605
"1",90,"1","val_global",956,"1 0",0.92343829725
"1",90,"1","val_global",957,"1 0",0.92354889225
"1",90,"1","val_global",958,"1 0",0.9244742005
"1",90,"1","val_global",959,"1 0",0.924985493
"1",90,"1","val_global",960,"1 0",0.92439176175
"1",90,"1","val_global",961,"1 0",0.924253373
"1",90,"1","val_global",962,"1 0",0.92562459
"1",90,"1","val_global",963,"1 0",0.9249669
"1",90,"1","val_global",964,"1 0",0.924683383
"1",90,"1","val_global",965,"1 0",0.92408092125
"1",90,"1","val_global",966,"1 0",0.92427767675
"1",90,"1","val_global",967,"1 0",0.923744491
"1",90,"1","val_global",968,"1 0",0.922959636
"1",90,"1","val_global",969,"1 0",0.922623034
"1",90,"1","val_global",970,"1 0",0.922690482
"1",90,"1","val_global",971,"1 0",0.92258618
"1",90,"1","val_global",972,"1 0",0.9226689135
"1",90,"1","val_global",973,"1 0",0.92290881375
"1",90,"1","val_global",974,"1 0",0.922460249
"1",90,"1","val_global",975,"1 0",0.92134413575
"1",90,"1","val_global",976,"1 0",0.92069570825
"1",90,"1","val_global",977,"1 0",0.92066345175
"1",90,"1","val_global",978,"1 0",0.91930460775
"1",90,"1","val_global",979,"1 0",0.9189406825
"1",90,"1","val_global",980,"1 0",0.91918853025
"1",90,"1","val_global",981,"1 0",0.9190015225
"1",90,"1","val_global",982,"1 0",0.916633263
"1",90,"1","val_global",983,"1 0",0.91685429825
"1",90,"1","val_global",984,"1 0",0.91656666925
"1",90,"1","val_global",985,"1 0",0.91663094975
"1",90,"1","val_global",986,"1 0",0.91613115875
"1",90,"1","val_global",987,"1 0",0.9161292145
"1",90,"1","val_global",988,"1 0",0.91595448825
"1",90,"1","val_global",989,"1 0",0.91596110875
"1",90,"1","val_global",990,"1 0",0.91567940625
"1",90,"1","val_global",991,"1 0",0.9153895245
"1",90,"1","val_global",992,"1 0",0.915717825
"1",90,"1","val_global",993,"1 0",0.91611637
"1",90,"1","val_global",994,"1 0",0.914674377
"1",90,"1","val_global",995,"1 0",0.9143271815
"1",90,"1","val_global",996,"1 0",0.913972058
"1",90,"1","val_global",997,"1 0",0.9140876715
"1",90,"1","val_global",998,"1 0",0.913966187
"1",90,"1","val_global",999,"1 0",0.9129617465
"1",90,"1","val_global",1000,"1 0",0.91264927725
"1",90,"1","val_global",1001,"1 0",0.91238962725
"1",90,"1","val_global",1002,"1 0",0.9135268
"1",90,"1","val_global",1003,"1 0",0.91322790825
"1",90,"1","val_global",1004,"1 0",0.91341635975
"1",90,"1","val_global",1005,"1 0",0.912682694
"1",90,"1","val_global",1006,"1 0",0.91216897075
"1",90,"1","val_global",1007,"1 0",0.910968781
"1",90,"1","val_global",1008,"1 0",0.910675673
"1",90,"1","val_global",1009,"1 0",0.909923795
"1",90,"1","val_global",1010,"1 0",0.91027325375
"1",90,"1","val_global",1011,"1 0",0.9103282915
"1",90,"1","val_global",1012,"1 0",0.90931199475
"1",90,"1","val_global",1013,"1 0",0.9082982245
"1",90,"1","val_global",1014,"1 0",0.90824919
"1",90,"1","val_global",1015,"1 0",0.908223394
"1",90,"1","val_global",1016,"1 0",0.90745411375
"1",90,"1","val_global",1017,"1 0",0.90759274475
"1",90,"1","val_global",1018,"1 0",0.90786170025
"1",90,"1","val_global",1019,"1 0",0.90801719375
"1",90,"1","val_global",1020,"1 0",0.90789562175
"1",90,"1","val_global",1021,"1 0",0.90779057225
"1",90,"1","val_global",1022,"1 0",0.90758132825
"1",90,"1","val_global",1023,"1 0",0.90739768975
"1",90,"1","val_global",1024,"1 0",0.9070524985
"1",90,"1","val_global",1025,"1 0",0.9078369575
"1",90,"1","val_global",1026,"1 0",0.907616657
"1",90,"1","val_global",1027,"1 0",0.908819969
"1",90,"1","val_global",1028,"1 0",0.90876196975
"1",90,"1","val_global",1029,"1 0",0.90958910975
"1",90,"1","val_global",1030,"1 0",0.908676593
"1",90,"1","val_global",1031,"1 0",0.90875545325
"1",90,"1","val_global",1032,"1 0",0.909089958
"1",90,"1","val_global",1033,"1 0",0.90921839125
"1",90,"1","val_global",1034,"1 0",0.909689898
"1",90,"1","val_global",1035,"1 0",0.90965024225
"1",90,"1","val_global",1036,"1 0",0.9099792335
"1",90,"1","val_global",1037,"1 0",0.909042248
"1",90,"1","val_global",1038,"1 0",0.9085070425
"1",90,"1","val_global",1039,"1 0",0.9090125005
"1",90,"1","val_global",1040,"1 0",0.90846153875
"1",90,"1","val_global",1041,"1 0",0.90850140875
"1",90,"1","val_global",1042,"1 0",0.90794995075
"1",90,"1","val_global",1043,"1 0",0.90748358175
"1",90,"1","val_global",1044,"1 0",0.9079836245
"1",90,"1","val_global",1045,"1 0",0.9068990035
"1",90,"1","val_global",1046,"1 0",0.90687701625
"1",90,"1","val_global",1047,"1 0",0.906248317
"1",90,"1","val_global",1048,"1 0",0.9052557725
"1",90,"1","val_global",1049,"1 0",0.90420652325
"1",90,"1","val_global",1050,"1 0",0.90340566425
"1",90,"1","val_global",1051,"1 0",0.9022291305
"1",90,"1","val_global",1052,"1 0",0.901879008
"1",90,"1","val_global",1053,"1 0",0.90150209975
"1",90,"1","val_global",1054,"1 0",0.90129906675
"1",90,"1","val_global",1055,"1 0",0.901588632
"1",90,"1","val_global",1056,"1 0",0.901291947
"1",90,"1","val_global",1057,"1 0",0.90120662725
"1",90,"1","val_global",1058,"1 0",0.90136673375
"1",90,"1","val_global",1059,"1 0",0.9007099535
"1",90,"1","val_global",1060,"1 0",0.901123822
"1",90,"1","val_global",1061,"1 0",0.90096164725
"1",90,"1","val_global",1062,"1 0",0.900610228
"1",90,"1","val_global",1063,"1 0",0.90093352675
"1",90,"1","val_global",1064,"1 0",0.90048254975
"1",90,"1","val_global",1065,"1 0",0.899832347
"1",90,"1","val_global",1066,"1 0",0.89950537125
"1",90,"1","val_global",1067,"1 0",0.89964582
"1",90,"1","val_global",1068,"1 0",0.8998014805
"1",90,"1","val_global",1069,"1 0",0.90006571525
"1",90,"1","val_global",1070,"1 0",0.9010990725
"1",90,"1","val_global",1071,"1 0",0.901514909
"1",90,"1","val_global",1072,"1 0",0.90174157375
"1",90,"1","val_global",1073,"1 0",0.9013360185
"1",90,"1","val_global",1074,"1 0",0.90147206825
"1",90,"1","val_global",1075,"1 0",0.9009709325
"1",90,"1","val_global",1076,"1 0",0.901630042
"1",90,"1","val_global",1077,"1 0",0.9006104845
"1",90,"1","val_global",1078,"1 0",0.90032790725
"1",90,"1","val_global",1079,"1 0",0.90017852975
"1",90,"1","val_global",1080,"1 0",0.89898555675
"1",90,"1","val_global",1081,"1 0",0.89888941925
"1",90,"1","val_global",1082,"1 0",0.89943416175
"1",90,"1","val_global",1083,"1 0",0.89897585125
"1",90,"1","val_global",1084,"1 0",0.89848920175
"1",90,"1","val_global",1085,"1 0",0.89817420475
"1",90,"1","val_global",1086,"1 0",0.89807220125
"1",90,"1","val_global",1087,"1 0",0.89699583075
"1",90,"1","val_global",1088,"1 0",0.8971397465
"1",90,"1","val_global",1089,"1 0",0.89716311975
"1",90,"1","val_global",1090,"1 0",0.896898612
"1",90,"1","val_global",1091,"1 0",0.89661397175
"1",90,"1","val_global",1092,"1 0",0.89635876
"1",90,"1","val_global",1093,"1 0",0.8965598925
"1",90,"1","val_global",1094,"1 0",0.895767266
"1",90,"1","val_global",1095,"1 0",0.89507253025
"1",90,"1","val_global",1096,"1 0",0.893756419
"1",90,"1","val_global",1097,"1 0",0.89407044725
"1",90,"1","val_global",1098,"1 0",0.8934783815
"1",90,"1","val_global",1099,"1 0",0.89328519125
"1",90,"1","val_global",1100,"1 0",0.89370913425
"1",90,"1","val_global",1101,"1 0",0.8930513915
"1",90,"1","val_global",1102,"1 0",0.89193772175
"1",90,"1","val_global",1103,"1 0",0.89199740125
"1",90,"1","val_global",1104,"1 0",0.891913415
"1",90,"1","val_global",1105,"1 0",0.89261492225
"1",90,"1","val_global",1106,"1 0",0.89248740475
"1",90,"1","val_global",1107,"1 0",0.893196361
"1",90,"1","val_global",1108,"1 0",0.8936715985
"1",90,"1","val_global",1109,"1 0",0.8932057455
"1",90,"1","val_global",1110,"1 0",0.8923579835
"1",90,"1","val_global",1111,"1 0",0.89273474675
"1",90,"1","val_global",1112,"1 0",0.8931478655
"1",90,"1","val_global",1113,"1 0",0.89251421425
"1",90,"1","val_global",1114,"1 0",0.892199706
"1",90,"1","val_global",1115,"1 0",0.891788066
"1",90,"1","val_global",1116,"1 0",0.89178120425
"1",90,"1","val_global",1117,"1 0",0.8914472275
"1",90,"1","val_global",1118,"1 0",0.891489102
"1",90,"1","val_global",1119,"1 0",0.89107290775
"1",90,"1","val_global",1120,"1 0",0.89125504725
"1",90,"1","val_global",1121,"1 0",0.890266789
"1",90,"1","val_global",1122,"1 0",0.89005030225
"1",90,"1","val_global",1123,"1 0",0.88950875425
"1",90,"1","val_global",1124,"1 0",0.890065636
"1",90,"1","val_global",1125,"1 0",0.88990754125
"1",90,"1","val_global",1126,"1 0",0.89017578625
"1",90,"1","val_global",1127,"1 0",0.889647871
"1",90,"1","val_global",1128,"1 0",0.88908555375
"1",90,"1","val_global",1129,"1 0",0.888711191
"1",90,"1","val_global",1130,"1 0",0.88883696575
"1",90,"1","val_global",1131,"1 0",0.88822926875
"1",90,"1","val_global",1132,"1 0",0.88734562625
"1",90,"1","val_global",1133,"1 0",0.88740840625
"1",90,"1","val_global",1134,"1 0",0.88785724225
"1",90,"1","val_global",1135,"1 0",0.88815881375
"1",90,"1","val_global",1136,"1 0",0.887275951
"1",90,"1","val_global",1137,"1 0",0.887708838
"1",90,"1","val_global",1138,"1 0",0.88789821475
"1",90,"1","val_global",1139,"1 0",0.88778715025
"1",90,"1","val_global",1140,"1 0",0.887270393
"1",90,"1","val_global",1141,"1 0",0.88840938675
"1",90,"1","val_global",1142,"1 0",0.88919641025
"1",90,"1","val_global",1143,"1 0",0.8896428085
"1",90,"1","val_global",1144,"1 0",0.88812833925
"1",90,"1","val_global",1145,"1 0",0.88841605925
"1",90,"1","val_global",1146,"1 0",0.8886404845
"1",90,"1","val_global",1147,"1 0",0.88855666
"1",90,"1","val_global",1148,"1 0",0.8883452015
"1",90,"1","val_global",1149,"1 0",0.88797455525
"1",90,"1","val_global",1150,"1 0",0.88730757075
"1",90,"1","val_global",1151,"1 0",0.886441059
"1",90,"1","val_global",1152,"1 0",0.88549483275
"1",90,"1","val_global",1153,"1 0",0.8846785355
"1",90,"1","val_global",1154,"1 0",0.884498958
"1",90,"1","val_global",1155,"1 0",0.88536473275
"1",90,"1","val_global",1156,"1 0",0.88586542075
"1",90,"1","val_global",1157,"1 0",0.885969441
"1",90,"1","val_global",1158,"1 0",0.88524558725
"1",90,"1","val_global",1159,"1 0",0.88564265225
"1",90,"1","val_global",1160,"1 0",0.88531030875
"1",90,"1","val_global",1161,"1 0",0.88506347475
"1",90,"1","val_global",1162,"1 0",0.88508441325
"1",90,"1","val_global",1163,"1 0",0.884975687
"1",90,"1","val_global",1164,"1 0",0.885541519
"1",90,"1","val_global",1165,"1 0",0.88513462375
"1",90,"1","val_global",1166,"1 0",0.8843661585
"1",90,"1","val_global",1167,"1 0",0.88333729125
"1",90,"1","val_global",1168,"1 0",0.88313409475
"1",90,"1","val_global",1169,"1 0",0.88389897875
"1",90,"1","val_global",1170,"1 0",0.8844655265
"1",90,"1","val_global",1171,"1 0",0.88498888425
"1",90,"1","val_global",1172,"1 0",0.8854366195
"1",90,"1","val_global",1173,"1 0",0.886320233
"1",90,"1","val_global",1174,"1 0",0.88546049225
"1",90,"1","val_global",1175,"1 0",0.88447847775
"1",90,"1","val_global",1176,"1 0",0.88412800825
"1",90,"1","val_global",1177,"1 0",0.88388568625
"1",90,"1","val_global",1178,"1 0",0.883903402
"1",90,"1","val_global",1179,"1 0",0.883324905
"1",90,"1","val_global",1180,"1 0",0.8837860385
"1",90,"1","val_global",1181,"1 0",0.88326071125
"1",90,"1","val_global",1182,"1 0",0.882985195
"1",90,"1","val_global",1183,"1 0",0.88219214025
"1",90,"1","val_global",1184,"1 0",0.881468442
"1",90,"1","val_global",1185,"1 0",0.88114623025
"1",90,"1","val_global",1186,"1 0",0.880202679
"1",90,"1","val_global",1187,"1 0",0.88093328375
"1",90,"1","val_global",1188,"1 0",0.88041322425
"1",90,"1","val_global",1189,"1 0",0.8791214055
"1",90,"1","val_global",1190,"1 0",0.87947127375
"1",90,"1","val_global",1191,"1 0",0.878870154
"1",90,"1","val_global",1192,"1 0",0.8790932085
"1",90,"1","val_global",1193,"1 0",0.878367583
"1",90,"1","val_global",1194,"1 0",0.87892785975
"1",90,"1","val_global",1195,"1 0",0.87910692275
"1",90,"1","val_global",1196,"1 0",0.87939261975
"1",90,"1","val_global",1197,"1 0",0.87829935675
"1",90,"1","val_global",1198,"1 0",0.87899240675
"1",90,"1","val_global",1199,"1 0",0.87880959625
"1",90,"1","val_global",1200,"1 0",0.878400888
"1",90,"1","val_global",1201,"1 0",0.878798556
"1",90,"1","val_global",1202,"1 0",0.878205954
"1",90,"1","val_global",1203,"1 0",0.8784472245
"1",90,"1","val_global",1204,"1 0",0.878798307
"1",90,"1","val_global",1205,"1 0",0.878767364
"1",90,"1","val_global",1206,"1 0",0.87998747975
"1",90,"1","val_global",1207,"1 0",0.879364295
"1",90,"1","val_global",1208,"1 0",0.879370496
"1",90,"1","val_global",1209,"1 0",0.87984759425
"1",90,"1","val_global",1210,"1 0",0.87870999375
"1",90,"1","val_global",1211,"1 0",0.8793067155
"1",90,"1","val_global",1212,"1 0",0.87885210175
"1",90,"1","val_global",1213,"1 0",0.87917433
"1",90,"1","val_global",1214,"1 0",0.8792357845
"1",90,"1","val_global",1215,"1 0",0.87906470275
"1",90,"1","val_global",1216,"1 0",0.87832058875
"1",90,"1","val_global",1217,"1 0",0.877948891
"1",90,"1","val_global",1218,"1 0",0.87703181375
"1",90,"1","val_global",1219,"1 0",0.87750033375
"1",90,"1","val_global",1220,"1 0",0.877127552
"1",90,"1","val_global",1221,"1 0",0.87685275125
"1",90,"1","val_global",1222,"1 0",0.87726192475
"1",90,"1","val_global",1223,"1 0",0.8762697225
"1",90,"1","val_global",1224,"1 0",0.87605600425
"1",90,"1","val_global",1225,"1 0",0.87521391075
"1",90,"1","val_global",1226,"1 0",0.87393505675
"1",90,"1","val_global",1227,"1 0",0.8743514425
"1",90,"1","val_global",1228,"1 0",0.874812875
"1",90,"1","val_global",1229,"1 0",0.87487198
"1",90,"1","val_global",1230,"1 0",0.87548713875
"1",90,"1","val_global",1231,"1 0",0.875471492
"1",90,"1","val_global",1232,"1 0",0.87583026525
"1",90,"1","val_global",1233,"1 0",0.87525097875
"1",90,"1","val_global",1234,"1 0",0.874467521
"1",90,"1","val_global",1235,"1 0",0.87393729125
"1",90,"1","val_global",1236,"1 0",0.874817524
"1",90,"1","val_global",1237,"1 0",0.87539547325
"1",90,"1","val_global",1238,"1 0",0.8750449
"1",90,"1","val_global",1239,"1 0",0.87496235775
"1",90,"1","val_global",1240,"1 0",0.8753535785
"1",90,"1","val_global",1241,"1 0",0.875530087
"1",90,"1","val_global",1242,"1 0",0.87521049
"1",90,"1","val_global",1243,"1 0",0.87597426075
"1",90,"1","val_global",1244,"1 0",0.8762392805
"1",90,"1","val_global",1245,"1 0",0.87621794775
"1",90,"1","val_global",1246,"1 0",0.8768453285
"1",90,"1","val_global",1247,"1 0",0.87684362425
"1",90,"1","val_global",1248,"1 0",0.875179615
"1",90,"1","val_global",1249,"1 0",0.87560479875
"1",90,"1","val_global",1250,"1 0",0.87493287475
"1",90,"1","val_global",1251,"1 0",0.87467810925
"1",90,"1","val_global",1252,"1 0",0.8737402725
"1",90,"1","val_global",1253,"1 0",0.873936565
"1",90,"1","val_global",1254,"1 0",0.8746251785
"1",90,"1","val_global",1255,"1 0",0.874327733
"1",90,"1","val_global",1256,"1 0",0.873324163
"1",90,"1","val_global",1257,"1 0",0.8739086155
"1",90,"1","val_global",1258,"1 0",0.874132965
"1",90,"1","val_global",1259,"1 0",0.8734048905
"1",90,"1","val_global",1260,"1 0",0.87244404725
"1",90,"1","val_global",1261,"1 0",0.87190594575
"1",90,"1","val_global",1262,"1 0",0.87164395375
"1",90,"1","val_global",1263,"1 0",0.87181253625
"1",90,"1","val_global",1264,"1 0",0.87135299925
"1",90,"1","val_global",1265,"1 0",0.871766666
"1",90,"1","val_global",1266,"1 0",0.871270738
"1",90,"1","val_global",1267,"1 0",0.87160415075
"1",90,"1","val_global",1268,"1 0",0.87216852275
"1",90,"1","val_global",1269,"1 0",0.87121191
"1",90,"1","val_global",1270,"1 0",0.87121451475
"1",90,"1","val_global",1271,"1 0",0.87074389025
"1",90,"1","val_global",1272,"1 0",0.87115137975
"1",90,"1","val_global",1273,"1 0",0.871960461
"1",90,"1","val_global",1274,"1 0",0.87089618125
"1",90,"1","val_global",1275,"1 0",0.871944468
"1",90,"1","val_global",1276,"1 0",0.872511164
"1",90,"1","val_global",1277,"1 0",0.87216234675
"1",90,"1","val_global",1278,"1 0",0.87279314225
"1",90,"1","val_global",1279,"1 0",0.87223825875
"1",90,"1","val_global",1280,"1 0",0.872918896
"1",90,"1","val_global",1281,"1 0",0.87257925225
"1",90,"1","val_global",1282,"1 0",0.872019351
"1",90,"1","val_global",1283,"1 0",0.87171678025
"1",90,"1","val_global",1284,"1 0",0.87176736275
"1",90,"1","val_global",1285,"1 0",0.87156470325
"1",90,"1","val_global",1286,"1 0",0.8716061555
"1",90,"1","val_global",1287,"1 0",0.870675398
"1",90,"1","val_global",1288,"1 0",0.871289939
"1",90,"1","val_global",1289,"1 0",0.872066696
"1",90,"1","val_global",1290,"1 0",0.87186362825
"1",90,"1","val_global",1291,"1 0",0.871619167
"1",90,"1","val_global",1292,"1 0",0.87216376775
"1",90,"1","val_global",1293,"1 0",0.8713567965
"1",90,"1","val_global",1294,"1 0",0.87143128575
"1",90,"1","val_global",1295,"1 0",0.87006906175
"1",90,"1","val_global",1296,"1 0",0.869096115
"1",90,"1","val_global",1297,"1 0",0.8686826175
"1",90,"1","val_global",1298,"1 0",0.866939258
"1",90,"1","val_global",1299,"1 0",0.86777142625
"1",90,"1","val_global",1300,"1 0",0.8674954525
"1",90,"1","val_global",1301,"1 0",0.86851900725
"1",90,"1","val_global",1302,"1 0",0.8686917085
"1",90,"1","val_global",1303,"1 0",0.8684217325
"1",90,"1","val_global",1304,"1 0",0.868685193
"1",90,"1","val_global",1305,"1 0",0.86873213125
"1",90,"1","val_global",1306,"1 0",0.8685385535
"1",90,"1","val_global",1307,"1 0",0.868311375
"1",90,"1","val_global",1308,"1 0",0.8682494545
"1",90,"1","val_global",1309,"1 0",0.867498954
"1",90,"1","val_global",1310,"1 0",0.86710070275
"1",90,"1","val_global",1311,"1 0",0.86670217575
"1",90,"1","val_global",1312,"1 0",0.8662202225
"1",90,"1","val_global",1313,"1 0",0.86647944525
"1",90,"1","val_global",1314,"1 0",0.8666514055
"1",90,"1","val_global",1315,"1 0",0.8667115895
"1",90,"1","val_global",1316,"1 0",0.86684743375
"1",90,"1","val_global",1317,"1 0",0.866256125
"1",90,"1","val_global",1318,"1 0",0.86600445375
"1",90,"1","val_global",1319,"1 0",0.86526459825
"1",90,"1","val_global",1320,"1 0",0.86481431875
"1",90,"1","val_global",1321,"1 0",0.8644802475
"1",90,"1","val_global",1322,"1 0",0.8646129255
"1",90,"1","val_global",1323,"1 0",0.8638791335
"1",90,"1","val_global",1324,"1 0",0.86299488925
"1",90,"1","val_global",1325,"1 0",0.8622680385
"1",90,"1","val_global",1326,"1 0",0.862420195
"1",90,"1","val_global",1327,"1 0",0.8631996805
"1",90,"1","val_global",1328,"1 0",0.86356637625
"1",90,"1","val_global",1329,"1 0",0.86392475225
"1",90,"1","val_global",1330,"1 0",0.86294938
"1",90,"1","val_global",1331,"1 0",0.863203415
"1",90,"1","val_global",1332,"1 0",0.86272160875
"1",90,"1","val_global",1333,"1 0",0.86184666975
"1",90,"1","val_global",1334,"1 0",0.86136867175
"1",90,"1","val_global",1335,"1 0",0.860866121
"1",90,"1","val_global",1336,"1 0",0.8599993505
"1",90,"1","val_global",1337,"1 0",0.86019428075
"1",90,"1","val_global",1338,"1 0",0.860179296
"1",90,"1","val_global",1339,"1 0",0.86044549925
"1",90,"1","val_global",1340,"1 0",0.86109043675
"1",90,"1","val_global",1341,"1 0",0.8602449655
"1",90,"1","val_global",1342,"1 0",0.86007596975
"1",90,"1","val_global",1343,"1 0",0.86080233675
"1",90,"1","val_global",1344,"1 0",0.861234558
"1",90,"1","val_global",1345,"1 0",0.8613660095
"1",90,"1","val_global",1346,"1 0",0.8616856685
"1",90,"1","val_global",1347,"1 0",0.861275986
"1",90,"1","val_global",1348,"1 0",0.8607565285
"1",90,"1","val_global",1349,"1 0",0.8602109855
"1",90,"1","val_global",1350,"1 0",0.861396132
"1",90,"1","val_global",1351,"1 0",0.861208173
"1",90,"1","val_global",1352,"1 0",0.86081972625
"1",90,"1","val_global",1353,"1 0",0.86130075975
"1",90,"1","val_global",1354,"1 0",0.8618018875
"1",90,"1","val_global",1355,"1 0",0.862869438
"1",90,"1","val_global",1356,"1 0",0.86443789825
"1",90,"1","val_global",1357,"1 0",0.86382515725
"1",90,"1","val_global",1358,"1 0",0.8636447265
"1",90,"1","val_global",1359,"1 0",0.8633843065
"1",90,"1","val_global",1360,"1 0",0.862853564
"1",90,"1","val_global",1361,"1 0",0.86251990825
"1",90,"1","val_global",1362,"1 0",0.86221005575
"1",90,"1","val_global",1363,"1 0",0.86132813525
"1",90,"1","val_global",1364,"1 0",0.86104865
"1",90,"1","val_global",1365,"1 0",0.86059466775
"1",90,"1","val_global",1366,"1 0",0.86017331275
"1",90,"1","val_global",1367,"1 0",0.8601029035
"1",90,"1","val_global",1368,"1 0",0.8588822175
"1",90,"1","val_global",1369,"1 0",0.85860333625
"1",90,"1","val_global",1370,"1 0",0.8583394495
"1",90,"1","val_global",1371,"1 0",0.858823657
"1",90,"1","val_global",1372,"1 0",0.85827441125
"1",90,"1","val_global",1373,"1 0",0.85750261575
"1",90,"1","val_global",1374,"1 0",0.8570900455
"1",90,"1","val_global",1375,"1 0",0.85636207425
"1",90,"1","val_global",1376,"1 0",0.85514447475
"1",90,"1","val_global",1377,"1 0",0.85557017375
"1",90,"1","val_global",1378,"1 0",0.8561488455
"1",90,"1","val_global",1379,"1 0",0.8561755185
"1",90,"1","val_global",1380,"1 0",0.855574295
"1",90,"1","val_global",1381,"1 0",0.85548265925
"1",90,"1","val_global",1382,"1 0",0.85457832675
"1",90,"1","val_global",1383,"1 0",0.854300102
"1",90,"1","val_global",1384,"1 0",0.854370871
"1",90,"1","val_global",1385,"1 0",0.8542668605
"1",90,"1","val_global",1386,"1 0",0.85382269725
"1",90,"1","val_global",1387,"1 0",0.85392719375
"1",90,"1","val_global",1388,"1 0",0.85412827425
"1",90,"1","val_global",1389,"1 0",0.85403665475
"1",90,"1","val_global",1390,"1 0",0.85357614575
"1",90,"1","val_global",1391,"1 0",0.85298025375
"1",90,"1","val_global",1392,"1 0",0.85348364125
"1",90,"1","val_global",1393,"1 0",0.8531558345
"1",90,"1","val_global",1394,"1 0",0.852807446
"1",90,"1","val_global",1395,"1 0",0.85341530775
"1",90,"1","val_global",1396,"1 0",0.85408426
"1",90,"1","val_global",1397,"1 0",0.85448567875
"1",90,"1","val_global",1398,"1 0",0.8546798505
"1",90,"1","val_global",1399,"1 0",0.854045704
"1",90,"1","val_global",1400,"1 0",0.85468866725
"1",90,"1","val_global",1401,"1 0",0.85464844125
"1",90,"1","val_global",1402,"1 0",0.8560404245
"1",90,"1","val_global",1403,"1 0",0.85583769275
"1",90,"1","val_global",1404,"1 0",0.8556457125
"1",90,"1","val_global",1405,"1 0",0.856805957
"1",90,"1","val_global",1406,"1 0",0.856761853
"1",90,"1","val_global",1407,"1 0",0.8556406065
"1",90,"1","val_global",1408,"1 0",0.8552341205
"1",90,"1","val_global",1409,"1 0",0.8555822235
"1",90,"1","val_global",1410,"1 0",0.85716988825
"1",90,"1","val_global",1411,"1 0",0.85683183375
"1",90,"1","val_global",1412,"1 0",0.856440302
"1",90,"1","val_global",1413,"1 0",0.8569952965
"1",90,"1","val_global",1414,"1 0",0.8564596975
"1",90,"1","val_global",1415,"1 0",0.856135429
"1",90,"1","val_global",1416,"1 0",0.85550106175
"1",90,"1","val_global",1417,"1 0",0.8545905575
"1",90,"1","val_global",1418,"1 0",0.85443861925
"1",90,"1","val_global",1419,"1 0",0.85404311275
"1",90,"1","val_global",1420,"1 0",0.85346321025
"1",90,"1","val_global",1421,"1 0",0.8538370605
"1",90,"1","val_global",1422,"1 0",0.8535060065
"1",90,"1","val_global",1423,"1 0",0.85361245925
"1",90,"1","val_global",1424,"1 0",0.85349509525
"1",90,"1","val_global",1425,"1 0",0.85250289075
"1",90,"1","val_global",1426,"1 0",0.85233958425
"1",90,"1","val_global",1427,"1 0",0.85318494075
"1",90,"1","val_global",1428,"1 0",0.85320968825
"1",90,"1","val_global",1429,"1 0",0.85296983925
"1",90,"1","val_global",1430,"1 0",0.851641264
"1",90,"1","val_global",1431,"1 0",0.8513092365
"1",90,"1","val_global",1432,"1 0",0.8516592605
"1",90,"1","val_global",1433,"1 0",0.8509724235
"1",90,"1","val_global",1434,"1 0",0.8514987915
"1",90,"1","val_global",1435,"1 0",0.851186527
"1",90,"1","val_global",1436,"1 0",0.850893043
"1",90,"1","val_global",1437,"1 0",0.85114394075
"1",90,"1","val_global",1438,"1 0",0.85115999625
"1",90,"1","val_global",1439,"1 0",0.851423935
"1",90,"1","val_global",1440,"1 0",0.85129890925
"1",90,"1","val_global",1441,"1 0",0.85101754575
"1",90,"1","val_global",1442,"1 0",0.85038336425
"1",90,"1","val_global",1443,"1 0",0.85112355925
"1",90,"1","val_global",1444,"1 0",0.85048872
"1",90,"1","val_global",1445,"1 0",0.85003382925
"1",90,"1","val_global",1446,"1 0",0.8499920655
"1",90,"1","val_global",1447,"1 0",0.848986564
"1",90,"1","val_global",1448,"1 0",0.84948519875
"1",90,"1","val_global",1449,"1 0",0.849556263
"1",90,"1","val_global",1450,"1 0",0.8491296815
"1",90,"1","val_global",1451,"1 0",0.849266358
"1",90,"1","val_global",1452,"1 0",0.849591608
"1",90,"1","val_global",1453,"1 0",0.85001439225
"1",90,"1","val_global",1454,"1 0",0.84926092375
"1",90,"1","val_global",1455,"1 0",0.8494471025
"1",90,"1","val_global",1456,"1 0",0.85056045
"1",90,"1","val_global",1457,"1 0",0.8503832815
"1",90,"1","val_global",1458,"1 0",0.850275718
"1",90,"1","val_global",1459,"1 0",0.84965468525
"1",90,"1","val_global",1460,"1 0",0.8494204255
"1",90,"1","val_global",1461,"1 0",0.849015205
"1",90,"1","val_global",1462,"1 0",0.849265288
"1",90,"1","val_global",1463,"1 0",0.84918864025
"1",90,"1","val_global",1464,"1 0",0.8492076045
"1",90,"1","val_global",1465,"1 0",0.84959666175
"1",90,"1","val_global",1466,"1 0",0.8497231605
"1",90,"1","val_global",1467,"1 0",0.850308008
"1",90,"1","val_global",1468,"1 0",0.85008450575
"1",90,"1","val_global",1469,"1 0",0.84875923425
"1",90,"1","val_global",1470,"1 0",0.84832033525
"1",90,"1","val_global",1471,"1 0",0.84895824125
"1",90,"1","val_global",1472,"1 0",0.848016356
"1",90,"1","val_global",1473,"1 0",0.84753281325
"1",90,"1","val_global",1474,"1 0",0.8479078045
"1",90,"1","val_global",1475,"1 0",0.84730163625
"1",90,"1","val_global",1476,"1 0",0.8466065635
"1",90,"1","val_global",1477,"1 0",0.846353325
"1",90,"1","val_global",1478,"1 0",0.8461337065
"1",90,"1","val_global",1479,"1 0",0.8474538055
"1",90,"1","val_global",1480,"1 0",0.8475012385
"1",90,"1","val_global",1481,"1 0",0.84796530175
"1",90,"1","val_global",1482,"1 0",0.846961849
"1",90,"1","val_global",1483,"1 0",0.846665771
"1",90,"1","val_global",1484,"1 0",0.84674422075
"1",90,"1","val_global",1485,"1 0",0.8463910815
"1",90,"1","val_global",1486,"1 0",0.84621228125
"1",90,"1","val_global",1487,"1 0",0.84549855825
"1",90,"1","val_global",1488,"1 0",0.8456370245
"1",90,"1","val_global",1489,"1 0",0.84594603825
"1",90,"1","val_global",1490,"1 0",0.84641254825
"1",90,"1","val_global",1491,"1 0",0.846086527
"1",90,"1","val_global",1492,"1 0",0.84539262875
"1",90,"1","val_global",1493,"1 0",0.84584791175
"1",90,"1","val_global",1494,"1 0",0.84552550425
"1",90,"1","val_global",1495,"1 0",0.845690233
"1",90,"1","val_global",1496,"1 0",0.8447188845
"1",90,"1","val_global",1497,"1 0",0.844933024
"1",90,"1","val_global",1498,"1 0",0.844239982
"1",90,"1","val_global",1499,"1 0",0.84332805125
"1",90,"1","val_global",1500,"1 0",0.842868346
"1",90,"1","val_global",1501,"1 0",0.8429373235
"1",90,"1","val_global",1502,"1 0",0.84280809275
"1",90,"1","val_global",1503,"1 0",0.84322477425
"1",90,"1","val_global",1504,"1 0",0.84229227075
"1",90,"1","val_global",1505,"1 0",0.8415760565
"1",90,"1","val_global",1506,"1 0",0.84094605975
"1",90,"1","val_global",1507,"1 0",0.84090320225
"1",90,"1","val_global",1508,"1 0",0.8411651115
"1",90,"1","val_global",1509,"1 0",0.8411278405
"1",90,"1","val_global",1510,"1 0",0.84145235075
"1",90,"1","val_global",1511,"1 0",0.84046811925
"1",90,"1","val_global",1512,"1 0",0.840615752
"1",90,"1","val_global",1513,"1 0",0.84051324525
"1",90,"1","val_global",1514,"1 0",0.8403372575
"1",90,"1","val_global",1515,"1 0",0.83979923725
"1",90,"1","val_global",1516,"1 0",0.840955478
"1",90,"1","val_global",1517,"1 0",0.84063912
"1",90,"1","val_global",1518,"1 0",0.841845456
"1",90,"1","val_global",1519,"1 0",0.8417100135
"1",90,"1","val_global",1520,"1 0",0.84215034875
"1",90,"1","val_global",1521,"1 0",0.8418324665
"1",90,"1","val_global",1522,"1 0",0.842546752
"1",90,"1","val_global",1523,"1 0",0.842466839
"1",90,"1","val_global",1524,"1 0",0.84303440025
"1",90,"1","val_global",1525,"1 0",0.84280387925
"1",90,"1","val_global",1526,"1 0",0.8425502305
"1",90,"1","val_global",1527,"1 0",0.84289254
"1",90,"1","val_global",1528,"1 0",0.84208345925
"1",90,"1","val_global",1529,"1 0",0.84228199875
"1",90,"1","val_global",1530,"1 0",0.84157262225
"1",90,"1","val_global",1531,"1 0",0.84171851775
"1",90,"1","val_global",1532,"1 0",0.84176817825
"1",90,"1","val_global",1533,"1 0",0.84211008025
"1",90,"1","val_global",1534,"1 0",0.8424336185
"1",90,"1","val_global",1535,"1 0",0.8419675395
"1",90,"1","val_global",1536,"1 0",0.84133437625
"1",90,"1","val_global",1537,"1 0",0.84198657475
"1",90,"1","val_global",1538,"1 0",0.84122285825
"1",90,"1","val_global",1539,"1 0",0.8407986025
"1",90,"1","val_global",1540,"1 0",0.84101198125
"1",90,"1","val_global",1541,"1 0",0.8405138865
"1",90,"1","val_global",1542,"1 0",0.8396600925
"1",90,"1","val_global",1543,"1 0",0.837936213
"1",90,"1","val_global",1544,"1 0",0.83798281725
"1",90,"1","val_global",1545,"1 0",0.83886487925
"1",90,"1","val_global",1546,"1 0",0.83881586325
"1",90,"1","val_global",1547,"1 0",0.83868560925
"1",90,"1","val_global",1548,"1 0",0.83902594125
"1",90,"1","val_global",1549,"1 0",0.83939765625
"1",90,"1","val_global",1550,"1 0",0.83926515825
"1",90,"1","val_global",1551,"1 0",0.8396670965
"1",90,"1","val_global",1552,"1 0",0.840235829
"1",90,"1","val_global",1553,"1 0",0.839492585
"1",90,"1","val_global",1554,"1 0",0.8389977455
"1",90,"1","val_global",1555,"1 0",0.8393713595
"1",90,"1","val_global",1556,"1 0",0.83943465175
"1",90,"1","val_global",1557,"1 0",0.8393124675
"1",90,"1","val_global",1558,"1 0",0.83940860575
"1",90,"1","val_global",1559,"1 0",0.839708425
"1",90,"1","val_global",1560,"1 0",0.8394238965
"1",90,"1","val_global",1561,"1 0",0.839248688
"1",90,"1","val_global",1562,"1 0",0.84043789875
"1",90,"1","val_global",1563,"1 0",0.8412923845
"1",90,"1","val_global",1564,"1 0",0.84136218375
"1",90,"1","val_global",1565,"1 0",0.84084504025
"1",90,"1","val_global",1566,"1 0",0.84086757125
"1",90,"1","val_global",1567,"1 0",0.840651864
"1",90,"1","val_global",1568,"1 0",0.84081629525
"1",90,"1","val_global",1569,"1 0",0.84001090625
"1",90,"1","val_global",1570,"1 0",0.8392142435
"1",90,"1","val_global",1571,"1 0",0.839378325
"1",90,"1","val_global",1572,"1 0",0.839389437
"1",90,"1","val_global",1573,"1 0",0.8394076915
"1",90,"1","val_global",1574,"1 0",0.83973530325
"1",90,"1","val_global",1575,"1 0",0.839436344
"1",90,"1","val_global",1576,"1 0",0.83932477875
"1",90,"1","val_global",1577,"1 0",0.83864878775
"1",90,"1","val_global",1578,"1 0",0.8380361385
"1",90,"1","val_global",1579,"1 0",0.838620631
"1",90,"1","val_global",1580,"1 0",0.83832748525
"1",90,"1","val_global",1581,"1 0",0.838265412
"1",90,"1","val_global",1582,"1 0",0.83750516875
"1",90,"1","val_global",1583,"1 0",0.83771506125
"1",90,"1","val_global",1584,"1 0",0.83725840625
"1",90,"1","val_global",1585,"1 0",0.8368760345
"1",90,"1","val_global",1586,"1 0",0.8367224035
"1",90,"1","val_global",1587,"1 0",0.83620823975
"1",90,"1","val_global",1588,"1 0",0.835737315
"1",90,"1","val_global",1589,"1 0",0.83604663025
"1",90,"1","val_global",1590,"1 0",0.83692280375
"1",90,"1","val_global",1591,"1 0",0.836290953
"1",90,"1","val_global",1592,"1 0",0.8353108765
"1",90,"1","val_global",1593,"1 0",0.835410683
"1",90,"1","val_global",1594,"1 0",0.836064825
"1",90,"1","val_global",1595,"1 0",0.835672612
"1",90,"1","val_global",1596,"1 0",0.8359589255
"1",90,"1","val_global",1597,"1 0",0.8354905785
"1",90,"1","val_global",1598,"1 0",0.83590910375
"1",90,"1","val_global",1599,"1 0",0.8355635665
"1",90,"1","val_global",1600,"1 0",0.83613597975
"1",90,"1","val_global",1601,"1 0",0.835778619
"1",90,"1","val_global",1602,"1 0",0.83608021325
"1",90,"1","val_global",1603,"1 0",0.8360508665
"1",90,"1","val_global",1604,"1 0",0.8357980955
"1",90,"1","val_global",1605,"1 0",0.8361472755
"1",90,"1","val_global",1606,"1 0",0.835881087
"1",90,"1","val_global",1607,"1 0",0.836283744
"1",90,"1","val_global",1608,"1 0",0.83695088775
"1",90,"1","val_global",1609,"1 0",0.83674650275
"1",90,"1","val_global",1610,"1 0",0.83711301725
"1",90,"1","val_global",1611,"1 0",0.83753060525
"1",90,"1","val_global",1612,"1 0",0.8378906905
"1",90,"1","val_global",1613,"1 0",0.837662306
"1",90,"1","val_global",1614,"1 0",0.8369330795
"1",90,"1","val_global",1615,"1 0",0.836682031
"1",90,"1","val_global",1616,"1 0",0.836338204
"1",90,"1","val_global",1617,"1 0",0.8366139405
"1",90,"1","val_global",1618,"1 0",0.83643265675
"1",90,"1","val_global",1619,"1 0",0.83686380725
"1",90,"1","val_global",1620,"1 0",0.83592676175
"1",90,"1","val_global",1621,"1 0",0.836642643
"1",90,"1","val_global",1622,"1 0",0.8365760285
"1",90,"1","val_global",1623,"1 0",0.8364434075
"1",90,"1","val_global",1624,"1 0",0.8373837175
"1",90,"1","val_global",1625,"1 0",0.8380215535
"1",90,"1","val_global",1626,"1 0",0.83803720975
"1",90,"1","val_global",1627,"1 0",0.83762977
"1",90,"1","val_global",1628,"1 0",0.8357075885
"1",90,"1","val_global",1629,"1 0",0.83469700725
"1",90,"1","val_global",1630,"1 0",0.834840255
"1",90,"1","val_global",1631,"1 0",0.83479935725
"1",90,"1","val_global",1632,"1 0",0.83437689725
"1",90,"1","val_global",1633,"1 0",0.8342641765
"1",90,"1","val_global",1634,"1 0",0.83475180075
"1",90,"1","val_global",1635,"1 0",0.83533013125
"1",90,"1","val_global",1636,"1 0",0.83508865275
"1",90,"1","val_global",1637,"1 0",0.83429161225
"1",90,"1","val_global",1638,"1 0",0.83384033
"1",90,"1","val_global",1639,"1 0",0.83349919
"1",90,"1","val_global",1640,"1 0",0.83286112625
"1",90,"1","val_global",1641,"1 0",0.83222122
"1",90,"1","val_global",1642,"1 0",0.83116169425
"1",90,"1","val_global",1643,"1 0",0.831477798
"1",90,"1","val_global",1644,"1 0",0.83093926975
"1",90,"1","val_global",1645,"1 0",0.8304061995
"1",90,"1","val_global",1646,"1 0",0.831288984
"1",90,"1","val_global",1647,"1 0",0.83152890025
"1",90,"1","val_global",1648,"1 0",0.83200891
"1",90,"1","val_global",1649,"1 0",0.83330390525
"1",90,"1","val_global",1650,"1 0",0.83251811025
"1",90,"1","val_global",1651,"1 0",0.83195683725
"1",90,"1","val_global",1652,"1 0",0.83165130375
"1",90,"1","val_global",1653,"1 0",0.83174076975
"1",90,"1","val_global",1654,"1 0",0.8306479455
"1",90,"1","val_global",1655,"1 0",0.83036894775
"1",90,"1","val_global",1656,"1 0",0.82991908325
"1",90,"1","val_global",1657,"1 0",0.830588109
"1",90,"1","val_global",1658,"1 0",0.83113736225
"1",90,"1","val_global",1659,"1 0",0.830931289
"1",90,"1","val_global",1660,"1 0",0.83165473025
"1",90,"1","val_global",1661,"1 0",0.83252871925
"1",90,"1","val_global",1662,"1 0",0.83311047425
"1",90,"1","val_global",1663,"1 0",0.83245170175
"1",90,"1","val_global",1664,"1 0",0.831748082
"1",90,"1","val_global",1665,"1 0",0.8316646515
"1",90,"1","val_global",1666,"1 0",0.83133252125
"1",90,"1","val_global",1667,"1 0",0.83189548975
"1",90,"1","val_global",1668,"1 0",0.83206752
"1",90,"1","val_global",1669,"1 0",0.83119938125
"1",90,"1","val_global",1670,"1 0",0.831288106
"1",90,"1","val_global",1671,"1 0",0.83165578375
"1",90,"1","val_global",1672,"1 0",0.83157540025
"1",90,"1","val_global",1673,"1 0",0.83111015725
"1",90,"1","val_global",1674,"1 0",0.83171644225
"1",90,"1","val_global",1675,"1 0",0.8319072085
"1",90,"1","val_global",1676,"1 0",0.832399726
"1",90,"1","val_global",1677,"1 0",0.832721692
"1",90,"1","val_global",1678,"1 0",0.83219880425
"1",90,"1","val_global",1679,"1 0",0.831698539
"1",90,"1","val_global",1680,"1 0",0.83126807925
"1",90,"1","val_global",1681,"1 0",0.8301833515
"1",90,"1","val_global",1682,"1 0",0.8295488725
"1",90,"1","val_global",1683,"1 0",0.82928944125
"1",90,"1","val_global",1684,"1 0",0.82911
"1",90,"1","val_global",1685,"1 0",0.8292564565
"1",90,"1","val_global",1686,"1 0",0.82868038075
"1",90,"1","val_global",1687,"1 0",0.827983331
"1",90,"1","val_global",1688,"1 0",0.827505602
"1",90,"1","val_global",1689,"1 0",0.82708030225
"1",90,"1","val_global",1690,"1 0",0.82633658625
"1",90,"1","val_global",1691,"1 0",0.82603158175
"1",90,"1","val_global",1692,"1 0",0.8256606825
"1",90,"1","val_global",1693,"1 0",0.82571597875
"1",90,"1","val_global",1694,"1 0",0.8255214575
"1",90,"1","val_global",1695,"1 0",0.82533382125
"1",90,"1","val_global",1696,"1 0",0.82515810025
"1",90,"1","val_global",1697,"1 0",0.824359997
"1",90,"1","val_global",1698,"1 0",0.8242563655
"1",90,"1","val_global",1699,"1 0",0.8235921065
"1",90,"1","val_global",1700,"1 0",0.82348194925
"1",90,"1","val_global",1701,"1 0",0.8245011095
"1",90,"1","val_global",1702,"1 0",0.824942618
"1",90,"1","val_global",1703,"1 0",0.82497642575
"1",90,"1","val_global",1704,"1 0",0.8254888385
"1",90,"1","val_global",1705,"1 0",0.82483119575
"1",90,"1","val_global",1706,"1 0",0.82502562675
"1",90,"1","val_global",1707,"1 0",0.8248422605
"1",90,"1","val_global",1708,"1 0",0.825106912
"1",90,"1","val_global",1709,"1 0",0.8259818595
"1",90,"1","val_global",1710,"1 0",0.82686820675
"1",90,"1","val_global",1711,"1 0",0.82615598775
"1",90,"1","val_global",1712,"1 0",0.82650211375
"1",90,"1","val_global",1713,"1 0",0.8267218955
"1",90,"1","val_global",1714,"1 0",0.8264865685
"1",90,"1","val_global",1715,"1 0",0.82664545725
"1",90,"1","val_global",1716,"1 0",0.82658196
"1",90,"1","val_global",1717,"1 0",0.82715765075
"1",90,"1","val_global",1718,"1 0",0.82722581925
"1",90,"1","val_global",1719,"1 0",0.827485676
"1",90,"1","val_global",1720,"1 0",0.8274066755
"1",90,"1","val_global",1721,"1 0",0.8267260355
"1",90,"1","val_global",1722,"1 0",0.82718954
"1",90,"1","val_global",1723,"1 0",0.8274636135
"1",90,"1","val_global",1724,"1 0",0.82724139675
"1",90,"1","val_global",1725,"1 0",0.8276398795
"1",90,"1","val_global",1726,"1 0",0.8281794865
"1",90,"1","val_global",1727,"1 0",0.82760825525
"1",90,"1","val_global",1728,"1 0",0.828062703
"1",90,"1","val_global",1729,"1 0",0.82744825975
"1",90,"1","val_global",1730,"1 0",0.82691059925
"1",90,"1","val_global",1731,"1 0",0.82742186025
"1",90,"1","val_global",1732,"1 0",0.8276470465
"1",90,"1","val_global",1733,"1 0",0.827541919
"1",90,"1","val_global",1734,"1 0",0.82727068
"1",90,"1","val_global",1735,"1 0",0.82687863025
"1",90,"1","val_global",1736,"1 0",0.826481529
"1",90,"1","val_global",1737,"1 0",0.82589674275
"1",90,"1","val_global",1738,"1 0",0.825712985
"1",90,"1","val_global",1739,"1 0",0.825648023
"1",90,"1","val_global",1740,"1 0",0.82617483475
"1",90,"1","val_global",1741,"1 0",0.825995666
"1",90,"1","val_global",1742,"1 0",0.825914754
"1",90,"1","val_global",1743,"1 0",0.82518787475
"1",90,"1","val_global",1744,"1 0",0.82509568275
"1",90,"1","val_global",1745,"1 0",0.82521522625
"1",90,"1","val_global",1746,"1 0",0.82461401075
"1",90,"1","val_global",1747,"1 0",0.825144267
"1",90,"1","val_global",1748,"1 0",0.82491697325
"1",90,"1","val_global",1749,"1 0",0.82532550475
"1",90,"1","val_global",1750,"1 0",0.82516494025
"1",90,"1","val_global",1751,"1 0",0.82503989225
"1",90,"1","val_global",1752,"1 0",0.82499008875
"1",90,"1","val_global",1753,"1 0",0.82533942475
"1",90,"1","val_global",1754,"1 0",0.82538816575
"1",90,"1","val_global",1755,"1 0",0.8254360655
"1",90,"1","val_global",1756,"1 0",0.8257034845
"1",90,"1","val_global",1757,"1 0",0.82533326225
"1",90,"1","val_global",1758,"1 0",0.8249623895
"1",90,"1","val_global",1759,"1 0",0.82528104525
"1",90,"1","val_global",1760,"1 0",0.82506600425
"1",90,"1","val_global",1761,"1 0",0.82525215675
"1",90,"1","val_global",1762,"1 0",0.824959083
"1",90,"1","val_global",1763,"1 0",0.8246674815
"1",90,"1","val_global",1764,"1 0",0.824988776
"1",90,"1","val_global",1765,"1 0",0.82446447475
"1",90,"1","val_global",1766,"1 0",0.824244401
"1",90,"1","val_global",1767,"1 0",0.82450816075
"1",90,"1","val_global",1768,"1 0",0.82416708175
"1",90,"1","val_global",1769,"1 0",0.82333645825
"1",90,"1","val_global",1770,"1 0",0.82348386175
"1",90,"1","val_global",1771,"1 0",0.823858934
"1",90,"1","val_global",1772,"1 0",0.82371259375
"1",90,"1","val_global",1773,"1 0",0.823054441
"1",90,"1","val_global",1774,"1 0",0.823029324
"1",90,"1","val_global",1775,"1 0",0.82293874525
"1",90,"1","val_global",1776,"1 0",0.82257079075
"1",90,"1","val_global",1777,"1 0",0.8233015835
"1",90,"1","val_global",1778,"1 0",0.823420957
"1",90,"1","val_global",1779,"1 0",0.82399084875
"1",90,"1","val_global",1780,"1 0",0.82324616
"1",90,"1","val_global",1781,"1 0",0.82304268675
"1",90,"1","val_global",1782,"1 0",0.822365307
"1",90,"1","val_global",1783,"1 0",0.82309121275
"1",90,"1","val_global",1784,"1 0",0.82308548525
"1",90,"1","val_global",1785,"1 0",0.823099946
"1",90,"1","val_global",1786,"1 0",0.8225955335
"1",90,"1","val_global",1787,"1 0",0.82228456775
"1",90,"1","val_global",1788,"1 0",0.8213947285
"1",90,"1","val_global",1789,"1 0",0.822255731
"1",90,"1","val_global",1790,"1 0",0.82204897325
"1",90,"1","val_global",1791,"1 0",0.82123364875
"1",90,"1","val_global",1792,"1 0",0.82044573
"1",90,"1","val_global",1793,"1 0",0.820069969
"1",90,"1","val_global",1794,"1 0",0.81960494125
"1",90,"1","val_global",1795,"1 0",0.81983745075
"1",90,"1","val_global",1796,"1 0",0.8195511155
"1",90,"1","val_global",1797,"1 0",0.8195605445
"1",90,"1","val_global",1798,"1 0",0.81995385025
"1",90,"1","val_global",1799,"1 0",0.81871007625
"1",90,"1","val_global",1800,"1 0",0.819362784
"1",90,"1","val_global",1801,"1 0",0.819968539
"1",90,"1","val_global",1802,"1 0",0.8202072315
"1",90,"1","val_global",1803,"1 0",0.81895743675
"1",90,"1","val_global",1804,"1 0",0.8182294855
"1",90,"1","val_global",1805,"1 0",0.817834534
"1",90,"1","val_global",1806,"1 0",0.818355008
"1",90,"1","val_global",1807,"1 0",0.8176800855
"1",90,"1","val_global",1808,"1 0",0.8180424765
"1",90,"1","val_global",1809,"1 0",0.81788895875
"1",90,"1","val_global",1810,"1 0",0.8183790025
"1",90,"1","val_global",1811,"1 0",0.81886164425
"1",90,"1","val_global",1812,"1 0",0.81933741625
"1",90,"1","val_global",1813,"1 0",0.8199138365
"1",90,"1","val_global",1814,"1 0",0.819922484
"1",90,"1","val_global",1815,"1 0",0.8191971265
"1",90,"1","val_global",1816,"1 0",0.819132449
"1",90,"1","val_global",1817,"1 0",0.81891144075
"1",90,"1","val_global",1818,"1 0",0.81846505925
"1",90,"1","val_global",1819,"1 0",0.81843022225
"1",90,"1","val_global",1820,"1 0",0.81795504925
"1",90,"1","val_global",1821,"1 0",0.8168805305
"1",90,"1","val_global",1822,"1 0",0.817361975
"1",90,"1","val_global",1823,"1 0",0.8174375065
"1",90,"1","val_global",1824,"1 0",0.817992015
"1",90,"1","val_global",1825,"1 0",0.817859108
"1",90,"1","val_global",1826,"1 0",0.81659311775
"1",90,"1","val_global",1827,"1 0",0.81702870425
"1",90,"1","val_global",1828,"1 0",0.81782241925
"1",90,"1","val_global",1829,"1 0",0.81761813725
"1",90,"1","val_global",1830,"1 0",0.81688626275
"1",90,"1","val_global",1831,"1 0",0.81731752925
"1",90,"1","val_global",1832,"1 0",0.8172979685
"1",90,"1","val_global",1833,"1 0",0.8175474
"1",90,"1","val_global",1834,"1 0",0.81774666425
"1",90,"1","val_global",1835,"1 0",0.8181403545
"1",90,"1","val_global",1836,"1 0",0.81818369875
"1",90,"1","val_global",1837,"1 0",0.81795265225
"1",90,"1","val_global",1838,"1 0",0.8178046085
"1",90,"1","val_global",1839,"1 0",0.818144245
"1",90,"1","val_global",1840,"1 0",0.81764837475
"1",90,"1","val_global",1841,"1 0",0.8175038785
"1",90,"1","val_global",1842,"1 0",0.8168288475
"1",90,"1","val_global",1843,"1 0",0.817391671
"1",90,"1","val_global",1844,"1 0",0.81643041475
"1",90,"1","val_global",1845,"1 0",0.8170661075
"1",90,"1","val_global",1846,"1 0",0.81797688875
"1",90,"1","val_global",1847,"1 0",0.81820284275
"1",90,"1","val_global",1848,"1 0",0.817844437
"1",90,"1","val_global",1849,"1 0",0.81731831525
"1",90,"1","val_global",1850,"1 0",0.818047392
"1",90,"1","val_global",1851,"1 0",0.817827668
"1",90,"1","val_global",1852,"1 0",0.817571401
"1",90,"1","val_global",1853,"1 0",0.81623187875
"1",90,"1","val_global",1854,"1 0",0.81607795725
"1",90,"1","val_global",1855,"1 0",0.816088319
"1",90,"1","val_global",1856,"1 0",0.815996303
"1",90,"1","val_global",1857,"1 0",0.8155686775
"1",90,"1","val_global",1858,"1 0",0.81564764325
"1",90,"1","val_global",1859,"1 0",0.81466361425
"1",90,"1","val_global",1860,"1 0",0.8158781585
"1",90,"1","val_global",1861,"1 0",0.816251752
"1",90,"1","val_global",1862,"1 0",0.81601641775
"1",90,"1","val_global",1863,"1 0",0.81582929025
"1",90,"1","val_global",1864,"1 0",0.81656438575
"1",90,"1","val_global",1865,"1 0",0.816532624
"1",90,"1","val_global",1866,"1 0",0.81657246575
"1",90,"1","val_global",1867,"1 0",0.81623938325
"1",90,"1","val_global",1868,"1 0",0.8155965785
"1",90,"1","val_global",1869,"1 0",0.81533081425
"1",90,"1","val_global",1870,"1 0",0.814602606
"1",90,"1","val_global",1871,"1 0",0.81358212125
"1",90,"1","val_global",1872,"1 0",0.8145983185
"1",90,"1","val_global",1873,"1 0",0.8144500945
"1",90,"1","val_global",1874,"1 0",0.81538159725
"1",90,"1","val_global",1875,"1 0",0.814710981
"1",90,"1","val_global",1876,"1 0",0.8147475565
"1",90,"1","val_global",1877,"1 0",0.814561229
"1",90,"1","val_global",1878,"1 0",0.81466830525
"1",90,"1","val_global",1879,"1 0",0.8148395615
"1",90,"1","val_global",1880,"1 0",0.8141538845
"1",90,"1","val_global",1881,"1 0",0.8135321225
"1",90,"1","val_global",1882,"1 0",0.81383081075
"1",90,"1","val_global",1883,"1 0",0.81426922025
"1",90,"1","val_global",1884,"1 0",0.813536587
"1",90,"1","val_global",1885,"1 0",0.81316636975
"1",90,"1","val_global",1886,"1 0",0.812939466
"1",90,"1","val_global",1887,"1 0",0.8123416705
"1",90,"1","val_global",1888,"1 0",0.812896927
"1",90,"1","val_global",1889,"1 0",0.81268877375
"1",90,"1","val_global",1890,"1 0",0.81303266
"1",90,"1","val_global",1891,"1 0",0.81327489
"1",90,"1","val_global",1892,"1 0",0.81257043825
"1",90,"1","val_global",1893,"1 0",0.812743758
"1",90,"1","val_global",1894,"1 0",0.81199860975
"1",90,"1","val_global",1895,"1 0",0.8121435745
"1",90,"1","val_global",1896,"1 0",0.812575464
"1",90,"1","val_global",1897,"1 0",0.81328256325
"1",90,"1","val_global",1898,"1 0",0.81291229225
"1",90,"1","val_global",1899,"1 0",0.813800678
"1",90,"1","val_global",1900,"1 0",0.8135691555
"1",90,"1","val_global",1901,"1 0",0.8140866935
"1",90,"1","val_global",1902,"1 0",0.81402543375
"1",90,"1","val_global",1903,"1 0",0.813622657
"1",90,"1","val_global",1904,"1 0",0.81378728875
"1",90,"1","val_global",1905,"1 0",0.81391216175
"1",90,"1","val_global",1906,"1 0",0.814465718
"1",90,"1","val_global",1907,"1 0",0.814458354
"1",90,"1","val_global",1908,"1 0",0.8146446855
"1",90,"1","val_global",1909,"1 0",0.8148224905
"1",90,"1","val_global",1910,"1 0",0.81449430425
"1",90,"1","val_global",1911,"1 0",0.81355942425
"1",90,"1","val_global",1912,"1 0",0.81397974775
"1",90,"1","val_global",1913,"1 0",0.81395508225
"1",90,"1","val_global",1914,"1 0",0.8133967785
"1",90,"1","val_global",1915,"1 0",0.81358020625
"1",90,"1","val_global",1916,"1 0",0.81281575375
"1",90,"1","val_global",1917,"1 0",0.8127829705
"1",90,"1","val_global",1918,"1 0",0.81298753475
"1",90,"1","val_global",1919,"1 0",0.81255052425
"1",90,"1","val_global",1920,"1 0",0.81267287775
"1",90,"1","val_global",1921,"1 0",0.81254532725
"1",90,"1","val_global",1922,"1 0",0.81177483325
"1",90,"1","val_global",1923,"1 0",0.81179054625
"1",90,"1","val_global",1924,"1 0",0.8117454175
"1",90,"1","val_global",1925,"1 0",0.8115202765
"1",90,"1","val_global",1926,"1 0",0.8112901565
"1",90,"1","val_global",1927,"1 0",0.8114700605
"1",90,"1","val_global",1928,"1 0",0.81049534275
"1",90,"1","val_global",1929,"1 0",0.810501102
"1",90,"1","val_global",1930,"1 0",0.81010334825
"1",90,"1","val_global",1931,"1 0",0.81154011275
"1",90,"1","val_global",1932,"1 0",0.811102457
"1",90,"1","val_global",1933,"1 0",0.811407632
"1",90,"1","val_global",1934,"1 0",0.81222149425
"1",90,"1","val_global",1935,"1 0",0.812048693
"1",90,"1","val_global",1936,"1 0",0.81196054175
"1",90,"1","val_global",1937,"1 0",0.81132868625
"1",90,"1","val_global",1938,"1 0",0.8112149925
"1",90,"1","val_global",1939,"1 0",0.81085629325
"1",90,"1","val_global",1940,"1 0",0.810671835
"1",90,"1","val_global",1941,"1 0",0.81066588425
"1",90,"1","val_global",1942,"1 0",0.81133622975
"1",90,"1","val_global",1943,"1 0",0.8117021745
"1",90,"1","val_global",1944,"1 0",0.81222476975
"1",90,"1","val_global",1945,"1 0",0.812481922
"1",90,"1","val_global",1946,"1 0",0.812161334
"1",90,"1","val_global",1947,"1 0",0.81258670725
"1",90,"1","val_global",1948,"1 0",0.813212276
"1",90,"1","val_global",1949,"1 0",0.812872627
"1",90,"1","val_global",1950,"1 0",0.812549426
"1",90,"1","val_global",1951,"1 0",0.8118186665
"1",90,"1","val_global",1952,"1 0",0.811942943
"1",90,"1","val_global",1953,"1 0",0.81181572425
"1",90,"1","val_global",1954,"1 0",0.8111270175
"1",90,"1","val_global",1955,"1 0",0.81201954325
"1",90,"1","val_global",1956,"1 0",0.8116407645
"1",90,"1","val_global",1957,"1 0",0.811141716
"1",90,"1","val_global",1958,"1 0",0.81187409075
"1",90,"1","val_global",1959,"1 0",0.811513346
"1",90,"1","val_global",1960,"1 0",0.81196412425
"1",90,"1","val_global",1961,"1 0",0.81175235625
"1",90,"1","val_global",1962,"1 0",0.811528902
"1",90,"1","val_global",1963,"1 0",0.81104421675
"1",90,"1","val_global",1964,"1 0",0.81034035225
"1",90,"1","val_global",1965,"1 0",0.809850775
"1",90,"1","val_global",1966,"1 0",0.80949968575
"1",90,"1","val_global",1967,"1 0",0.8088153795
"1",90,"1","val_global",1968,"1 0",0.808176848
"1",90,"1","val_global",1969,"1 0",0.80939213775
"1",90,"1","val_global",1970,"1 0",0.809345499
"1",90,"1","val_global",1971,"1 0",0.80898532475
"1",90,"1","val_global",1972,"1 0",0.80888159325
"1",90,"1","val_global",1973,"1 0",0.809572373
"1",90,"1","val_global",1974,"1 0",0.8091319385
"1",90,"1","val_global",1975,"1 0",0.808532521
"1",90,"1","val_global",1976,"1 0",0.80891683475
"1",90,"1","val_global",1977,"1 0",0.81034610375
"1",90,"1","val_global",1978,"1 0",0.808916121
"1",90,"1","val_global",1979,"1 0",0.80940088125
"1",90,"1","val_global",1980,"1 0",0.80860737425
"1",90,"1","val_global",1981,"1 0",0.80821897275
"1",90,"1","val_global",1982,"1 0",0.807879973
"1",90,"1","val_global",1983,"1 0",0.808044549
"1",90,"1","val_global",1984,"1 0",0.8079780995
"1",90,"1","val_global",1985,"1 0",0.8078479795
"1",90,"1","val_global",1986,"1 0",0.8080075625
"1",90,"1","val_global",1987,"1 0",0.80835127775
"1",90,"1","val_global",1988,"1 0",0.80778209225
"1",90,"1","val_global",1989,"1 0",0.80730272575
"1",90,"1","val_global",1990,"1 0",0.80815002525
"1",90,"1","val_global",1991,"1 0",0.80859322625
"1",90,"1","val_global",1992,"1 0",0.80827822075
"1",90,"1","val_global",1993,"1 0",0.807091039
"1",90,"1","val_global",1994,"1 0",0.8071423565
"1",90,"1","val_global",1995,"1 0",0.8064847435
"1",90,"1","val_global",1996,"1 0",0.8067470235
"1",90,"1","val_global",1997,"1 0",0.80562982575
"1",90,"1","val_global",1998,"1 0",0.806259178
"1",90,"1","val_global",1999,"1 0",0.80584306125
"1",90,"1","val_global",2000,"1 0",0.806292262
"1",90,"1","val_global",2001,"1 0",0.8059083465
"1",90,"1","val_global",2002,"1 0",0.8060815835
"1",90,"1","val_global",2003,"1 0",0.80538821875
"1",90,"1","val_global",2004,"1 0",0.80561076775
"1",90,"1","val_global",2005,"1 0",0.80535736475
"1",90,"1","val_global",2006,"1 0",0.805925695
"1",90,"1","val_global",2007,"1 0",0.806655569
"1",90,"1","val_global",2008,"1 0",0.80651195275
"1",90,"1","val_global",2009,"1 0",0.80547043925
"1",90,"1","val_global",2010,"1 0",0.80569608225
"1",90,"1","val_global",2011,"1 0",0.80621554625
"1",90,"1","val_global",2012,"1 0",0.80580503475
"1",90,"1","val_global",2013,"1 0",0.8062529435
"1",90,"1","val_global",2014,"1 0",0.80639106225
"1",90,"1","val_global",2015,"1 0",0.80719059125
"1",90,"1","val_global",2016,"1 0",0.80625183025
"1",90,"1","val_global",2017,"1 0",0.80723712325
"1",90,"1","val_global",2018,"1 0",0.80736803275
"1",90,"1","val_global",2019,"1 0",0.80681030675
"1",90,"1","val_global",2020,"1 0",0.8067073605
"1",90,"1","val_global",2021,"1 0",0.8070420765
"1",90,"1","val_global",2022,"1 0",0.80750709375
"1",90,"1","val_global",2023,"1 0",0.80714184575
"1",90,"1","val_global",2024,"1 0",0.8065500255
"1",90,"1","val_global",2025,"1 0",0.80653434125
"1",90,"1","val_global",2026,"1 0",0.80626969225
"1",90,"1","val_global",2027,"1 0",0.8050038725
"1",90,"1","val_global",2028,"1 0",0.80569117225
"1",90,"1","val_global",2029,"1 0",0.8062887075
"1",90,"1","val_global",2030,"1 0",0.805465654
"1",90,"1","val_global",2031,"1 0",0.80538195025
"1",90,"1","val_global",2032,"1 0",0.8060829235
"1",90,"1","val_global",2033,"1 0",0.80581998275
"1",90,"1","val_global",2034,"1 0",0.8061209455
"1",90,"1","val_global",2035,"1 0",0.8055694895
"1",90,"1","val_global",2036,"1 0",0.80618919875
"1",90,"1","val_global",2037,"1 0",0.80500877675
"1",90,"1","val_global",2038,"1 0",0.804170681
"1",90,"1","val_global",2039,"1 0",0.80503534375
"1",90,"1","val_global",2040,"1 0",0.80554403325
"1",90,"1","val_global",2041,"1 0",0.80616802125
"1",90,"1","val_global",2042,"1 0",0.805194176
"1",90,"1","val_global",2043,"1 0",0.8058568465
"1",90,"1","val_global",2044,"1 0",0.80647745425
"1",90,"1","val_global",2045,"1 0",0.807499287
"1",90,"1","val_global",2046,"1 0",0.806760855
"1",90,"1","val_global",2047,"1 0",0.8075619915
"1",90,"1","val_global",2048,"1 0",0.80685335975
"1",90,"1","val_global",2049,"1 0",0.80637517525
"1",90,"1","val_global",2050,"1 0",0.80601408375
"1",90,"1","val_global",2051,"1 0",0.80490280775
"1",90,"1","val_global",2052,"1 0",0.8042304795
"1",90,"1","val_global",2053,"1 0",0.80402021875
"1",90,"1","val_global",2054,"1 0",0.803982845
"1",90,"1","val_global",2055,"1 0",0.80412136925
"1",90,"1","val_global",2056,"1 0",0.80395024175
"1",90,"1","val_global",2057,"1 0",0.80402592775
"1",90,"1","val_global",2058,"1 0",0.804892876
"1",90,"1","val_global",2059,"1 0",0.80393131325
"1",90,"1","val_global",2060,"1 0",0.802793099
"1",90,"1","val_global",2061,"1 0",0.802870267
"1",90,"1","val_global",2062,"1 0",0.8028320155
"1",90,"1","val_global",2063,"1 0",0.802223365
"1",90,"1","val_global",2064,"1 0",0.80171595875
"1",90,"1","val_global",2065,"1 0",0.80016829525
"1",90,"1","val_global",2066,"1 0",0.8004007365
"1",90,"1","val_global",2067,"1 0",0.80003521225
"1",90,"1","val_global",2068,"1 0",0.800599204
"1",90,"1","val_global",2069,"1 0",0.8000968155
"1",90,"1","val_global",2070,"1 0",0.80005957525
"1",90,"1","val_global",2071,"1 0",0.80029004275
"1",90,"1","val_global",2072,"1 0",0.80077827275
"1",90,"1","val_global",2073,"1 0",0.80141943525
"1",90,"1","val_global",2074,"1 0",0.80119555275
"1",90,"1","val_global",2075,"1 0",0.80067480575
"1",90,"1","val_global",2076,"1 0",0.80119476675
"1",90,"1","val_global",2077,"1 0",0.801555672
"1",90,"1","val_global",2078,"1 0",0.8006443745
"1",90,"1","val_global",2079,"1 0",0.800723225
"1",90,"1","val_global",2080,"1 0",0.80128479725
"1",90,"1","val_global",2081,"1 0",0.79967167875
"1",90,"1","val_global",2082,"1 0",0.79971029625
"1",90,"1","val_global",2083,"1 0",0.79907869075
"1",90,"1","val_global",2084,"1 0",0.79964322225
"1",90,"1","val_global",2085,"1 0",0.799958066
"1",90,"1","val_global",2086,"1 0",0.79989536875
"1",90,"1","val_global",2087,"1 0",0.798601284
"1",90,"1","val_global",2088,"1 0",0.7986158045
"1",90,"1","val_global",2089,"1 0",0.79922561825
"1",90,"1","val_global",2090,"1 0",0.799058507
"1",90,"1","val_global",2091,"1 0",0.799078121
"1",90,"1","val_global",2092,"1 0",0.79884046025
"1",90,"1","val_global",2093,"1 0",0.798067431
"1",90,"1","val_global",2094,"1 0",0.7978165185
"1",90,"1","val_global",2095,"1 0",0.79798617425
"1",90,"1","val_global",2096,"1 0",0.79773350775
"1",90,"1","val_global",2097,"1 0",0.7969622345
"1",90,"1","val_global",2098,"1 0",0.79697109425
"1",90,"1","val_global",2099,"1 0",0.797505658
"1",90,"1","val_global",2100,"1 0",0.797392689
"1",90,"1","val_global",2101,"1 0",0.79890202725
"1",90,"1","val_global",2102,"1 0",0.79926064425
"1",90,"1","val_global",2103,"1 0",0.8003275775
"1",90,"1","val_global",2104,"1 0",0.80051000725
"1",90,"1","val_global",2105,"1 0",0.80111488575
"1",90,"1","val_global",2106,"1 0",0.800761563
"1",90,"1","val_global",2107,"1 0",0.80043935025
"1",90,"1","val_global",2108,"1 0",0.8000905595
"1",90,"1","val_global",2109,"1 0",0.80059496425
"1",90,"1","val_global",2110,"1 0",0.80122473225
"1",90,"1","val_global",2111,"1 0",0.80083950325
"1",90,"1","val_global",2112,"1 0",0.80091944825
"1",90,"1","val_global",2113,"1 0",0.80131849475
"1",90,"1","val_global",2114,"1 0",0.80132919575
"1",90,"1","val_global",2115,"1 0",0.80144635675
"1",90,"1","val_global",2116,"1 0",0.801465252
"1",90,"1","val_global",2117,"1 0",0.80177945775
"1",90,"1","val_global",2118,"1 0",0.801498179
"1",90,"1","val_global",2119,"1 0",0.8016179005
"1",90,"1","val_global",2120,"1 0",0.80110867475
"1",90,"1","val_global",2121,"1 0",0.800755574
"1",90,"1","val_global",2122,"1 0",0.800581267
"1",90,"1","val_global",2123,"1 0",0.80059508
"1",90,"1","val_global",2124,"1 0",0.79943919325
"1",90,"1","val_global",2125,"1 0",0.79884326075
"1",90,"1","val_global",2126,"1 0",0.79864345625
"1",90,"1","val_global",2127,"1 0",0.7998528665
"1",90,"1","val_global",2128,"1 0",0.80057840875
"1",90,"1","val_global",2129,"1 0",0.79982812925
"1",90,"1","val_global",2130,"1 0",0.798945623
"1",90,"1","val_global",2131,"1 0",0.799798559
"1",90,"1","val_global",2132,"1 0",0.799527088
"1",90,"1","val_global",2133,"1 0",0.79888587
"1",90,"1","val_global",2134,"1 0",0.7991334065
"1",90,"1","val_global",2135,"1 0",0.7984067305
"1",90,"1","val_global",2136,"1 0",0.79809870625
"1",90,"1","val_global",2137,"1 0",0.7983057615
"1",90,"1","val_global",2138,"1 0",0.79844118325
"1",90,"1","val_global",2139,"1 0",0.798026532
"1",90,"1","val_global",2140,"1 0",0.798409481
"1",90,"1","val_global",2141,"1 0",0.7979306295
"1",90,"1","val_global",2142,"1 0",0.798268026
"1",90,"1","val_global",2143,"1 0",0.797637299
"1",90,"1","val_global",2144,"1 0",0.7971849475
"1",90,"1","val_global",2145,"1 0",0.798105789
"1",90,"1","val_global",2146,"1 0",0.7980530065
"1",90,"1","val_global",2147,"1 0",0.797539351
"1",90,"1","val_global",2148,"1 0",0.7965714875
"1",90,"1","val_global",2149,"1 0",0.7967435065
"1",90,"1","val_global",2150,"1 0",0.79775844775
"1",90,"1","val_global",2151,"1 0",0.79685956975
"1",90,"1","val_global",2152,"1 0",0.79645610375
"1",90,"1","val_global",2153,"1 0",0.797118507
"1",90,"1","val_global",2154,"1 0",0.796842325
"1",90,"1","val_global",2155,"1 0",0.79758196975
"1",90,"1","val_global",2156,"1 0",0.797633478
"1",90,"1","val_global",2157,"1 0",0.797639072
"1",90,"1","val_global",2158,"1 0",0.7971784445
"1",90,"1","val_global",2159,"1 0",0.7974637545
"1",90,"1","val_global",2160,"1 0",0.7973248915
"1",90,"1","val_global",2161,"1 0",0.79765178675
"1",90,"1","val_global",2162,"1 0",0.7974944
"1",90,"1","val_global",2163,"1 0",0.7975987345
"1",90,"1","val_global",2164,"1 0",0.79824183425
"1",90,"1","val_global",2165,"1 0",0.7973835125
"1",90,"1","val_global",2166,"1 0",0.7981761005
"1",90,"1","val_global",2167,"1 0",0.79873266525
"1",90,"1","val_global",2168,"1 0",0.79972191275
"1",90,"1","val_global",2169,"1 0",0.8001698475
"1",90,"1","val_global",2170,"1 0",0.79954489725
"1",90,"1","val_global",2171,"1 0",0.799879442
"1",90,"1","val_global",2172,"1 0",0.800147029
"1",90,"1","val_global",2173,"1 0",0.80042873
"1",90,"1","val_global",2174,"1 0",0.800020187
"1",90,"1","val_global",2175,"1 0",0.79997125
"1",90,"1","val_global",2176,"1 0",0.80010141375
"1",90,"1","val_global",2177,"1 0",0.79923012675
"1",90,"1","val_global",2178,"1 0",0.79978663275
"1",90,"1","val_global",2179,"1 0",0.799897506
"1",90,"1","val_global",2180,"1 0",0.79977551975
"1",90,"1","val_global",2181,"1 0",0.79832953925
"1",90,"1","val_global",2182,"1 0",0.7981951005
"1",90,"1","val_global",2183,"1 0",0.798127788
"1",90,"1","val_global",2184,"1 0",0.7989194865
"1",90,"1","val_global",2185,"1 0",0.7992505475
"1",90,"1","val_global",2186,"1 0",0.79826899975
"1",90,"1","val_global",2187,"1 0",0.79835786525
"1",90,"1","val_global",2188,"1 0",0.7977709545
"1",90,"1","val_global",2189,"1 0",0.7977136125
"1",90,"1","val_global",2190,"1 0",0.7972156245
"1",90,"1","val_global",2191,"1 0",0.7968464885
"1",90,"1","val_global",2192,"1 0",0.7973372705
"1",90,"1","val_global",2193,"1 0",0.79700193775
"1",90,"1","val_global",2194,"1 0",0.79656734425
"1",90,"1","val_global",2195,"1 0",0.79631972875
"1",90,"1","val_global",2196,"1 0",0.79536108525
"1",90,"1","val_global",2197,"1 0",0.795382169
"1",90,"1","val_global",2198,"1 0",0.79567614275
"1",90,"1","val_global",2199,"1 0",0.79555868225
"1",90,"1","val_global",2200,"1 0",0.79607012025
"1",90,"1","val_global",2201,"1 0",0.7966587285
"1",90,"1","val_global",2202,"1 0",0.79657683475
"1",90,"1","val_global",2203,"1 0",0.79660622375
"1",90,"1","val_global",2204,"1 0",0.796483682
"1",90,"1","val_global",2205,"1 0",0.796303325
"1",90,"1","val_global",2206,"1 0",0.79673837275
"1",90,"1","val_global",2207,"1 0",0.79674996325
"1",90,"1","val_global",2208,"1 0",0.797122847
"1",90,"1","val_global",2209,"1 0",0.79750273175
"1",90,"1","val_global",2210,"1 0",0.797144302
"1",90,"1","val_global",2211,"1 0",0.7963893655
"1",90,"1","val_global",2212,"1 0",0.7957014665
"1",90,"1","val_global",2213,"1 0",0.7953366075
"1",90,"1","val_global",2214,"1 0",0.7958119325
"1",90,"1","val_global",2215,"1 0",0.79618960175
"1",90,"1","val_global",2216,"1 0",0.79727463775
"1",90,"1","val_global",2217,"1 0",0.798548898
"1",90,"1","val_global",2218,"1 0",0.79805312
"1",90,"1","val_global",2219,"1 0",0.79812653575
"1",90,"1","val_global",2220,"1 0",0.79722980275
"1",90,"1","val_global",2221,"1 0",0.7979042625
"1",90,"1","val_global",2222,"1 0",0.7977230145
"1",90,"1","val_global",2223,"1 0",0.7977980915
"1",90,"1","val_global",2224,"1 0",0.797473112
"1",90,"1","val_global",2225,"1 0",0.79721403625
"1",90,"1","val_global",2226,"1 0",0.79702626575
"1",90,"1","val_global",2227,"1 0",0.79616684525
"1",90,"1","val_global",2228,"1 0",0.79525214325
"1",90,"1","val_global",2229,"1 0",0.7952702485
"1",90,"1","val_global",2230,"1 0",0.79570453025
"1",90,"1","val_global",2231,"1 0",0.79537526075
"1",90,"1","val_global",2232,"1 0",0.79528822025
"1",90,"1","val_global",2233,"1 0",0.79559865525
"1",90,"1","val_global",2234,"1 0",0.796212397
"1",90,"1","val_global",2235,"1 0",0.795165122
"1",90,"1","val_global",2236,"1 0",0.79492008125
"1",90,"1","val_global",2237,"1 0",0.794123337
"1",90,"1","val_global",2238,"1 0",0.794517518
"1",90,"1","val_global",2239,"1 0",0.7943719225
"1",90,"1","val_global",2240,"1 0",0.79438559075
"1",90,"1","val_global",2241,"1 0",0.7935558255
"1",90,"1","val_global",2242,"1 0",0.79309149375
"1",90,"1","val_global",2243,"1 0",0.7936309895
"1",90,"1","val_global",2244,"1 0",0.7930997595
"1",90,"1","val_global",2245,"1 0",0.7927270275
"1",90,"1","val_global",2246,"1 0",0.79329083375
"1",90,"1","val_global",2247,"1 0",0.79312838375
"1",90,"1","val_global",2248,"1 0",0.79387702675
"1",90,"1","val_global",2249,"1 0",0.793127391
"1",90,"1","val_global",2250,"1 0",0.79345647425
"1",90,"1","val_global",2251,"1 0",0.7947576985
"1",90,"1","val_global",2252,"1 0",0.79533551375
"1",90,"1","val_global",2253,"1 0",0.79453739675
"1",90,"1","val_global",2254,"1 0",0.7937747945
"1",90,"1","val_global",2255,"1 0",0.79409508725
"1",90,"1","val_global",2256,"1 0",0.79439186875
"1",90,"1","val_global",2257,"1 0",0.79422992075
"1",90,"1","val_global",2258,"1 0",0.79349909075
"1",90,"1","val_global",2259,"1 0",0.79279086025
"1",90,"1","val_global",2260,"1 0",0.7934428415
"1",90,"1","val_global",2261,"1 0",0.79412010625
"1",90,"1","val_global",2262,"1 0",0.7947661025
"1",90,"1","val_global",2263,"1 0",0.793866743
"1",90,"1","val_global",2264,"1 0",0.79412127475
"1",90,"1","val_global",2265,"1 0",0.794648949
"1",90,"1","val_global",2266,"1 0",0.7940306935
"1",90,"1","val_global",2267,"1 0",0.79586369625
"1",90,"1","val_global",2268,"1 0",0.79534159
"1",90,"1","val_global",2269,"1 0",0.79483485625
"1",90,"1","val_global",2270,"1 0",0.79484023625
"1",90,"1","val_global",2271,"1 0",0.7950554045
"1",90,"1","val_global",2272,"1 0",0.7945982505
"1",90,"1","val_global",2273,"1 0",0.79523481925
"1",90,"1","val_global",2274,"1 0",0.7953043685
"1",90,"1","val_global",2275,"1 0",0.79487831275
"1",90,"1","val_global",2276,"1 0",0.79443368225
"1",90,"1","val_global",2277,"1 0",0.79430693075
"1",90,"1","val_global",2278,"1 0",0.794251552
"1",90,"1","val_global",2279,"1 0",0.79569763925
"1",90,"1","val_global",2280,"1 0",0.7950326055
"1",90,"1","val_global",2281,"1 0",0.79456930275
"1",90,"1","val_global",2282,"1 0",0.79451418225
"1",90,"1","val_global",2283,"1 0",0.794324488
"1",90,"1","val_global",2284,"1 0",0.7945546595
"1",90,"1","val_global",2285,"1 0",0.79417231125
"1",90,"1","val_global",2286,"1 0",0.7942234215
"1",90,"1","val_global",2287,"1 0",0.79207347775
"1",90,"1","val_global",2288,"1 0",0.7921552755
"1",90,"1","val_global",2289,"1 0",0.79240534525
"1",90,"1","val_global",2290,"1 0",0.7915654325
"1",90,"1","val_global",2291,"1 0",0.79120705425
"1",90,"1","val_global",2292,"1 0",0.79086045225
"1",90,"1","val_global",2293,"1 0",0.79027645775
"1",90,"1","val_global",2294,"1 0",0.78980116025
"1",90,"1","val_global",2295,"1 0",0.789807495
"1",90,"1","val_global",2296,"1 0",0.78903752075
"1",90,"1","val_global",2297,"1 0",0.7891170655
"1",90,"1","val_global",2298,"1 0",0.78926150575
"1",90,"1","val_global",2299,"1 0",0.7884871735
"1",90,"1","val_global",2300,"1 0",0.78831125025
"1",90,"1","val_global",2301,"1 0",0.78840497
"1",90,"1","val_global",2302,"1 0",0.7880068015
"1",90,"1","val_global",2303,"1 0",0.787687584
"1",90,"1","val_global",2304,"1 0",0.78748291875
"1",90,"1","val_global",2305,"1 0",0.78760833875
"1",90,"1","val_global",2306,"1 0",0.78772529425
"1",90,"1","val_global",2307,"1 0",0.78786781575
"1",90,"1","val_global",2308,"1 0",0.78754298775
"1",90,"1","val_global",2309,"1 0",0.78754892825
"1",90,"1","val_global",2310,"1 0",0.787961513
"1",90,"1","val_global",2311,"1 0",0.787708683
"1",90,"1","val_global",2312,"1 0",0.7875460905
"1",90,"1","val_global",2313,"1 0",0.78776262075
"1",90,"1","val_global",2314,"1 0",0.78862343625
"1",90,"1","val_global",2315,"1 0",0.790021345
"1",90,"1","val_global",2316,"1 0",0.79020186675
"1",90,"1","val_global",2317,"1 0",0.79110608
"1",90,"1","val_global",2318,"1 0",0.7918144335
"1",90,"1","val_global",2319,"1 0",0.7920182025
"1",90,"1","val_global",2320,"1 0",0.7924529575
"1",90,"1","val_global",2321,"1 0",0.79252283325
"1",90,"1","val_global",2322,"1 0",0.792693328
"1",90,"1","val_global",2323,"1 0",0.792714766
"1",90,"1","val_global",2324,"1 0",0.792637726
"1",90,"1","val_global",2325,"1 0",0.7926464165
"1",90,"1","val_global",2326,"1 0",0.793011136
"1",90,"1","val_global",2327,"1 0",0.79435212225
"1",90,"1","val_global",2328,"1 0",0.7952808725
"1",90,"1","val_global",2329,"1 0",0.794516209
"1",90,"1","val_global",2330,"1 0",0.79492591875
"1",90,"1","val_global",2331,"1 0",0.795617526
"1",90,"1","val_global",2332,"1 0",0.795739959
"1",90,"1","val_global",2333,"1 0",0.7958080075
"1",90,"1","val_global",2334,"1 0",0.7959971475
"1",90,"1","val_global",2335,"1 0",0.79441626725
"1",90,"1","val_global",2336,"1 0",0.79417489675
"1",90,"1","val_global",2337,"1 0",0.79182974525
"1",90,"1","val_global",2338,"1 0",0.79096447025
"1",90,"1","val_global",2339,"1 0",0.79160442825
"1",90,"1","val_global",2340,"1 0",0.790809032
"1",90,"1","val_global",2341,"1 0",0.79101873225
"1",90,"1","val_global",2342,"1 0",0.7912034985
"1",90,"1","val_global",2343,"1 0",0.7918916435
"1",90,"1","val_global",2344,"1 0",0.79130001825
"1",90,"1","val_global",2345,"1 0",0.79021443225
"1",90,"1","val_global",2346,"1 0",0.789147329
"1",90,"1","val_global",2347,"1 0",0.78810484475
"1",90,"1","val_global",2348,"1 0",0.78694812425
"1",90,"1","val_global",2349,"1 0",0.78841719975
"1",90,"1","val_global",2350,"1 0",0.78880280075
"1",90,"1","val_global",2351,"1 0",0.78862856025
"1",90,"1","val_global",2352,"1 0",0.78822315875
"1",90,"1","val_global",2353,"1 0",0.78764433275
"1",90,"1","val_global",2354,"1 0",0.78686515575
"1",90,"1","val_global",2355,"1 0",0.7873885565
"1",90,"1","val_global",2356,"1 0",0.7877982125
"1",90,"1","val_global",2357,"1 0",0.789637487
"1",90,"1","val_global",2358,"1 0",0.7903568835
"1",90,"1","val_global",2359,"1 0",0.78920358925
"1",90,"1","val_global",2360,"1 0",0.78997472675
"1",90,"1","val_global",2361,"1 0",0.7890166735
"1",90,"1","val_global",2362,"1 0",0.788744078
"1",90,"1","val_global",2363,"1 0",0.78865462975
"1",90,"1","val_global",2364,"1 0",0.7894711595
"1",90,"1","val_global",2365,"1 0",0.79017954025
"1",90,"1","val_global",2366,"1 0",0.79071959725
"1",90,"1","val_global",2367,"1 0",0.791026179
"1",90,"1","val_global",2368,"1 0",0.79150532275
"1",90,"1","val_global",2369,"1 0",0.790632561
"1",90,"1","val_global",2370,"1 0",0.78995255425
"1",90,"1","val_global",2371,"1 0",0.78848218325
"1",90,"1","val_global",2372,"1 0",0.7895392005
"1",90,"1","val_global",2373,"1 0",0.7899514685
"1",90,"1","val_global",2374,"1 0",0.79036101325
"1",90,"1","val_global",2375,"1 0",0.79046658475
"1",90,"1","val_global",2376,"1 0",0.79041724075
"1",90,"1","val_global",2377,"1 0",0.78896866475
"1",90,"1","val_global",2378,"1 0",0.78785647175
"1",90,"1","val_global",2379,"1 0",0.787440337
"1",90,"1","val_global",2380,"1 0",0.78722792825
"1",90,"1","val_global",2381,"1 0",0.78822149175
"1",90,"1","val_global",2382,"1 0",0.78852176925
"1",90,"1","val_global",2383,"1 0",0.78822974575
"1",90,"1","val_global",2384,"1 0",0.7881860445
"1",90,"1","val_global",2385,"1 0",0.7874727745
"1",90,"1","val_global",2386,"1 0",0.787431991
"1",90,"1","val_global",2387,"1 0",0.786476391
"1",90,"1","val_global",2388,"1 0",0.78647903825
"1",90,"1","val_global",2389,"1 0",0.78680772525
"1",90,"1","val_global",2390,"1 0",0.78722204825
"1",90,"1","val_global",2391,"1 0",0.78778425125
"1",90,"1","val_global",2392,"1 0",0.786951606
"1",90,"1","val_global",2393,"1 0",0.7870609745
"1",90,"1","val_global",2394,"1 0",0.78607673475
"1",90,"1","val_global",2395,"1 0",0.785276938
"1",90,"1","val_global",2396,"1 0",0.78510040525
"1",90,"1","val_global",2397,"1 0",0.786453838
"1",90,"1","val_global",2398,"1 0",0.78706443025
"1",90,"1","val_global",2399,"1 0",0.7876332645
"1",90,"1","val_global",2400,"1 0",0.78777399975
"1",90,"1","val_global",2401,"1 0",0.786795219
"1",90,"1","val_global",2402,"1 0",0.78574285475
"1",90,"1","val_global",2403,"1 0",0.7857440255
"1",90,"1","val_global",2404,"1 0",0.78547720575
"1",90,"1","val_global",2405,"1 0",0.785050066
"1",90,"1","val_global",2406,"1 0",0.7855312495
"1",90,"1","val_global",2407,"1 0",0.78623319675
"1",90,"1","val_global",2408,"1 0",0.78630392225
"1",90,"1","val_global",2409,"1 0",0.78579670525
"1",90,"1","val_global",2410,"1 0",0.78562893075
"1",90,"1","val_global",2411,"1 0",0.7869188645
"1",90,"1","val_global",2412,"1 0",0.78717287925
"1",90,"1","val_global",2413,"1 0",0.78692737475
"1",90,"1","val_global",2414,"1 0",0.787652445
"1",90,"1","val_global",2415,"1 0",0.78819096925
"1",90,"1","val_global",2416,"1 0",0.78854423725
"1",90,"1","val_global",2417,"1 0",0.7880753385
"1",90,"1","val_global",2418,"1 0",0.78851478475
"1",90,"1","val_global",2419,"1 0",0.787955956
"1",90,"1","val_global",2420,"1 0",0.78763653075
"1",90,"1","val_global",2421,"1 0",0.78836310375
"1",90,"1","val_global",2422,"1 0",0.789068747
"1",90,"1","val_global",2423,"1 0",0.79006010775
"1",90,"1","val_global",2424,"1 0",0.78938767775
"1",90,"1","val_global",2425,"1 0",0.791022361
"1",90,"1","val_global",2426,"1 0",0.790673815
"1",90,"1","val_global",2427,"1 0",0.7903823135
"1",90,"1","val_global",2428,"1 0",0.789033955
"1",90,"1","val_global",2429,"1 0",0.7898240295
"1",90,"1","val_global",2430,"1 0",0.78984797075
"1",90,"1","val_global",2431,"1 0",0.78834374725
"1",90,"1","val_global",2432,"1 0",0.78809928475
"1",90,"1","val_global",2433,"1 0",0.78866576475
"1",90,"1","val_global",2434,"1 0",0.78877908575
"1",90,"1","val_global",2435,"1 0",0.788220323
"1",90,"1","val_global",2436,"1 0",0.78805753625
"1",90,"1","val_global",2437,"1 0",0.78824044675
"1",90,"1","val_global",2438,"1 0",0.786838461
"1",90,"1","val_global",2439,"1 0",0.78707399
"1",90,"1","val_global",2440,"1 0",0.78712034125
"1",90,"1","val_global",2441,"1 0",0.78673979725
"1",90,"1","val_global",2442,"1 0",0.786904233
"1",90,"1","val_global",2443,"1 0",0.78613702875
"1",90,"1","val_global",2444,"1 0",0.78601250075
"1",90,"1","val_global",2445,"1 0",0.786125514
"1",90,"1","val_global",2446,"1 0",0.7853847955
"1",90,"1","val_global",2447,"1 0",0.78625615575
"1",90,"1","val_global",2448,"1 0",0.7872291485
"1",90,"1","val_global",2449,"1 0",0.78581283925
"1",90,"1","val_global",2450,"1 0",0.78530614075
"1",90,"1","val_global",2451,"1 0",0.78592426875
"1",90,"1","val_global",2452,"1 0",0.785410185
"1",90,"1","val_global",2453,"1 0",0.78484816575
"1",90,"1","val_global",2454,"1 0",0.783917797
"1",90,"1","val_global",2455,"1 0",0.7841017205
"1",90,"1","val_global",2456,"1 0",0.7832672545
"1",90,"1","val_global",2457,"1 0",0.7828315555
"1",90,"1","val_global",2458,"1 0",0.78397983975
"1",90,"1","val_global",2459,"1 0",0.7837095255
"1",90,"1","val_global",2460,"1 0",0.7841895735
"1",90,"1","val_global",2461,"1 0",0.78355929975
"1",90,"1","val_global",2462,"1 0",0.782482551
"1",90,"1","val_global",2463,"1 0",0.7827506875
"1",90,"1","val_global",2464,"1 0",0.78392756525
"1",90,"1","val_global",2465,"1 0",0.78349016025
"1",90,"1","val_global",2466,"1 0",0.783997034
"1",90,"1","val_global",2467,"1 0",0.78381411875
"1",90,"1","val_global",2468,"1 0",0.78401121475
"1",90,"1","val_global",2469,"1 0",0.78443171525
"1",90,"1","val_global",2470,"1 0",0.78470363375
"1",90,"1","val_global",2471,"1 0",0.78400501575
"1",90,"1","val_global",2472,"1 0",0.7850504265
"1",90,"1","val_global",2473,"1 0",0.78425895175
"1",90,"1","val_global",2474,"1 0",0.78511731275
"1",90,"1","val_global",2475,"1 0",0.7857236025
"1",90,"1","val_global",2476,"1 0",0.7865608395
"1",90,"1","val_global",2477,"1 0",0.78741220225
"1",90,"1","val_global",2478,"1 0",0.787410692
"1",90,"1","val_global",2479,"1 0",0.78672998625
"1",90,"1","val_global",2480,"1 0",0.787026168
"1",90,"1","val_global",2481,"1 0",0.7877550235
"1",90,"1","val_global",2482,"1 0",0.787848349
"1",90,"1","val_global",2483,"1 0",0.787422392
"1",90,"1","val_global",2484,"1 0",0.78642046775
"1",90,"1","val_global",2485,"1 0",0.78592637025
"1",90,"1","val_global",2486,"1 0",0.78615189125
"1",90,"1","val_global",2487,"1 0",0.78612687425
"1",90,"1","val_global",2488,"1 0",0.786247819
"1",90,"1","val_global",2489,"1 0",0.78623538125
"1",90,"1","val_global",2490,"1 0",0.78538976225
"1",90,"1","val_global",2491,"1 0",0.78558854
"1",90,"1","val_global",2492,"1 0",0.785623962
"1",90,"1","val_global",2493,"1 0",0.78654984375
"1",90,"1","val_global",2494,"1 0",0.78572268625
"1",90,"1","val_global",2495,"1 0",0.784932417
"1",90,"1","val_global",2496,"1 0",0.78410488775
"1",90,"1","val_global",2497,"1 0",0.78333392175
"1",90,"1","val_global",2498,"1 0",0.7832249825
"1",90,"1","val_global",2499,"1 0",0.783780263
"1",90,"1","val_global",2500,"1 0",0.78353554525
"1",90,"1","val_global",2501,"1 0",0.7830350205
"1",90,"1","val_global",2502,"1 0",0.783670682
"1",90,"1","val_global",2503,"1 0",0.784018498
"1",90,"1","val_global",2504,"1 0",0.78397168
"1",90,"1","val_global",2505,"1 0",0.78453162525
"1",90,"1","val_global",2506,"1 0",0.7838411545
"1",90,"1","val_global",2507,"1 0",0.78322801375
"1",90,"1","val_global",2508,"1 0",0.78330833825
"1",90,"1","val_global",2509,"1 0",0.78368851775
"1",90,"1","val_global",2510,"1 0",0.78383680825
"1",90,"1","val_global",2511,"1 0",0.783788522
"1",90,"1","val_global",2512,"1 0",0.78269133125
"1",90,"1","val_global",2513,"1 0",0.78260353375
"1",90,"1","val_global",2514,"1 0",0.7832522505
"1",90,"1","val_global",2515,"1 0",0.78437338925
"1",90,"1","val_global",2516,"1 0",0.78492665225
"1",90,"1","val_global",2517,"1 0",0.784434825
"1",90,"1","val_global",2518,"1 0",0.78386604925
"1",90,"1","val_global",2519,"1 0",0.785245987
"1",90,"1","val_global",2520,"1 0",0.78437480725
"1",90,"1","val_global",2521,"1 0",0.78479327725
"1",90,"1","val_global",2522,"1 0",0.78429481525
"1",90,"1","val_global",2523,"1 0",0.78333283125
"1",90,"1","val_global",2524,"1 0",0.78311142
"1",90,"1","val_global",2525,"1 0",0.7833372985
"1",90,"1","val_global",2526,"1 0",0.782817528
"1",90,"1","val_global",2527,"1 0",0.782631303
"1",90,"1","val_global",2528,"1 0",0.78207671325
"1",90,"1","val_global",2529,"1 0",0.78183362825
"1",90,"1","val_global",2530,"1 0",0.78208483075
"1",90,"1","val_global",2531,"1 0",0.7822044925
"1",90,"1","val_global",2532,"1 0",0.7828164405
"1",90,"1","val_global",2533,"1 0",0.78253037425
"1",90,"1","val_global",2534,"1 0",0.7826561165
"1",90,"1","val_global",2535,"1 0",0.7816592115
"1",90,"1","val_global",2536,"1 0",0.7815550275
"1",90,"1","val_global",2537,"1 0",0.78215909475
"1",90,"1","val_global",2538,"1 0",0.781649649
"1",90,"1","val_global",2539,"1 0",0.7798667865
"1",90,"1","val_global",2540,"1 0",0.7798833995
"1",90,"1","val_global",2541,"1 0",0.78020151375
"1",90,"1","val_global",2542,"1 0",0.77969956825
"1",90,"1","val_global",2543,"1 0",0.78048182375
"1",90,"1","val_global",2544,"1 0",0.7811433715
"1",90,"1","val_global",2545,"1 0",0.7808512
"1",90,"1","val_global",2546,"1 0",0.78127755775
"1",90,"1","val_global",2547,"1 0",0.781345776
"1",90,"1","val_global",2548,"1 0",0.781354046
"1",90,"1","val_global",2549,"1 0",0.78181586475
"1",90,"1","val_global",2550,"1 0",0.781511782
"1",90,"1","val_global",2551,"1 0",0.78170209
"1",90,"1","val_global",2552,"1 0",0.78131704125
"1",90,"1","val_global",2553,"1 0",0.78086473775
"1",90,"1","val_global",2554,"1 0",0.7803027295
"1",90,"1","val_global",2555,"1 0",0.78010222075
"1",90,"1","val_global",2556,"1 0",0.78045604525
"1",90,"1","val_global",2557,"1 0",0.78042722225
"1",90,"1","val_global",2558,"1 0",0.78002897675
"1",90,"1","val_global",2559,"1 0",0.78070018625
"1",90,"1","val_global",2560,"1 0",0.780937082
"1",90,"1","val_global",2561,"1 0",0.78031769275
"1",90,"1","val_global",2562,"1 0",0.78034350675
"1",90,"1","val_global",2563,"1 0",0.7794009365
"1",90,"1","val_global",2564,"1 0",0.778706143
"1",90,"1","val_global",2565,"1 0",0.77826121275
"1",90,"1","val_global",2566,"1 0",0.77854986975
"1",90,"1","val_global",2567,"1 0",0.7787364305
"1",90,"1","val_global",2568,"1 0",0.77911846725
"1",90,"1","val_global",2569,"1 0",0.7772936675
"1",90,"1","val_global",2570,"1 0",0.7771907075
"1",90,"1","val_global",2571,"1 0",0.77697058175
"1",90,"1","val_global",2572,"1 0",0.77716449675
"1",90,"1","val_global",2573,"1 0",0.77788574825
"1",90,"1","val_global",2574,"1 0",0.77741645625
"1",90,"1","val_global",2575,"1 0",0.777677802
"1",90,"1","val_global",2576,"1 0",0.7772513005
"1",90,"1","val_global",2577,"1 0",0.77671430475
"1",90,"1","val_global",2578,"1 0",0.77725040225
"1",90,"1","val_global",2579,"1 0",0.77689865675
"1",90,"1","val_global",2580,"1 0",0.77626716475
"1",90,"1","val_global",2581,"1 0",0.7765903825
"1",90,"1","val_global",2582,"1 0",0.7778795475
"1",90,"1","val_global",2583,"1 0",0.778301179
"1",90,"1","val_global",2584,"1 0",0.77840581475
"1",90,"1","val_global",2585,"1 0",0.7786070985
"1",90,"1","val_global",2586,"1 0",0.77857735825
"1",90,"1","val_global",2587,"1 0",0.778141866
"1",90,"1","val_global",2588,"1 0",0.7773731585
"1",90,"1","val_global",2589,"1 0",0.77847552575
"1",90,"1","val_global",2590,"1 0",0.77870983525
"1",90,"1","val_global",2591,"1 0",0.778278952
"1",90,"1","val_global",2592,"1 0",0.7784628875
"1",90,"1","val_global",2593,"1 0",0.77765244825
"1",90,"1","val_global",2594,"1 0",0.77784085325
"1",90,"1","val_global",2595,"1 0",0.7782985615
"1",90,"1","val_global",2596,"1 0",0.778568231
"1",90,"1","val_global",2597,"1 0",0.7789420635
"1",90,"1","val_global",2598,"1 0",0.77951332
"1",90,"1","val_global",2599,"1 0",0.77928591475
"1",90,"1","val_global",2600,"1 0",0.7793903795
"1",90,"1","val_global",2601,"1 0",0.77885489025
"1",90,"1","val_global",2602,"1 0",0.77843835275
"1",90,"1","val_global",2603,"1 0",0.7781175875
"1",90,"1","val_global",2604,"1 0",0.7781358465
"1",90,"1","val_global",2605,"1 0",0.77777938425
"1",90,"1","val_global",2606,"1 0",0.77872089975
"1",90,"1","val_global",2607,"1 0",0.779074492
"1",90,"1","val_global",2608,"1 0",0.77910449275
"1",90,"1","val_global",2609,"1 0",0.780198687
"1",90,"1","val_global",2610,"1 0",0.78047644025
"1",90,"1","val_global",2611,"1 0",0.78052580725
"1",90,"1","val_global",2612,"1 0",0.77972228575
"1",90,"1","val_global",2613,"1 0",0.78049193875
"1",90,"1","val_global",2614,"1 0",0.781021232
"1",90,"1","val_global",2615,"1 0",0.780856283
"1",90,"1","val_global",2616,"1 0",0.78065743775
"1",90,"1","val_global",2617,"1 0",0.78060831575
"1",90,"1","val_global",2618,"1 0",0.780446013
"1",90,"1","val_global",2619,"1 0",0.78108988575
"1",90,"1","val_global",2620,"1 0",0.78160485
"1",90,"1","val_global",2621,"1 0",0.78152920825
"1",90,"1","val_global",2622,"1 0",0.78078544475
"1",90,"1","val_global",2623,"1 0",0.78145455825
"1",90,"1","val_global",2624,"1 0",0.7815075515
"1",90,"1","val_global",2625,"1 0",0.78066509025
"1",90,"1","val_global",2626,"1 0",0.78060989325
"1",90,"1","val_global",2627,"1 0",0.780338722
"1",90,"1","val_global",2628,"1 0",0.7796459735
"1",90,"1","val_global",2629,"1 0",0.778064876
"1",90,"1","val_global",2630,"1 0",0.7773478475
"1",90,"1","val_global",2631,"1 0",0.777447997
"1",90,"1","val_global",2632,"1 0",0.77812087925
"1",90,"1","val_global",2633,"1 0",0.77807752675
"1",90,"1","val_global",2634,"1 0",0.77801575825
"1",90,"1","val_global",2635,"1 0",0.777317373
"1",90,"1","val_global",2636,"1 0",0.77728148675
"1",90,"1","val_global",2637,"1 0",0.777496836
"1",90,"1","val_global",2638,"1 0",0.77643627225
"1",90,"1","val_global",2639,"1 0",0.77568754675
"1",90,"1","val_global",2640,"1 0",0.775850157
"1",90,"1","val_global",2641,"1 0",0.776348249
"1",90,"1","val_global",2642,"1 0",0.77667632625
"1",90,"1","val_global",2643,"1 0",0.77601835575
"1",90,"1","val_global",2644,"1 0",0.77581882825
"1",90,"1","val_global",2645,"1 0",0.77702979275
"1",90,"1","val_global",2646,"1 0",0.775863626
"1",90,"1","val_global",2647,"1 0",0.775706095
"1",90,"1","val_global",2648,"1 0",0.77640656675
"1",90,"1","val_global",2649,"1 0",0.77707357625
"1",90,"1","val_global",2650,"1 0",0.777287078
"1",90,"1","val_global",2651,"1 0",0.778754504
"1",90,"1","val_global",2652,"1 0",0.778876892
"1",90,"1","val_global",2653,"1 0",0.779076548
"1",90,"1","val_global",2654,"1 0",0.77942013
"1",90,"1","val_global",2655,"1 0",0.77932235075
"1",90,"1","val_global",2656,"1 0",0.77884617225
"1",90,"1","val_global",2657,"1 0",0.777902026
"1",90,"1","val_global",2658,"1 0",0.778397503
"1",90,"1","val_global",2659,"1 0",0.778669719
"1",90,"1","val_global",2660,"1 0",0.77813416775
"1",90,"1","val_global",2661,"1 0",0.777267303
"1",90,"1","val_global",2662,"1 0",0.7771202675
"1",90,"1","val_global",2663,"1 0",0.77845789025
"1",90,"1","val_global",2664,"1 0",0.77826311575
"1",90,"1","val_global",2665,"1 0",0.77716811
"1",90,"1","val_global",2666,"1 0",0.77694272675
"1",90,"1","val_global",2667,"1 0",0.77693408275
"1",90,"1","val_global",2668,"1 0",0.7773076365
"1",90,"1","val_global",2669,"1 0",0.77721913275
"1",90,"1","val_global",2670,"1 0",0.77842215075
"1",90,"1","val_global",2671,"1 0",0.77758484725
"1",90,"1","val_global",2672,"1 0",0.7772548225
"1",90,"1","val_global",2673,"1 0",0.7766522255
"1",90,"1","val_global",2674,"1 0",0.775620195
"1",90,"1","val_global",2675,"1 0",0.77635828125
"1",90,"1","val_global",2676,"1 0",0.77587775175
"1",90,"1","val_global",2677,"1 0",0.77646915775
"1",90,"1","val_global",2678,"1 0",0.77658381975
"1",90,"1","val_global",2679,"1 0",0.77630444325
"1",90,"1","val_global",2680,"1 0",0.77671338475
"1",90,"1","val_global",2681,"1 0",0.77747455375
"1",90,"1","val_global",2682,"1 0",0.77778491275
"1",90,"1","val_global",2683,"1 0",0.7768687185
"1",90,"1","val_global",2684,"1 0",0.77661025375
"1",90,"1","val_global",2685,"1 0",0.7773878395
"1",90,"1","val_global",2686,"1 0",0.77758455125
"1",90,"1","val_global",2687,"1 0",0.778024422
"1",90,"1","val_global",2688,"1 0",0.77787122925
"1",90,"1","val_global",2689,"1 0",0.77785042225
"1",90,"1","val_global",2690,"1 0",0.77749229425
"1",90,"1","val_global",2691,"1 0",0.77698046325
"1",90,"1","val_global",2692,"1 0",0.77704295475
"1",90,"1","val_global",2693,"1 0",0.776507907
"1",90,"1","val_global",2694,"1 0",0.7769674345
"1",90,"1","val_global",2695,"1 0",0.77644811225
"1",90,"1","val_global",2696,"1 0",0.77702072275
"1",90,"1","val_global",2697,"1 0",0.777056176
"1",90,"1","val_global",2698,"1 0",0.7763890915
"1",90,"1","val_global",2699,"1 0",0.77645717325
"1",90,"1","val_global",2700,"1 0",0.77655249725
"1",90,"1","val_global",2701,"1 0",0.77580288725
"1",90,"1","val_global",2702,"1 0",0.7755991635
"1",90,"1","val_global",2703,"1 0",0.77628490975
"1",90,"1","val_global",2704,"1 0",0.77706777825
"1",90,"1","val_global",2705,"1 0",0.7766677405
"1",90,"1","val_global",2706,"1 0",0.77661991425
"1",90,"1","val_global",2707,"1 0",0.7761529015
"1",90,"1","val_global",2708,"1 0",0.7752897755
"1",90,"1","val_global",2709,"1 0",0.774650928
"1",90,"1","val_global",2710,"1 0",0.7748907495
"1",90,"1","val_global",2711,"1 0",0.77511345875
"1",90,"1","val_global",2712,"1 0",0.77448136225
"1",90,"1","val_global",2713,"1 0",0.77525320675
"1",90,"1","val_global",2714,"1 0",0.77546496425
"1",90,"1","val_global",2715,"1 0",0.775057436
"1",90,"1","val_global",2716,"1 0",0.77430061225
"1",90,"1","val_global",2717,"1 0",0.77359153775
"1",90,"1","val_global",2718,"1 0",0.77454964325
"1",90,"1","val_global",2719,"1 0",0.77502642275
"1",90,"1","val_global",2720,"1 0",0.774003734
"1",90,"1","val_global",2721,"1 0",0.77492664125
"1",90,"1","val_global",2722,"1 0",0.77458170075
"1",90,"1","val_global",2723,"1 0",0.77401301175
"1",90,"1","val_global",2724,"1 0",0.77444629625
"1",90,"1","val_global",2725,"1 0",0.7746658025
"1",90,"1","val_global",2726,"1 0",0.77444235775
"1",90,"1","val_global",2727,"1 0",0.774594049
"1",90,"1","val_global",2728,"1 0",0.7747868865
"1",90,"1","val_global",2729,"1 0",0.77536417525
"1",90,"1","val_global",2730,"1 0",0.77437854475
"1",90,"1","val_global",2731,"1 0",0.7735311065
"1",90,"1","val_global",2732,"1 0",0.77428301375
"1",90,"1","val_global",2733,"1 0",0.77395598025
"1",90,"1","val_global",2734,"1 0",0.77281686575
"1",90,"1","val_global",2735,"1 0",0.77332658225
"1",90,"1","val_global",2736,"1 0",0.773857495
"1",90,"1","val_global",2737,"1 0",0.77368507875
"1",90,"1","val_global",2738,"1 0",0.7736280785
"1",90,"1","val_global",2739,"1 0",0.77306252075
"1",90,"1","val_global",2740,"1 0",0.77345148775
"1",90,"1","val_global",2741,"1 0",0.772393991
"1",90,"1","val_global",2742,"1 0",0.772663931
"1",90,"1","val_global",2743,"1 0",0.77243012625
"1",90,"1","val_global",2744,"1 0",0.7719930085
"1",90,"1","val_global",2745,"1 0",0.7724651275
"1",90,"1","val_global",2746,"1 0",0.7727080785
"1",90,"1","val_global",2747,"1 0",0.7727745395
"1",90,"1","val_global",2748,"1 0",0.77324841425
"1",90,"1","val_global",2749,"1 0",0.77292762825
"1",90,"1","val_global",2750,"1 0",0.77280799975
"1",90,"1","val_global",2751,"1 0",0.77352800375
"1",90,"1","val_global",2752,"1 0",0.77348554025
"1",90,"1","val_global",2753,"1 0",0.773230073
"1",90,"1","val_global",2754,"1 0",0.773265432
"1",90,"1","val_global",2755,"1 0",0.773237668
"1",90,"1","val_global",2756,"1 0",0.77351475575
"1",90,"1","val_global",2757,"1 0",0.77382476725
"1",90,"1","val_global",2758,"1 0",0.77438923
"1",90,"1","val_global",2759,"1 0",0.77446885525
"1",90,"1","val_global",2760,"1 0",0.77452980275
"1",90,"1","val_global",2761,"1 0",0.775635929
"1",90,"1","val_global",2762,"1 0",0.7751641215
"1",90,"1","val_global",2763,"1 0",0.77433990875
"1",90,"1","val_global",2764,"1 0",0.77370036175
"1",90,"1","val_global",2765,"1 0",0.77322834025
"1",90,"1","val_global",2766,"1 0",0.7728667075
"1",90,"1","val_global",2767,"1 0",0.77344954375
"1",90,"1","val_global",2768,"1 0",0.7736317755
"1",90,"1","val_global",2769,"1 0",0.7733974185
"1",90,"1","val_global",2770,"1 0",0.77366457825
"1",90,"1","val_global",2771,"1 0",0.77344931975
"1",90,"1","val_global",2772,"1 0",0.77287979275
"1",90,"1","val_global",2773,"1 0",0.77245934
"1",90,"1","val_global",2774,"1 0",0.77344838325
"1",90,"1","val_global",2775,"1 0",0.77333065675
"1",90,"1","val_global",2776,"1 0",0.773038665
"1",90,"1","val_global",2777,"1 0",0.77337766625
"1",90,"1","val_global",2778,"1 0",0.7726821605
"1",90,"1","val_global",2779,"1 0",0.77277776625
"1",90,"1","val_global",2780,"1 0",0.77198422325
"1",90,"1","val_global",2781,"1 0",0.77118403925
"1",90,"1","val_global",2782,"1 0",0.77150284625
"1",90,"1","val_global",2783,"1 0",0.77248993
"1",90,"1","val_global",2784,"1 0",0.77262959
"1",90,"1","val_global",2785,"1 0",0.77163470025
"1",90,"1","val_global",2786,"1 0",0.7723972305
"1",90,"1","val_global",2787,"1 0",0.77203236775
"1",90,"1","val_global",2788,"1 0",0.77135875025
"1",90,"1","val_global",2789,"1 0",0.77073231025
"1",90,"1","val_global",2790,"1 0",0.77008309975
"1",90,"1","val_global",2791,"1 0",0.7696941705
"1",90,"1","val_global",2792,"1 0",0.769521126
"1",90,"1","val_global",2793,"1 0",0.76909416
"1",90,"1","val_global",2794,"1 0",0.76802885475
"1",90,"1","val_global",2795,"1 0",0.76853736575
"1",90,"1","val_global",2796,"1 0",0.768347502
"1",90,"1","val_global",2797,"1 0",0.76843540175
"1",90,"1","val_global",2798,"1 0",0.769101165
"1",90,"1","val_global",2799,"1 0",0.7706299235
"1",90,"1","val_global",2800,"1 0",0.770903569
"1",90,"1","val_global",2801,"1 0",0.7714318295
"1",90,"1","val_global",2802,"1 0",0.77144926325
"1",90,"1","val_global",2803,"1 0",0.7714577625
"1",90,"1","val_global",2804,"1 0",0.77133957725
"1",90,"1","val_global",2805,"1 0",0.771943417
"1",90,"1","val_global",2806,"1 0",0.7701424495
"1",90,"1","val_global",2807,"1 0",0.7694347695
"1",90,"1","val_global",2808,"1 0",0.77007754825
"1",90,"1","val_global",2809,"1 0",0.771088685
"1",90,"1","val_global",2810,"1 0",0.77119518725
"1",90,"1","val_global",2811,"1 0",0.77147582575
"1",90,"1","val_global",2812,"1 0",0.77199415125
"1",90,"1","val_global",2813,"1 0",0.77289985025
"1",90,"1","val_global",2814,"1 0",0.77348224575
"1",90,"1","val_global",2815,"1 0",0.77248776625
"1",90,"1","val_global",2816,"1 0",0.773674913
"1",90,"1","val_global",2817,"1 0",0.77334108
"1",90,"1","val_global",2818,"1 0",0.7727976945
"1",90,"1","val_global",2819,"1 0",0.77133798875
"1",90,"1","val_global",2820,"1 0",0.77140392375
"1",90,"1","val_global",2821,"1 0",0.77152793625
"1",90,"1","val_global",2822,"1 0",0.77200516775
"1",90,"1","val_global",2823,"1 0",0.77087264875
"1",90,"1","val_global",2824,"1 0",0.771808984
"1",90,"1","val_global",2825,"1 0",0.772359188
"1",90,"1","val_global",2826,"1 0",0.774141518
"1",90,"1","val_global",2827,"1 0",0.77415684825
"1",90,"1","val_global",2828,"1 0",0.77364591325
"1",90,"1","val_global",2829,"1 0",0.77311308275
"1",90,"1","val_global",2830,"1 0",0.7727045275
"1",90,"1","val_global",2831,"1 0",0.77266365775
"1",90,"1","val_global",2832,"1 0",0.7720576005
"1",90,"1","val_global",2833,"1 0",0.771866889
"1",90,"1","val_global",2834,"1 0",0.7718633155
"1",90,"1","val_global",2835,"1 0",0.7722657055
"1",90,"1","val_global",2836,"1 0",0.77082662875
"1",90,"1","val_global",2837,"1 0",0.770647379
"1",90,"1","val_global",2838,"1 0",0.7701759315
"1",90,"1","val_global",2839,"1 0",0.769578233
"1",90,"1","val_global",2840,"1 0",0.7698018415
"1",90,"1","val_global",2841,"1 0",0.76855698025
"1",90,"1","val_global",2842,"1 0",0.7668074795
"1",90,"1","val_global",2843,"1 0",0.767197116
"1",90,"1","val_global",2844,"1 0",0.7661006825
"1",90,"1","val_global",2845,"1 0",0.7657078565
"1",90,"1","val_global",2846,"1 0",0.76464365775
"1",90,"1","val_global",2847,"1 0",0.7648509735
"1",90,"1","val_global",2848,"1 0",0.76526188875
"1",90,"1","val_global",2849,"1 0",0.7650718845
"1",90,"1","val_global",2850,"1 0",0.76528944125
"1",90,"1","val_global",2851,"1 0",0.764522035
"1",90,"1","val_global",2852,"1 0",0.7645977905
"1",90,"1","val_global",2853,"1 0",0.76480649525
"1",90,"1","val_global",2854,"1 0",0.76507505475
"1",90,"1","val_global",2855,"1 0",0.7654793215
"1",90,"1","val_global",2856,"1 0",0.76609824275
"1",90,"1","val_global",2857,"1 0",0.765111165
"1",90,"1","val_global",2858,"1 0",0.7657405125
"1",90,"1","val_global",2859,"1 0",0.76705461725
"1",90,"1","val_global",2860,"1 0",0.76767013675
"1",90,"1","val_global",2861,"1 0",0.768419303
"1",90,"1","val_global",2862,"1 0",0.7692267785
"1",90,"1","val_global",2863,"1 0",0.76945952225
"1",90,"1","val_global",2864,"1 0",0.76963241325
"1",90,"1","val_global",2865,"1 0",0.7693774785
"1",90,"1","val_global",2866,"1 0",0.76985242175
"1",90,"1","val_global",2867,"1 0",0.769774842
"1",90,"1","val_global",2868,"1 0",0.77015073875
"1",90,"1","val_global",2869,"1 0",0.7701836615
"1",90,"1","val_global",2870,"1 0",0.76964182875
"1",90,"1","val_global",2871,"1 0",0.77028881825
"1",90,"1","val_global",2872,"1 0",0.7706707705
"1",90,"1","val_global",2873,"1 0",0.770637934
"1",90,"1","val_global",2874,"1 0",0.7705207645
"1",90,"1","val_global",2875,"1 0",0.76966666575
"1",90,"1","val_global",2876,"1 0",0.7691288065
"1",90,"1","val_global",2877,"1 0",0.770869429
"1",90,"1","val_global",2878,"1 0",0.77076542675
"1",90,"1","val_global",2879,"1 0",0.76996781125
"1",90,"1","val_global",2880,"1 0",0.768694639
"1",90,"1","val_global",2881,"1 0",0.76820345225
"1",90,"1","val_global",2882,"1 0",0.7691228
"1",90,"1","val_global",2883,"1 0",0.7687327455
"1",90,"1","val_global",2884,"1 0",0.76800437075
"1",90,"1","val_global",2885,"1 0",0.7687081475
"1",90,"1","val_global",2886,"1 0",0.76790247875
"1",90,"1","val_global",2887,"1 0",0.7669618135
"1",90,"1","val_global",2888,"1 0",0.76600169275
"1",90,"1","val_global",2889,"1 0",0.766298482
"1",90,"1","val_global",2890,"1 0",0.768045197
"1",90,"1","val_global",2891,"1 0",0.76790911925
"1",90,"1","val_global",2892,"1 0",0.767095167
"1",90,"1","val_global",2893,"1 0",0.7669860515
"1",90,"1","val_global",2894,"1 0",0.7664929285
"1",90,"1","val_global",2895,"1 0",0.76692802
"1",90,"1","val_global",2896,"1 0",0.76797849025
"1",90,"1","val_global",2897,"1 0",0.76721962275
"1",90,"1","val_global",2898,"1 0",0.766915423
"1",90,"1","val_global",2899,"1 0",0.76673358025
"1",90,"1","val_global",2900,"1 0",0.7670860765
"1",90,"1","val_global",2901,"1 0",0.7669617005
"1",90,"1","val_global",2902,"1 0",0.7664385335
"1",90,"1","val_global",2903,"1 0",0.7665962345
"1",90,"1","val_global",2904,"1 0",0.767151361
"1",90,"1","val_global",2905,"1 0",0.76671874525
"1",90,"1","val_global",2906,"1 0",0.76728583625
"1",90,"1","val_global",2907,"1 0",0.76809227375
"1",90,"1","val_global",2908,"1 0",0.76841449375
"1",90,"1","val_global",2909,"1 0",0.7683646145
"1",90,"1","val_global",2910,"1 0",0.767725607
"1",90,"1","val_global",2911,"1 0",0.76791256525
"1",90,"1","val_global",2912,"1 0",0.7682105705
"1",90,"1","val_global",2913,"1 0",0.7684835595
"1",90,"1","val_global",2914,"1 0",0.768592762
"1",90,"1","val_global",2915,"1 0",0.7679005205
"1",90,"1","val_global",2916,"1 0",0.7670760045
"1",90,"1","val_global",2917,"1 0",0.76698251875
"1",90,"1","val_global",2918,"1 0",0.76665228375
"1",90,"1","val_global",2919,"1 0",0.76646938525
"1",90,"1","val_global",2920,"1 0",0.7662575855
"1",90,"1","val_global",2921,"1 0",0.76676981275
"1",90,"1","val_global",2922,"1 0",0.76707293425
"1",90,"1","val_global",2923,"1 0",0.7668500415
"1",90,"1","val_global",2924,"1 0",0.7664883165
"1",90,"1","val_global",2925,"1 0",0.76614719225
"1",90,"1","val_global",2926,"1 0",0.76612775225
"1",90,"1","val_global",2927,"1 0",0.765655172
"1",90,"1","val_global",2928,"1 0",0.76552141175
"1",90,"1","val_global",2929,"1 0",0.76578813425
"1",90,"1","val_global",2930,"1 0",0.7650527145
"1",90,"1","val_global",2931,"1 0",0.7651121285
"1",90,"1","val_global",2932,"1 0",0.765185808
"1",90,"1","val_global",2933,"1 0",0.76529357725
"1",90,"1","val_global",2934,"1 0",0.7659185095
"1",90,"1","val_global",2935,"1 0",0.766218507
"1",90,"1","val_global",2936,"1 0",0.7665399545
"1",90,"1","val_global",2937,"1 0",0.766659994
"1",90,"1","val_global",2938,"1 0",0.76649227075
"1",90,"1","val_global",2939,"1 0",0.76663601875
"1",90,"1","val_global",2940,"1 0",0.7670370455
"1",90,"1","val_global",2941,"1 0",0.76674703475
"1",90,"1","val_global",2942,"1 0",0.76597283
"1",90,"1","val_global",2943,"1 0",0.765901982
"1",90,"1","val_global",2944,"1 0",0.7663884165
"1",90,"1","val_global",2945,"1 0",0.76670830675
"1",90,"1","val_global",2946,"1 0",0.76714367725
"1",90,"1","val_global",2947,"1 0",0.76802725875
"1",90,"1","val_global",2948,"1 0",0.767540344
"1",90,"1","val_global",2949,"1 0",0.7674036645
"1",90,"1","val_global",2950,"1 0",0.767387305
"1",90,"1","val_global",2951,"1 0",0.766984178030612
"1",90,"1","val_global",2952,"1 0",NaN
"1",90,"1","val_global",2953,"1 0",NaN
"1",90,"1","val_global",2954,"1 0",NaN
"1",90,"1","val_global",2955,"1 0",NaN
"1",90,"1","val_global",2956,"1 0",NaN
"1",90,"1","val_global",2957,"1 0",NaN
"1",90,"1","val_global",2958,"1 0",NaN
"1",90,"1","val_global",2959,"1 0",NaN
"1",90,"1","val_global",2960,"1 0",NaN
"1",90,"1","val_global",2961,"1 0",NaN
"4",90,"1","val_global",1,"4 0",NaN
"4",90,"1","val_global",1,"4 1",NaN
"4",90,"1","val_global",1,"4 2",NaN
"4",90,"1","val_global",1,"4 3",NaN
"4",90,"1","val_global",2,"4 0",NaN
"4",90,"1","val_global",2,"4 1",NaN
"4",90,"1","val_global",2,"4 2",NaN
"4",90,"1","val_global",2,"4 3",NaN
"4",90,"1","val_global",3,"4 0",NaN
"4",90,"1","val_global",3,"4 1",NaN
"4",90,"1","val_global",3,"4 2",NaN
"4",90,"1","val_global",3,"4 3",NaN
"4",90,"1","val_global",4,"4 0",NaN
"4",90,"1","val_global",4,"4 1",NaN
"4",90,"1","val_global",4,"4 2",NaN
"4",90,"1","val_global",4,"4 3",NaN
"4",90,"1","val_global",5,"4 0",NaN
"4",90,"1","val_global",5,"4 1",NaN
"4",90,"1","val_global",5,"4 2",NaN
"4",90,"1","val_global",5,"4 3",NaN
"4",90,"1","val_global",6,"4 0",NaN
"4",90,"1","val_global",6,"4 1",NaN
"4",90,"1","val_global",6,"4 2",NaN
"4",90,"1","val_global",6,"4 3",NaN
"4",90,"1","val_global",7,"4 0",NaN
"4",90,"1","val_global",7,"4 1",NaN
"4",90,"1","val_global",7,"4 2",NaN
"4",90,"1","val_global",7,"4 3",NaN
"4",90,"1","val_global",8,"4 0",NaN
"4",90,"1","val_global",8,"4 1",NaN
"4",90,"1","val_global",8,"4 2",NaN
"4",90,"1","val_global",8,"4 3",NaN
"4",90,"1","val_global",9,"4 0",NaN
"4",90,"1","val_global",9,"4 1",NaN
"4",90,"1","val_global",9,"4 2",NaN
"4",90,"1","val_global",9,"4 3",NaN
"4",90,"1","val_global",10,"4 0",2.038193026
"4",90,"1","val_global",10,"4 1",2.061973592
"4",90,"1","val_global",10,"4 2",2.064059026
"4",90,"1","val_global",10,"4 3",2.021690412
"4",90,"1","val_global",11,"4 0",2.004263997
"4",90,"1","val_global",11,"4 1",2.027163516
"4",90,"1","val_global",11,"4 2",2.034311806
"4",90,"1","val_global",11,"4 3",1.985218473
"4",90,"1","val_global",12,"4 0",1.980611359
"4",90,"1","val_global",12,"4 1",2.005766758
"4",90,"1","val_global",12,"4 2",2.013381009
"4",90,"1","val_global",12,"4 3",1.961074574
"4",90,"1","val_global",13,"4 0",1.961515981
"4",90,"1","val_global",13,"4 1",1.985754946
"4",90,"1","val_global",13,"4 2",1.992777088
"4",90,"1","val_global",13,"4 3",1.938618112
"4",90,"1","val_global",14,"4 0",1.944789287
"4",90,"1","val_global",14,"4 1",1.970646567
"4",90,"1","val_global",14,"4 2",1.975010709
"4",90,"1","val_global",14,"4 3",1.9212766
"4",90,"1","val_global",15,"4 0",1.932569111
"4",90,"1","val_global",15,"4 1",1.957577601
"4",90,"1","val_global",15,"4 2",1.959668119
"4",90,"1","val_global",15,"4 3",1.906697744
"4",90,"1","val_global",16,"4 0",1.91815555
"4",90,"1","val_global",16,"4 1",1.945626496
"4",90,"1","val_global",16,"4 2",1.947600049
"4",90,"1","val_global",16,"4 3",1.892563255
"4",90,"1","val_global",17,"4 0",1.905824798
"4",90,"1","val_global",17,"4 1",1.933909487
"4",90,"1","val_global",17,"4 2",1.934224479
"4",90,"1","val_global",17,"4 3",1.880138601
"4",90,"1","val_global",18,"4 0",1.891619135
"4",90,"1","val_global",18,"4 1",1.922557232
"4",90,"1","val_global",18,"4 2",1.923414278
"4",90,"1","val_global",18,"4 3",1.867278003
"4",90,"1","val_global",19,"4 0",1.878947537
"4",90,"1","val_global",19,"4 1",1.910593963
"4",90,"1","val_global",19,"4 2",1.913128093
"4",90,"1","val_global",19,"4 3",1.855165667
"4",90,"1","val_global",20,"4 0",1.864944819
"4",90,"1","val_global",20,"4 1",1.899732457
"4",90,"1","val_global",20,"4 2",1.901006348
"4",90,"1","val_global",20,"4 3",1.843229374
"4",90,"1","val_global",21,"4 0",1.852800435
"4",90,"1","val_global",21,"4 1",1.889636997
"4",90,"1","val_global",21,"4 2",1.887702046
"4",90,"1","val_global",21,"4 3",1.832017617
"4",90,"1","val_global",22,"4 0",1.840607067
"4",90,"1","val_global",22,"4 1",1.877834862
"4",90,"1","val_global",22,"4 2",1.875235243
"4",90,"1","val_global",22,"4 3",1.820715408
"4",90,"1","val_global",23,"4 0",1.828528559
"4",90,"1","val_global",23,"4 1",1.868110822
"4",90,"1","val_global",23,"4 2",1.86320462
"4",90,"1","val_global",23,"4 3",1.810082121
"4",90,"1","val_global",24,"4 0",1.816551146
"4",90,"1","val_global",24,"4 1",1.857787893
"4",90,"1","val_global",24,"4 2",1.851673669
"4",90,"1","val_global",24,"4 3",1.800562164
"4",90,"1","val_global",25,"4 0",1.805353431
"4",90,"1","val_global",25,"4 1",1.847266535
"4",90,"1","val_global",25,"4 2",1.839964141
"4",90,"1","val_global",25,"4 3",1.789381994
"4",90,"1","val_global",26,"4 0",1.795852719
"4",90,"1","val_global",26,"4 1",1.838408084
"4",90,"1","val_global",26,"4 2",1.828833938
"4",90,"1","val_global",26,"4 3",1.779537879
"4",90,"1","val_global",27,"4 0",1.784071327
"4",90,"1","val_global",27,"4 1",1.829678707
"4",90,"1","val_global",27,"4 2",1.817754492
"4",90,"1","val_global",27,"4 3",1.769288305
"4",90,"1","val_global",28,"4 0",1.774276739
"4",90,"1","val_global",28,"4 1",1.819905748
"4",90,"1","val_global",28,"4 2",1.80830464
"4",90,"1","val_global",28,"4 3",1.76057815
"4",90,"1","val_global",29,"4 0",1.764442885
"4",90,"1","val_global",29,"4 1",1.812688822
"4",90,"1","val_global",29,"4 2",1.798861886
"4",90,"1","val_global",29,"4 3",1.751073154
"4",90,"1","val_global",30,"4 0",1.756805124
"4",90,"1","val_global",30,"4 1",1.80502058
"4",90,"1","val_global",30,"4 2",1.787715673
"4",90,"1","val_global",30,"4 3",1.742934688
"4",90,"1","val_global",31,"4 0",1.747504615
"4",90,"1","val_global",31,"4 1",1.796221221
"4",90,"1","val_global",31,"4 2",1.778804502
"4",90,"1","val_global",31,"4 3",1.734574427
"4",90,"1","val_global",32,"4 0",1.738628107
"4",90,"1","val_global",32,"4 1",1.789019918
"4",90,"1","val_global",32,"4 2",1.769987658
"4",90,"1","val_global",32,"4 3",1.727631929
"4",90,"1","val_global",33,"4 0",1.729802104
"4",90,"1","val_global",33,"4 1",1.78171845
"4",90,"1","val_global",33,"4 2",1.761457113
"4",90,"1","val_global",33,"4 3",1.720329795
"4",90,"1","val_global",34,"4 0",1.722366119
"4",90,"1","val_global",34,"4 1",1.775029636
"4",90,"1","val_global",34,"4 2",1.752898301
"4",90,"1","val_global",34,"4 3",1.713239447
"4",90,"1","val_global",35,"4 0",1.713316941
"4",90,"1","val_global",35,"4 1",1.768211399
"4",90,"1","val_global",35,"4 2",1.746231078
"4",90,"1","val_global",35,"4 3",1.706908088
"4",90,"1","val_global",36,"4 0",1.707520061
"4",90,"1","val_global",36,"4 1",1.760232227
"4",90,"1","val_global",36,"4 2",1.738984154
"4",90,"1","val_global",36,"4 3",1.701643553
"4",90,"1","val_global",37,"4 0",1.698526902
"4",90,"1","val_global",37,"4 1",1.753465482
"4",90,"1","val_global",37,"4 2",1.732639533
"4",90,"1","val_global",37,"4 3",1.694860093
"4",90,"1","val_global",38,"4 0",1.691368641
"4",90,"1","val_global",38,"4 1",1.746850462
"4",90,"1","val_global",38,"4 2",1.725284136
"4",90,"1","val_global",38,"4 3",1.688735575
"4",90,"1","val_global",39,"4 0",1.684544258
"4",90,"1","val_global",39,"4 1",1.740647371
"4",90,"1","val_global",39,"4 2",1.718064741
"4",90,"1","val_global",39,"4 3",1.683727991
"4",90,"1","val_global",40,"4 0",1.678205214
"4",90,"1","val_global",40,"4 1",1.734237684
"4",90,"1","val_global",40,"4 2",1.713000882
"4",90,"1","val_global",40,"4 3",1.678439321
"4",90,"1","val_global",41,"4 0",1.672834691
"4",90,"1","val_global",41,"4 1",1.72813043
"4",90,"1","val_global",41,"4 2",1.706254431
"4",90,"1","val_global",41,"4 3",1.672466111
"4",90,"1","val_global",42,"4 0",1.668013476
"4",90,"1","val_global",42,"4 1",1.723264247
"4",90,"1","val_global",42,"4 2",1.700994639
"4",90,"1","val_global",42,"4 3",1.666598676
"4",90,"1","val_global",43,"4 0",1.662848031
"4",90,"1","val_global",43,"4 1",1.717963015
"4",90,"1","val_global",43,"4 2",1.697174659
"4",90,"1","val_global",43,"4 3",1.661015654
"4",90,"1","val_global",44,"4 0",1.657593248
"4",90,"1","val_global",44,"4 1",1.711353209
"4",90,"1","val_global",44,"4 2",1.691754131
"4",90,"1","val_global",44,"4 3",1.655715305
"4",90,"1","val_global",45,"4 0",1.652834311
"4",90,"1","val_global",45,"4 1",1.706326677
"4",90,"1","val_global",45,"4 2",1.68788295
"4",90,"1","val_global",45,"4 3",1.65208103
"4",90,"1","val_global",46,"4 0",1.645918213
"4",90,"1","val_global",46,"4 1",1.701361168
"4",90,"1","val_global",46,"4 2",1.683726293
"4",90,"1","val_global",46,"4 3",1.646832608
"4",90,"1","val_global",47,"4 0",1.640596498
"4",90,"1","val_global",47,"4 1",1.696976094
"4",90,"1","val_global",47,"4 2",1.678806012
"4",90,"1","val_global",47,"4 3",1.641910308
"4",90,"1","val_global",48,"4 0",1.635390992
"4",90,"1","val_global",48,"4 1",1.692713993
"4",90,"1","val_global",48,"4 2",1.674024962
"4",90,"1","val_global",48,"4 3",1.637116536
"4",90,"1","val_global",49,"4 0",1.632039454
"4",90,"1","val_global",49,"4 1",1.686993146
"4",90,"1","val_global",49,"4 2",1.67070325
"4",90,"1","val_global",49,"4 3",1.634378083
"4",90,"1","val_global",50,"4 0",1.626940132
"4",90,"1","val_global",50,"4 1",1.683087761
"4",90,"1","val_global",50,"4 2",1.664499629
"4",90,"1","val_global",50,"4 3",1.631204299
"4",90,"1","val_global",51,"4 0",1.622684883
"4",90,"1","val_global",51,"4 1",1.678091829
"4",90,"1","val_global",51,"4 2",1.660636786
"4",90,"1","val_global",51,"4 3",1.62821994
"4",90,"1","val_global",52,"4 0",1.618885154
"4",90,"1","val_global",52,"4 1",1.674086235
"4",90,"1","val_global",52,"4 2",1.655442381
"4",90,"1","val_global",52,"4 3",1.623867869
"4",90,"1","val_global",53,"4 0",1.61484039
"4",90,"1","val_global",53,"4 1",1.669667646
"4",90,"1","val_global",53,"4 2",1.651408351
"4",90,"1","val_global",53,"4 3",1.620210847
"4",90,"1","val_global",54,"4 0",1.610734632
"4",90,"1","val_global",54,"4 1",1.664863025
"4",90,"1","val_global",54,"4 2",1.648488379
"4",90,"1","val_global",54,"4 3",1.615902052
"4",90,"1","val_global",55,"4 0",1.605793899
"4",90,"1","val_global",55,"4 1",1.661382689
"4",90,"1","val_global",55,"4 2",1.644079687
"4",90,"1","val_global",55,"4 3",1.612628444
"4",90,"1","val_global",56,"4 0",1.601275386
"4",90,"1","val_global",56,"4 1",1.657869972
"4",90,"1","val_global",56,"4 2",1.639713535
"4",90,"1","val_global",56,"4 3",1.606712136
"4",90,"1","val_global",57,"4 0",1.596808049
"4",90,"1","val_global",57,"4 1",1.653868175
"4",90,"1","val_global",57,"4 2",1.635882138
"4",90,"1","val_global",57,"4 3",1.602963667
"4",90,"1","val_global",58,"4 0",1.593525902
"4",90,"1","val_global",58,"4 1",1.649806811
"4",90,"1","val_global",58,"4 2",1.631342891
"4",90,"1","val_global",58,"4 3",1.598528639
"4",90,"1","val_global",59,"4 0",1.589009018
"4",90,"1","val_global",59,"4 1",1.646157243
"4",90,"1","val_global",59,"4 2",1.628972682
"4",90,"1","val_global",59,"4 3",1.593688956
"4",90,"1","val_global",60,"4 0",1.585111461
"4",90,"1","val_global",60,"4 1",1.64297047
"4",90,"1","val_global",60,"4 2",1.624505069
"4",90,"1","val_global",60,"4 3",1.589496357
"4",90,"1","val_global",61,"4 0",1.580233799
"4",90,"1","val_global",61,"4 1",1.639199931
"4",90,"1","val_global",61,"4 2",1.620525717
"4",90,"1","val_global",61,"4 3",1.586549754
"4",90,"1","val_global",62,"4 0",1.577325995
"4",90,"1","val_global",62,"4 1",1.635544929
"4",90,"1","val_global",62,"4 2",1.616085556
"4",90,"1","val_global",62,"4 3",1.58429867
"4",90,"1","val_global",63,"4 0",1.572699817
"4",90,"1","val_global",63,"4 1",1.630389486
"4",90,"1","val_global",63,"4 2",1.612260597
"4",90,"1","val_global",63,"4 3",1.582452913
"4",90,"1","val_global",64,"4 0",1.56944513
"4",90,"1","val_global",64,"4 1",1.627594509
"4",90,"1","val_global",64,"4 2",1.609299291
"4",90,"1","val_global",64,"4 3",1.579336617
"4",90,"1","val_global",65,"4 0",1.565622379
"4",90,"1","val_global",65,"4 1",1.623759411
"4",90,"1","val_global",65,"4 2",1.605791793
"4",90,"1","val_global",65,"4 3",1.575178164
"4",90,"1","val_global",66,"4 0",1.564228946
"4",90,"1","val_global",66,"4 1",1.620094224
"4",90,"1","val_global",66,"4 2",1.602147713
"4",90,"1","val_global",66,"4 3",1.572418045
"4",90,"1","val_global",67,"4 0",1.561787108
"4",90,"1","val_global",67,"4 1",1.617110618
"4",90,"1","val_global",67,"4 2",1.598452565
"4",90,"1","val_global",67,"4 3",1.569171671
"4",90,"1","val_global",68,"4 0",1.558433775
"4",90,"1","val_global",68,"4 1",1.61477272
"4",90,"1","val_global",68,"4 2",1.595370194
"4",90,"1","val_global",68,"4 3",1.565766613
"4",90,"1","val_global",69,"4 0",1.555131661
"4",90,"1","val_global",69,"4 1",1.612349282
"4",90,"1","val_global",69,"4 2",1.593115634
"4",90,"1","val_global",69,"4 3",1.561833633
"4",90,"1","val_global",70,"4 0",1.550681618
"4",90,"1","val_global",70,"4 1",1.608302034
"4",90,"1","val_global",70,"4 2",1.592522074
"4",90,"1","val_global",70,"4 3",1.557759418
"4",90,"1","val_global",71,"4 0",1.547435197
"4",90,"1","val_global",71,"4 1",1.606140706
"4",90,"1","val_global",71,"4 2",1.588704566
"4",90,"1","val_global",71,"4 3",1.554482496
"4",90,"1","val_global",72,"4 0",1.543497883
"4",90,"1","val_global",72,"4 1",1.602187641
"4",90,"1","val_global",72,"4 2",1.586517932
"4",90,"1","val_global",72,"4 3",1.552255243
"4",90,"1","val_global",73,"4 0",1.539861669
"4",90,"1","val_global",73,"4 1",1.598760372
"4",90,"1","val_global",73,"4 2",1.582997592
"4",90,"1","val_global",73,"4 3",1.550135372
"4",90,"1","val_global",74,"4 0",1.536862748
"4",90,"1","val_global",74,"4 1",1.596573385
"4",90,"1","val_global",74,"4 2",1.579042839
"4",90,"1","val_global",74,"4 3",1.548436392
"4",90,"1","val_global",75,"4 0",1.533147919
"4",90,"1","val_global",75,"4 1",1.592569643
"4",90,"1","val_global",75,"4 2",1.57624751
"4",90,"1","val_global",75,"4 3",1.544319029
"4",90,"1","val_global",76,"4 0",1.530519377
"4",90,"1","val_global",76,"4 1",1.589178986
"4",90,"1","val_global",76,"4 2",1.572456143
"4",90,"1","val_global",76,"4 3",1.543541509
"4",90,"1","val_global",77,"4 0",1.5284496
"4",90,"1","val_global",77,"4 1",1.586302058
"4",90,"1","val_global",77,"4 2",1.568858042
"4",90,"1","val_global",77,"4 3",1.541467616
"4",90,"1","val_global",78,"4 0",1.526279569
"4",90,"1","val_global",78,"4 1",1.583751828
"4",90,"1","val_global",78,"4 2",1.564970383
"4",90,"1","val_global",78,"4 3",1.541105165
"4",90,"1","val_global",79,"4 0",1.522969113
"4",90,"1","val_global",79,"4 1",1.58112037
"4",90,"1","val_global",79,"4 2",1.560528721
"4",90,"1","val_global",79,"4 3",1.539584458
"4",90,"1","val_global",80,"4 0",1.521455308
"4",90,"1","val_global",80,"4 1",1.578124819
"4",90,"1","val_global",80,"4 2",1.556965984
"4",90,"1","val_global",80,"4 3",1.538313575
"4",90,"1","val_global",81,"4 0",1.520265772
"4",90,"1","val_global",81,"4 1",1.575249259
"4",90,"1","val_global",81,"4 2",1.554653218
"4",90,"1","val_global",81,"4 3",1.535500411
"4",90,"1","val_global",82,"4 0",1.516977808
"4",90,"1","val_global",82,"4 1",1.573300436
"4",90,"1","val_global",82,"4 2",1.552522141
"4",90,"1","val_global",82,"4 3",1.532066004
"4",90,"1","val_global",83,"4 0",1.514315552
"4",90,"1","val_global",83,"4 1",1.571629593
"4",90,"1","val_global",83,"4 2",1.548756364
"4",90,"1","val_global",83,"4 3",1.529813017
"4",90,"1","val_global",84,"4 0",1.511115159
"4",90,"1","val_global",84,"4 1",1.570039188
"4",90,"1","val_global",84,"4 2",1.545472365
"4",90,"1","val_global",84,"4 3",1.527342107
"4",90,"1","val_global",85,"4 0",1.507506781
"4",90,"1","val_global",85,"4 1",1.568327605
"4",90,"1","val_global",85,"4 2",1.543042013
"4",90,"1","val_global",85,"4 3",1.524835418
"4",90,"1","val_global",86,"4 0",1.504032872
"4",90,"1","val_global",86,"4 1",1.566061292
"4",90,"1","val_global",86,"4 2",1.539773469
"4",90,"1","val_global",86,"4 3",1.522948837
"4",90,"1","val_global",87,"4 0",1.501948204
"4",90,"1","val_global",87,"4 1",1.563888072
"4",90,"1","val_global",87,"4 2",1.538037829
"4",90,"1","val_global",87,"4 3",1.521471842
"4",90,"1","val_global",88,"4 0",1.49839939
"4",90,"1","val_global",88,"4 1",1.561176407
"4",90,"1","val_global",88,"4 2",1.533655249
"4",90,"1","val_global",88,"4 3",1.520545111
"4",90,"1","val_global",89,"4 0",1.494316652
"4",90,"1","val_global",89,"4 1",1.557943094
"4",90,"1","val_global",89,"4 2",1.529768329
"4",90,"1","val_global",89,"4 3",1.519111224
"4",90,"1","val_global",90,"4 0",1.492087018
"4",90,"1","val_global",90,"4 1",1.556049795
"4",90,"1","val_global",90,"4 2",1.527132609
"4",90,"1","val_global",90,"4 3",1.517053693
"4",90,"1","val_global",91,"4 0",1.48979319
"4",90,"1","val_global",91,"4 1",1.554182925
"4",90,"1","val_global",91,"4 2",1.524326075
"4",90,"1","val_global",91,"4 3",1.514650688
"4",90,"1","val_global",92,"4 0",1.488199414
"4",90,"1","val_global",92,"4 1",1.552190561
"4",90,"1","val_global",92,"4 2",1.520030323
"4",90,"1","val_global",92,"4 3",1.512669073
"4",90,"1","val_global",93,"4 0",1.485717295
"4",90,"1","val_global",93,"4 1",1.551037429
"4",90,"1","val_global",93,"4 2",1.518262544
"4",90,"1","val_global",93,"4 3",1.510981199
"4",90,"1","val_global",94,"4 0",1.483341018
"4",90,"1","val_global",94,"4 1",1.548603317
"4",90,"1","val_global",94,"4 2",1.515347273
"4",90,"1","val_global",94,"4 3",1.508476951
"4",90,"1","val_global",95,"4 0",1.481199496
"4",90,"1","val_global",95,"4 1",1.5472859
"4",90,"1","val_global",95,"4 2",1.511344901
"4",90,"1","val_global",95,"4 3",1.508023161
"4",90,"1","val_global",96,"4 0",1.4785627
"4",90,"1","val_global",96,"4 1",1.546398439
"4",90,"1","val_global",96,"4 2",1.509996001
"4",90,"1","val_global",96,"4 3",1.505248399
"4",90,"1","val_global",97,"4 0",1.476625461
"4",90,"1","val_global",97,"4 1",1.543779321
"4",90,"1","val_global",97,"4 2",1.507607551
"4",90,"1","val_global",97,"4 3",1.503501042
"4",90,"1","val_global",98,"4 0",1.472274689
"4",90,"1","val_global",98,"4 1",1.541444511
"4",90,"1","val_global",98,"4 2",1.505659192
"4",90,"1","val_global",98,"4 3",1.500754848
"4",90,"1","val_global",99,"4 0",1.470931388
"4",90,"1","val_global",99,"4 1",1.538288186
"4",90,"1","val_global",99,"4 2",1.504672905
"4",90,"1","val_global",99,"4 3",1.49857261
"4",90,"1","val_global",100,"4 0",1.467928432
"4",90,"1","val_global",100,"4 1",1.537299665
"4",90,"1","val_global",100,"4 2",1.50396566
"4",90,"1","val_global",100,"4 3",1.497036615
"4",90,"1","val_global",101,"4 0",1.46466475
"4",90,"1","val_global",101,"4 1",1.535464008
"4",90,"1","val_global",101,"4 2",1.500610787
"4",90,"1","val_global",101,"4 3",1.495495573
"4",90,"1","val_global",102,"4 0",1.462091962
"4",90,"1","val_global",102,"4 1",1.533200298
"4",90,"1","val_global",102,"4 2",1.499034955
"4",90,"1","val_global",102,"4 3",1.494363956
"4",90,"1","val_global",103,"4 0",1.458849273
"4",90,"1","val_global",103,"4 1",1.53078613
"4",90,"1","val_global",103,"4 2",1.49793624
"4",90,"1","val_global",103,"4 3",1.492534705
"4",90,"1","val_global",104,"4 0",1.458491924
"4",90,"1","val_global",104,"4 1",1.52771846
"4",90,"1","val_global",104,"4 2",1.495100067
"4",90,"1","val_global",104,"4 3",1.489822567
"4",90,"1","val_global",105,"4 0",1.457878661
"4",90,"1","val_global",105,"4 1",1.525923719
"4",90,"1","val_global",105,"4 2",1.491490184
"4",90,"1","val_global",105,"4 3",1.4889951
"4",90,"1","val_global",106,"4 0",1.454527653
"4",90,"1","val_global",106,"4 1",1.524556695
"4",90,"1","val_global",106,"4 2",1.488698902
"4",90,"1","val_global",106,"4 3",1.488575382
"4",90,"1","val_global",107,"4 0",1.451045632
"4",90,"1","val_global",107,"4 1",1.521751547
"4",90,"1","val_global",107,"4 2",1.487087966
"4",90,"1","val_global",107,"4 3",1.487024436
"4",90,"1","val_global",108,"4 0",1.450839385
"4",90,"1","val_global",108,"4 1",1.519912405
"4",90,"1","val_global",108,"4 2",1.485646907
"4",90,"1","val_global",108,"4 3",1.484937567
"4",90,"1","val_global",109,"4 0",1.450347819
"4",90,"1","val_global",109,"4 1",1.518501992
"4",90,"1","val_global",109,"4 2",1.482092968
"4",90,"1","val_global",109,"4 3",1.482399965
"4",90,"1","val_global",110,"4 0",1.449223607
"4",90,"1","val_global",110,"4 1",1.517157141
"4",90,"1","val_global",110,"4 2",1.480833662
"4",90,"1","val_global",110,"4 3",1.481721876
"4",90,"1","val_global",111,"4 0",1.446398892
"4",90,"1","val_global",111,"4 1",1.514779629
"4",90,"1","val_global",111,"4 2",1.477987688
"4",90,"1","val_global",111,"4 3",1.481248933
"4",90,"1","val_global",112,"4 0",1.444283419
"4",90,"1","val_global",112,"4 1",1.513004277
"4",90,"1","val_global",112,"4 2",1.477634526
"4",90,"1","val_global",112,"4 3",1.47905954
"4",90,"1","val_global",113,"4 0",1.442451078
"4",90,"1","val_global",113,"4 1",1.511396672
"4",90,"1","val_global",113,"4 2",1.476748831
"4",90,"1","val_global",113,"4 3",1.477107418
"4",90,"1","val_global",114,"4 0",1.439304163
"4",90,"1","val_global",114,"4 1",1.50886402
"4",90,"1","val_global",114,"4 2",1.475635706
"4",90,"1","val_global",114,"4 3",1.474770289
"4",90,"1","val_global",115,"4 0",1.438411045
"4",90,"1","val_global",115,"4 1",1.505685044
"4",90,"1","val_global",115,"4 2",1.474895381
"4",90,"1","val_global",115,"4 3",1.472034388
"4",90,"1","val_global",116,"4 0",1.436781403
"4",90,"1","val_global",116,"4 1",1.502848685
"4",90,"1","val_global",116,"4 2",1.472664865
"4",90,"1","val_global",116,"4 3",1.470743828
"4",90,"1","val_global",117,"4 0",1.434493424
"4",90,"1","val_global",117,"4 1",1.502352276
"4",90,"1","val_global",117,"4 2",1.471608478
"4",90,"1","val_global",117,"4 3",1.469233486
"4",90,"1","val_global",118,"4 0",1.43398552
"4",90,"1","val_global",118,"4 1",1.499323058
"4",90,"1","val_global",118,"4 2",1.469876915
"4",90,"1","val_global",118,"4 3",1.466787265
"4",90,"1","val_global",119,"4 0",1.432023715
"4",90,"1","val_global",119,"4 1",1.498397833
"4",90,"1","val_global",119,"4 2",1.46783093
"4",90,"1","val_global",119,"4 3",1.465685814
"4",90,"1","val_global",120,"4 0",1.429424964
"4",90,"1","val_global",120,"4 1",1.495330895
"4",90,"1","val_global",120,"4 2",1.465484826
"4",90,"1","val_global",120,"4 3",1.463141404
"4",90,"1","val_global",121,"4 0",1.426682405
"4",90,"1","val_global",121,"4 1",1.493630359
"4",90,"1","val_global",121,"4 2",1.466160712
"4",90,"1","val_global",121,"4 3",1.461597882
"4",90,"1","val_global",122,"4 0",1.426269024
"4",90,"1","val_global",122,"4 1",1.491447865
"4",90,"1","val_global",122,"4 2",1.464114076
"4",90,"1","val_global",122,"4 3",1.459123364
"4",90,"1","val_global",123,"4 0",1.425623539
"4",90,"1","val_global",123,"4 1",1.491730762
"4",90,"1","val_global",123,"4 2",1.462024727
"4",90,"1","val_global",123,"4 3",1.456773754
"4",90,"1","val_global",124,"4 0",1.422936406
"4",90,"1","val_global",124,"4 1",1.491192116
"4",90,"1","val_global",124,"4 2",1.460940386
"4",90,"1","val_global",124,"4 3",1.456975127
"4",90,"1","val_global",125,"4 0",1.41973139
"4",90,"1","val_global",125,"4 1",1.489435922
"4",90,"1","val_global",125,"4 2",1.461096854
"4",90,"1","val_global",125,"4 3",1.454084169
"4",90,"1","val_global",126,"4 0",1.419368496
"4",90,"1","val_global",126,"4 1",1.486606393
"4",90,"1","val_global",126,"4 2",1.45989667
"4",90,"1","val_global",126,"4 3",1.451424053
"4",90,"1","val_global",127,"4 0",1.418420578
"4",90,"1","val_global",127,"4 1",1.485237857
"4",90,"1","val_global",127,"4 2",1.457899443
"4",90,"1","val_global",127,"4 3",1.449915534
"4",90,"1","val_global",128,"4 0",1.415958652
"4",90,"1","val_global",128,"4 1",1.483410351
"4",90,"1","val_global",128,"4 2",1.455952643
"4",90,"1","val_global",128,"4 3",1.448326552
"4",90,"1","val_global",129,"4 0",1.412905241
"4",90,"1","val_global",129,"4 1",1.481792175
"4",90,"1","val_global",129,"4 2",1.454947774
"4",90,"1","val_global",129,"4 3",1.446605619
"4",90,"1","val_global",130,"4 0",1.411180123
"4",90,"1","val_global",130,"4 1",1.479831212
"4",90,"1","val_global",130,"4 2",1.453054305
"4",90,"1","val_global",130,"4 3",1.444376882
"4",90,"1","val_global",131,"4 0",1.409984448
"4",90,"1","val_global",131,"4 1",1.477680768
"4",90,"1","val_global",131,"4 2",1.45317425
"4",90,"1","val_global",131,"4 3",1.44225049
"4",90,"1","val_global",132,"4 0",1.407618494
"4",90,"1","val_global",132,"4 1",1.476546778
"4",90,"1","val_global",132,"4 2",1.451511091
"4",90,"1","val_global",132,"4 3",1.440629877
"4",90,"1","val_global",133,"4 0",1.405210797
"4",90,"1","val_global",133,"4 1",1.474902504
"4",90,"1","val_global",133,"4 2",1.447641498
"4",90,"1","val_global",133,"4 3",1.439237598
"4",90,"1","val_global",134,"4 0",1.403978981
"4",90,"1","val_global",134,"4 1",1.472847753
"4",90,"1","val_global",134,"4 2",1.445477849
"4",90,"1","val_global",134,"4 3",1.438985353
"4",90,"1","val_global",135,"4 0",1.401361216
"4",90,"1","val_global",135,"4 1",1.472403174
"4",90,"1","val_global",135,"4 2",1.443285842
"4",90,"1","val_global",135,"4 3",1.43837698
"4",90,"1","val_global",136,"4 0",1.398822094
"4",90,"1","val_global",136,"4 1",1.470592526
"4",90,"1","val_global",136,"4 2",1.441121769
"4",90,"1","val_global",136,"4 3",1.436595798
"4",90,"1","val_global",137,"4 0",1.397522086
"4",90,"1","val_global",137,"4 1",1.468249334
"4",90,"1","val_global",137,"4 2",1.437729082
"4",90,"1","val_global",137,"4 3",1.435005952
"4",90,"1","val_global",138,"4 0",1.396351428
"4",90,"1","val_global",138,"4 1",1.468499523
"4",90,"1","val_global",138,"4 2",1.437754919
"4",90,"1","val_global",138,"4 3",1.433098791
"4",90,"1","val_global",139,"4 0",1.394204467
"4",90,"1","val_global",139,"4 1",1.4657705
"4",90,"1","val_global",139,"4 2",1.434049045
"4",90,"1","val_global",139,"4 3",1.43146216
"4",90,"1","val_global",140,"4 0",1.392833301
"4",90,"1","val_global",140,"4 1",1.462535054
"4",90,"1","val_global",140,"4 2",1.431655202
"4",90,"1","val_global",140,"4 3",1.429901771
"4",90,"1","val_global",141,"4 0",1.392714551
"4",90,"1","val_global",141,"4 1",1.460768581
"4",90,"1","val_global",141,"4 2",1.427878707
"4",90,"1","val_global",141,"4 3",1.428491536
"4",90,"1","val_global",142,"4 0",1.388894472
"4",90,"1","val_global",142,"4 1",1.458744714
"4",90,"1","val_global",142,"4 2",1.426512258
"4",90,"1","val_global",142,"4 3",1.427628889
"4",90,"1","val_global",143,"4 0",1.386305018
"4",90,"1","val_global",143,"4 1",1.454686429
"4",90,"1","val_global",143,"4 2",1.423932887
"4",90,"1","val_global",143,"4 3",1.426285929
"4",90,"1","val_global",144,"4 0",1.38438495
"4",90,"1","val_global",144,"4 1",1.451633975
"4",90,"1","val_global",144,"4 2",1.421926083
"4",90,"1","val_global",144,"4 3",1.424311175
"4",90,"1","val_global",145,"4 0",1.384521793
"4",90,"1","val_global",145,"4 1",1.44850046
"4",90,"1","val_global",145,"4 2",1.418195498
"4",90,"1","val_global",145,"4 3",1.424885858
"4",90,"1","val_global",146,"4 0",1.38331348
"4",90,"1","val_global",146,"4 1",1.447270399
"4",90,"1","val_global",146,"4 2",1.416434164
"4",90,"1","val_global",146,"4 3",1.423871942
"4",90,"1","val_global",147,"4 0",1.381217
"4",90,"1","val_global",147,"4 1",1.445553673
"4",90,"1","val_global",147,"4 2",1.414404288
"4",90,"1","val_global",147,"4 3",1.422963376
"4",90,"1","val_global",148,"4 0",1.378422661
"4",90,"1","val_global",148,"4 1",1.44332232
"4",90,"1","val_global",148,"4 2",1.412125583
"4",90,"1","val_global",148,"4 3",1.420937307
"4",90,"1","val_global",149,"4 0",1.37625738
"4",90,"1","val_global",149,"4 1",1.441390428
"4",90,"1","val_global",149,"4 2",1.4121503
"4",90,"1","val_global",149,"4 3",1.420291823
"4",90,"1","val_global",150,"4 0",1.373151846
"4",90,"1","val_global",150,"4 1",1.439103174
"4",90,"1","val_global",150,"4 2",1.409413341
"4",90,"1","val_global",150,"4 3",1.418823955
"4",90,"1","val_global",151,"4 0",1.371571555
"4",90,"1","val_global",151,"4 1",1.438312919
"4",90,"1","val_global",151,"4 2",1.408428961
"4",90,"1","val_global",151,"4 3",1.417868419
"4",90,"1","val_global",152,"4 0",1.371475716
"4",90,"1","val_global",152,"4 1",1.435284733
"4",90,"1","val_global",152,"4 2",1.404759741
"4",90,"1","val_global",152,"4 3",1.41760555
"4",90,"1","val_global",153,"4 0",1.369975636
"4",90,"1","val_global",153,"4 1",1.432922011
"4",90,"1","val_global",153,"4 2",1.40325614
"4",90,"1","val_global",153,"4 3",1.415624583
"4",90,"1","val_global",154,"4 0",1.368522476
"4",90,"1","val_global",154,"4 1",1.431176428
"4",90,"1","val_global",154,"4 2",1.400373284
"4",90,"1","val_global",154,"4 3",1.413676976
"4",90,"1","val_global",155,"4 0",1.366545482
"4",90,"1","val_global",155,"4 1",1.429977418
"4",90,"1","val_global",155,"4 2",1.398036351
"4",90,"1","val_global",155,"4 3",1.411483215
"4",90,"1","val_global",156,"4 0",1.36664904
"4",90,"1","val_global",156,"4 1",1.428288372
"4",90,"1","val_global",156,"4 2",1.396616666
"4",90,"1","val_global",156,"4 3",1.410655357
"4",90,"1","val_global",157,"4 0",1.36466694
"4",90,"1","val_global",157,"4 1",1.425308739
"4",90,"1","val_global",157,"4 2",1.39563895
"4",90,"1","val_global",157,"4 3",1.408616863
"4",90,"1","val_global",158,"4 0",1.362373277
"4",90,"1","val_global",158,"4 1",1.42339875
"4",90,"1","val_global",158,"4 2",1.393089448
"4",90,"1","val_global",158,"4 3",1.407604317
"4",90,"1","val_global",159,"4 0",1.361732767
"4",90,"1","val_global",159,"4 1",1.422566578
"4",90,"1","val_global",159,"4 2",1.392013631
"4",90,"1","val_global",159,"4 3",1.407069288
"4",90,"1","val_global",160,"4 0",1.362165952
"4",90,"1","val_global",160,"4 1",1.422691204
"4",90,"1","val_global",160,"4 2",1.390476144
"4",90,"1","val_global",160,"4 3",1.405841753
"4",90,"1","val_global",161,"4 0",1.360145246
"4",90,"1","val_global",161,"4 1",1.42154219
"4",90,"1","val_global",161,"4 2",1.389503989
"4",90,"1","val_global",161,"4 3",1.403997366
"4",90,"1","val_global",162,"4 0",1.358973798
"4",90,"1","val_global",162,"4 1",1.419084269
"4",90,"1","val_global",162,"4 2",1.387635035
"4",90,"1","val_global",162,"4 3",1.401708269
"4",90,"1","val_global",163,"4 0",1.358799029
"4",90,"1","val_global",163,"4 1",1.418514843
"4",90,"1","val_global",163,"4 2",1.385430092
"4",90,"1","val_global",163,"4 3",1.398959703
"4",90,"1","val_global",164,"4 0",1.355915077
"4",90,"1","val_global",164,"4 1",1.417576878
"4",90,"1","val_global",164,"4 2",1.384355088
"4",90,"1","val_global",164,"4 3",1.397976246
"4",90,"1","val_global",165,"4 0",1.352781373
"4",90,"1","val_global",165,"4 1",1.416748911
"4",90,"1","val_global",165,"4 2",1.382536485
"4",90,"1","val_global",165,"4 3",1.395017952
"4",90,"1","val_global",166,"4 0",1.350003989
"4",90,"1","val_global",166,"4 1",1.414959036
"4",90,"1","val_global",166,"4 2",1.381649481
"4",90,"1","val_global",166,"4 3",1.393615824
"4",90,"1","val_global",167,"4 0",1.348381171
"4",90,"1","val_global",167,"4 1",1.413269197
"4",90,"1","val_global",167,"4 2",1.378273655
"4",90,"1","val_global",167,"4 3",1.391931798
"4",90,"1","val_global",168,"4 0",1.345815684
"4",90,"1","val_global",168,"4 1",1.411357519
"4",90,"1","val_global",168,"4 2",1.377417091
"4",90,"1","val_global",168,"4 3",1.391365203
"4",90,"1","val_global",169,"4 0",1.344160602
"4",90,"1","val_global",169,"4 1",1.409575047
"4",90,"1","val_global",169,"4 2",1.374027061
"4",90,"1","val_global",169,"4 3",1.388798878
"4",90,"1","val_global",170,"4 0",1.342820292
"4",90,"1","val_global",170,"4 1",1.407986021
"4",90,"1","val_global",170,"4 2",1.372235621
"4",90,"1","val_global",170,"4 3",1.388106769
"4",90,"1","val_global",171,"4 0",1.342127516
"4",90,"1","val_global",171,"4 1",1.406610481
"4",90,"1","val_global",171,"4 2",1.367258642
"4",90,"1","val_global",171,"4 3",1.385731189
"4",90,"1","val_global",172,"4 0",1.339483116
"4",90,"1","val_global",172,"4 1",1.405721198
"4",90,"1","val_global",172,"4 2",1.36583579
"4",90,"1","val_global",172,"4 3",1.382310157
"4",90,"1","val_global",173,"4 0",1.337162301
"4",90,"1","val_global",173,"4 1",1.40378206
"4",90,"1","val_global",173,"4 2",1.363696308
"4",90,"1","val_global",173,"4 3",1.381511189
"4",90,"1","val_global",174,"4 0",1.33534238
"4",90,"1","val_global",174,"4 1",1.403477791
"4",90,"1","val_global",174,"4 2",1.362134526
"4",90,"1","val_global",174,"4 3",1.379185669
"4",90,"1","val_global",175,"4 0",1.333822821
"4",90,"1","val_global",175,"4 1",1.400959764
"4",90,"1","val_global",175,"4 2",1.360490346
"4",90,"1","val_global",175,"4 3",1.378171221
"4",90,"1","val_global",176,"4 0",1.330832624
"4",90,"1","val_global",176,"4 1",1.399337139
"4",90,"1","val_global",176,"4 2",1.358078244
"4",90,"1","val_global",176,"4 3",1.37610464
"4",90,"1","val_global",177,"4 0",1.329079613
"4",90,"1","val_global",177,"4 1",1.400036863
"4",90,"1","val_global",177,"4 2",1.356980986
"4",90,"1","val_global",177,"4 3",1.375067193
"4",90,"1","val_global",178,"4 0",1.326383593
"4",90,"1","val_global",178,"4 1",1.398910959
"4",90,"1","val_global",178,"4 2",1.35484299
"4",90,"1","val_global",178,"4 3",1.374959513
"4",90,"1","val_global",179,"4 0",1.323366759
"4",90,"1","val_global",179,"4 1",1.395718692
"4",90,"1","val_global",179,"4 2",1.353875599
"4",90,"1","val_global",179,"4 3",1.3733654
"4",90,"1","val_global",180,"4 0",1.320656378
"4",90,"1","val_global",180,"4 1",1.394470423
"4",90,"1","val_global",180,"4 2",1.352504858
"4",90,"1","val_global",180,"4 3",1.371182466
"4",90,"1","val_global",181,"4 0",1.318099345
"4",90,"1","val_global",181,"4 1",1.391911959
"4",90,"1","val_global",181,"4 2",1.350380123
"4",90,"1","val_global",181,"4 3",1.369540425
"4",90,"1","val_global",182,"4 0",1.31723566
"4",90,"1","val_global",182,"4 1",1.391855054
"4",90,"1","val_global",182,"4 2",1.34783196
"4",90,"1","val_global",182,"4 3",1.370078716
"4",90,"1","val_global",183,"4 0",1.315523122
"4",90,"1","val_global",183,"4 1",1.389745936
"4",90,"1","val_global",183,"4 2",1.348119237
"4",90,"1","val_global",183,"4 3",1.368792331
"4",90,"1","val_global",184,"4 0",1.315082503
"4",90,"1","val_global",184,"4 1",1.387414601
"4",90,"1","val_global",184,"4 2",1.346088643
"4",90,"1","val_global",184,"4 3",1.368029262
"4",90,"1","val_global",185,"4 0",1.313736721
"4",90,"1","val_global",185,"4 1",1.385601746
"4",90,"1","val_global",185,"4 2",1.345720385
"4",90,"1","val_global",185,"4 3",1.366961903
"4",90,"1","val_global",186,"4 0",1.31176422
"4",90,"1","val_global",186,"4 1",1.384082321
"4",90,"1","val_global",186,"4 2",1.342938863
"4",90,"1","val_global",186,"4 3",1.365854297
"4",90,"1","val_global",187,"4 0",1.309554047
"4",90,"1","val_global",187,"4 1",1.381386219
"4",90,"1","val_global",187,"4 2",1.342468687
"4",90,"1","val_global",187,"4 3",1.36344907
"4",90,"1","val_global",188,"4 0",1.309756038
"4",90,"1","val_global",188,"4 1",1.378698165
"4",90,"1","val_global",188,"4 2",1.34008423
"4",90,"1","val_global",188,"4 3",1.362824123
"4",90,"1","val_global",189,"4 0",1.309470152
"4",90,"1","val_global",189,"4 1",1.377107594
"4",90,"1","val_global",189,"4 2",1.337917317
"4",90,"1","val_global",189,"4 3",1.361711974
"4",90,"1","val_global",190,"4 0",1.308977542
"4",90,"1","val_global",190,"4 1",1.375863696
"4",90,"1","val_global",190,"4 2",1.336841263
"4",90,"1","val_global",190,"4 3",1.361341011
"4",90,"1","val_global",191,"4 0",1.3067207
"4",90,"1","val_global",191,"4 1",1.373913268
"4",90,"1","val_global",191,"4 2",1.337161541
"4",90,"1","val_global",191,"4 3",1.359738646
"4",90,"1","val_global",192,"4 0",1.306147756
"4",90,"1","val_global",192,"4 1",1.372537832
"4",90,"1","val_global",192,"4 2",1.335405086
"4",90,"1","val_global",192,"4 3",1.360264385
"4",90,"1","val_global",193,"4 0",1.306181328
"4",90,"1","val_global",193,"4 1",1.372190817
"4",90,"1","val_global",193,"4 2",1.333412796
"4",90,"1","val_global",193,"4 3",1.359639157
"4",90,"1","val_global",194,"4 0",1.305793346
"4",90,"1","val_global",194,"4 1",1.370698665
"4",90,"1","val_global",194,"4 2",1.331942375
"4",90,"1","val_global",194,"4 3",1.359257856
"4",90,"1","val_global",195,"4 0",1.304080617
"4",90,"1","val_global",195,"4 1",1.36824817
"4",90,"1","val_global",195,"4 2",1.330557196
"4",90,"1","val_global",195,"4 3",1.358560079
"4",90,"1","val_global",196,"4 0",1.302759648
"4",90,"1","val_global",196,"4 1",1.367378498
"4",90,"1","val_global",196,"4 2",1.330263711
"4",90,"1","val_global",196,"4 3",1.358331437
"4",90,"1","val_global",197,"4 0",1.30251344
"4",90,"1","val_global",197,"4 1",1.36479318
"4",90,"1","val_global",197,"4 2",1.326446681
"4",90,"1","val_global",197,"4 3",1.356767618
"4",90,"1","val_global",198,"4 0",1.300873187
"4",90,"1","val_global",198,"4 1",1.36306477
"4",90,"1","val_global",198,"4 2",1.324722563
"4",90,"1","val_global",198,"4 3",1.355050549
"4",90,"1","val_global",199,"4 0",1.300002123
"4",90,"1","val_global",199,"4 1",1.363343644
"4",90,"1","val_global",199,"4 2",1.321947189
"4",90,"1","val_global",199,"4 3",1.353445112
"4",90,"1","val_global",200,"4 0",1.298378098
"4",90,"1","val_global",200,"4 1",1.361521672
"4",90,"1","val_global",200,"4 2",1.320428933
"4",90,"1","val_global",200,"4 3",1.352055669
"4",90,"1","val_global",201,"4 0",1.297707171
"4",90,"1","val_global",201,"4 1",1.359484051
"4",90,"1","val_global",201,"4 2",1.318809351
"4",90,"1","val_global",201,"4 3",1.350669099
"4",90,"1","val_global",202,"4 0",1.295749319
"4",90,"1","val_global",202,"4 1",1.356901739
"4",90,"1","val_global",202,"4 2",1.3166939
"4",90,"1","val_global",202,"4 3",1.349422492
"4",90,"1","val_global",203,"4 0",1.29376364
"4",90,"1","val_global",203,"4 1",1.354560081
"4",90,"1","val_global",203,"4 2",1.31347148
"4",90,"1","val_global",203,"4 3",1.349673668
"4",90,"1","val_global",204,"4 0",1.29237616
"4",90,"1","val_global",204,"4 1",1.353979669
"4",90,"1","val_global",204,"4 2",1.312242217
"4",90,"1","val_global",204,"4 3",1.347084955
"4",90,"1","val_global",205,"4 0",1.291295347
"4",90,"1","val_global",205,"4 1",1.352564644
"4",90,"1","val_global",205,"4 2",1.310731482
"4",90,"1","val_global",205,"4 3",1.345576811
"4",90,"1","val_global",206,"4 0",1.290796819
"4",90,"1","val_global",206,"4 1",1.352758714
"4",90,"1","val_global",206,"4 2",1.309865406
"4",90,"1","val_global",206,"4 3",1.344888432
"4",90,"1","val_global",207,"4 0",1.291782681
"4",90,"1","val_global",207,"4 1",1.352072798
"4",90,"1","val_global",207,"4 2",1.30946385
"4",90,"1","val_global",207,"4 3",1.345022871
"4",90,"1","val_global",208,"4 0",1.289946515
"4",90,"1","val_global",208,"4 1",1.352629853
"4",90,"1","val_global",208,"4 2",1.308419391
"4",90,"1","val_global",208,"4 3",1.343052087
"4",90,"1","val_global",209,"4 0",1.288190051
"4",90,"1","val_global",209,"4 1",1.351089245
"4",90,"1","val_global",209,"4 2",1.307859881
"4",90,"1","val_global",209,"4 3",1.342709732
"4",90,"1","val_global",210,"4 0",1.287413664
"4",90,"1","val_global",210,"4 1",1.347992779
"4",90,"1","val_global",210,"4 2",1.304831816
"4",90,"1","val_global",210,"4 3",1.339570999
"4",90,"1","val_global",211,"4 0",1.285228089
"4",90,"1","val_global",211,"4 1",1.346170992
"4",90,"1","val_global",211,"4 2",1.302519669
"4",90,"1","val_global",211,"4 3",1.338260843
"4",90,"1","val_global",212,"4 0",1.283049929
"4",90,"1","val_global",212,"4 1",1.343906735
"4",90,"1","val_global",212,"4 2",1.301208668
"4",90,"1","val_global",212,"4 3",1.335417475
"4",90,"1","val_global",213,"4 0",1.281359339
"4",90,"1","val_global",213,"4 1",1.341595996
"4",90,"1","val_global",213,"4 2",1.300167053
"4",90,"1","val_global",213,"4 3",1.334081617
"4",90,"1","val_global",214,"4 0",1.278750613
"4",90,"1","val_global",214,"4 1",1.338295337
"4",90,"1","val_global",214,"4 2",1.298298221
"4",90,"1","val_global",214,"4 3",1.333175118
"4",90,"1","val_global",215,"4 0",1.27868482
"4",90,"1","val_global",215,"4 1",1.336793734
"4",90,"1","val_global",215,"4 2",1.297002357
"4",90,"1","val_global",215,"4 3",1.330480476
"4",90,"1","val_global",216,"4 0",1.27794397
"4",90,"1","val_global",216,"4 1",1.336157464
"4",90,"1","val_global",216,"4 2",1.295350124
"4",90,"1","val_global",216,"4 3",1.328558102
"4",90,"1","val_global",217,"4 0",1.274925298
"4",90,"1","val_global",217,"4 1",1.333679757
"4",90,"1","val_global",217,"4 2",1.294453706
"4",90,"1","val_global",217,"4 3",1.327471149
"4",90,"1","val_global",218,"4 0",1.275361145
"4",90,"1","val_global",218,"4 1",1.33149324
"4",90,"1","val_global",218,"4 2",1.293208601
"4",90,"1","val_global",218,"4 3",1.325815455
"4",90,"1","val_global",219,"4 0",1.274156821
"4",90,"1","val_global",219,"4 1",1.328946862
"4",90,"1","val_global",219,"4 2",1.292172708
"4",90,"1","val_global",219,"4 3",1.324815969
"4",90,"1","val_global",220,"4 0",1.275369465
"4",90,"1","val_global",220,"4 1",1.326932277
"4",90,"1","val_global",220,"4 2",1.289510887
"4",90,"1","val_global",220,"4 3",1.32523441
"4",90,"1","val_global",221,"4 0",1.274667069
"4",90,"1","val_global",221,"4 1",1.325359021
"4",90,"1","val_global",221,"4 2",1.287539797
"4",90,"1","val_global",221,"4 3",1.323892164
"4",90,"1","val_global",222,"4 0",1.272042969
"4",90,"1","val_global",222,"4 1",1.323577773
"4",90,"1","val_global",222,"4 2",1.287881318
"4",90,"1","val_global",222,"4 3",1.321317021
"4",90,"1","val_global",223,"4 0",1.271035112
"4",90,"1","val_global",223,"4 1",1.324400899
"4",90,"1","val_global",223,"4 2",1.286753826
"4",90,"1","val_global",223,"4 3",1.319158611
"4",90,"1","val_global",224,"4 0",1.269981543
"4",90,"1","val_global",224,"4 1",1.321828331
"4",90,"1","val_global",224,"4 2",1.285040365
"4",90,"1","val_global",224,"4 3",1.317113962
"4",90,"1","val_global",225,"4 0",1.269439431
"4",90,"1","val_global",225,"4 1",1.320388093
"4",90,"1","val_global",225,"4 2",1.281899589
"4",90,"1","val_global",225,"4 3",1.316420964
"4",90,"1","val_global",226,"4 0",1.267245019
"4",90,"1","val_global",226,"4 1",1.317155761
"4",90,"1","val_global",226,"4 2",1.279531903
"4",90,"1","val_global",226,"4 3",1.314129513
"4",90,"1","val_global",227,"4 0",1.266303857
"4",90,"1","val_global",227,"4 1",1.313668291
"4",90,"1","val_global",227,"4 2",1.276184494
"4",90,"1","val_global",227,"4 3",1.312701374
"4",90,"1","val_global",228,"4 0",1.266358195
"4",90,"1","val_global",228,"4 1",1.311062288
"4",90,"1","val_global",228,"4 2",1.274634343
"4",90,"1","val_global",228,"4 3",1.311286088
"4",90,"1","val_global",229,"4 0",1.264913042
"4",90,"1","val_global",229,"4 1",1.309366413
"4",90,"1","val_global",229,"4 2",1.272372762
"4",90,"1","val_global",229,"4 3",1.309204931
"4",90,"1","val_global",230,"4 0",1.262310052
"4",90,"1","val_global",230,"4 1",1.309646275
"4",90,"1","val_global",230,"4 2",1.271099102
"4",90,"1","val_global",230,"4 3",1.30798021
"4",90,"1","val_global",231,"4 0",1.261488751
"4",90,"1","val_global",231,"4 1",1.307247772
"4",90,"1","val_global",231,"4 2",1.271143613
"4",90,"1","val_global",231,"4 3",1.307603081
"4",90,"1","val_global",232,"4 0",1.260515865
"4",90,"1","val_global",232,"4 1",1.305096428
"4",90,"1","val_global",232,"4 2",1.269023846
"4",90,"1","val_global",232,"4 3",1.307056053
"4",90,"1","val_global",233,"4 0",1.259211078
"4",90,"1","val_global",233,"4 1",1.302324366
"4",90,"1","val_global",233,"4 2",1.26792123
"4",90,"1","val_global",233,"4 3",1.306586937
"4",90,"1","val_global",234,"4 0",1.259070127
"4",90,"1","val_global",234,"4 1",1.300027021
"4",90,"1","val_global",234,"4 2",1.266374068
"4",90,"1","val_global",234,"4 3",1.305418009
"4",90,"1","val_global",235,"4 0",1.257199425
"4",90,"1","val_global",235,"4 1",1.299607058
"4",90,"1","val_global",235,"4 2",1.264364964
"4",90,"1","val_global",235,"4 3",1.304137039
"4",90,"1","val_global",236,"4 0",1.254827675
"4",90,"1","val_global",236,"4 1",1.296203483
"4",90,"1","val_global",236,"4 2",1.263019197
"4",90,"1","val_global",236,"4 3",1.302251607
"4",90,"1","val_global",237,"4 0",1.254540193
"4",90,"1","val_global",237,"4 1",1.29560364
"4",90,"1","val_global",237,"4 2",1.263566323
"4",90,"1","val_global",237,"4 3",1.301606143
"4",90,"1","val_global",238,"4 0",1.252769715
"4",90,"1","val_global",238,"4 1",1.293448583
"4",90,"1","val_global",238,"4 2",1.261928245
"4",90,"1","val_global",238,"4 3",1.30123638
"4",90,"1","val_global",239,"4 0",1.251744478
"4",90,"1","val_global",239,"4 1",1.292185686
"4",90,"1","val_global",239,"4 2",1.261477224
"4",90,"1","val_global",239,"4 3",1.300177787
"4",90,"1","val_global",240,"4 0",1.248665342
"4",90,"1","val_global",240,"4 1",1.29021163
"4",90,"1","val_global",240,"4 2",1.260770951
"4",90,"1","val_global",240,"4 3",1.298266986
"4",90,"1","val_global",241,"4 0",1.246550863
"4",90,"1","val_global",241,"4 1",1.287972067
"4",90,"1","val_global",241,"4 2",1.259793359
"4",90,"1","val_global",241,"4 3",1.297248653
"4",90,"1","val_global",242,"4 0",1.246370132
"4",90,"1","val_global",242,"4 1",1.287533668
"4",90,"1","val_global",242,"4 2",1.256656044
"4",90,"1","val_global",242,"4 3",1.295915897
"4",90,"1","val_global",243,"4 0",1.244338822
"4",90,"1","val_global",243,"4 1",1.284450732
"4",90,"1","val_global",243,"4 2",1.255563264
"4",90,"1","val_global",243,"4 3",1.294697909
"4",90,"1","val_global",244,"4 0",1.243512589
"4",90,"1","val_global",244,"4 1",1.283305966
"4",90,"1","val_global",244,"4 2",1.254683087
"4",90,"1","val_global",244,"4 3",1.293672118
"4",90,"1","val_global",245,"4 0",1.242840871
"4",90,"1","val_global",245,"4 1",1.281451368
"4",90,"1","val_global",245,"4 2",1.25307915
"4",90,"1","val_global",245,"4 3",1.292644067
"4",90,"1","val_global",246,"4 0",1.241318848
"4",90,"1","val_global",246,"4 1",1.279472385
"4",90,"1","val_global",246,"4 2",1.253175503
"4",90,"1","val_global",246,"4 3",1.291800504
"4",90,"1","val_global",247,"4 0",1.238734059
"4",90,"1","val_global",247,"4 1",1.279387471
"4",90,"1","val_global",247,"4 2",1.252974551
"4",90,"1","val_global",247,"4 3",1.290105131
"4",90,"1","val_global",248,"4 0",1.237410691
"4",90,"1","val_global",248,"4 1",1.276974705
"4",90,"1","val_global",248,"4 2",1.250935284
"4",90,"1","val_global",248,"4 3",1.288098468
"4",90,"1","val_global",249,"4 0",1.238121356
"4",90,"1","val_global",249,"4 1",1.275087831
"4",90,"1","val_global",249,"4 2",1.248936412
"4",90,"1","val_global",249,"4 3",1.286511154
"4",90,"1","val_global",250,"4 0",1.237955794
"4",90,"1","val_global",250,"4 1",1.271378349
"4",90,"1","val_global",250,"4 2",1.246498493
"4",90,"1","val_global",250,"4 3",1.286140342
"4",90,"1","val_global",251,"4 0",1.235995909
"4",90,"1","val_global",251,"4 1",1.270802895
"4",90,"1","val_global",251,"4 2",1.244277973
"4",90,"1","val_global",251,"4 3",1.284892879
"4",90,"1","val_global",252,"4 0",1.235279403
"4",90,"1","val_global",252,"4 1",1.271050236
"4",90,"1","val_global",252,"4 2",1.244046025
"4",90,"1","val_global",252,"4 3",1.283358859
"4",90,"1","val_global",253,"4 0",1.234055436
"4",90,"1","val_global",253,"4 1",1.271212371
"4",90,"1","val_global",253,"4 2",1.243664281
"4",90,"1","val_global",253,"4 3",1.280742917
"4",90,"1","val_global",254,"4 0",1.233537303
"4",90,"1","val_global",254,"4 1",1.271595749
"4",90,"1","val_global",254,"4 2",1.243725457
"4",90,"1","val_global",254,"4 3",1.278719916
"4",90,"1","val_global",255,"4 0",1.2342184
"4",90,"1","val_global",255,"4 1",1.269593622
"4",90,"1","val_global",255,"4 2",1.244496867
"4",90,"1","val_global",255,"4 3",1.277896259
"4",90,"1","val_global",256,"4 0",1.235735254
"4",90,"1","val_global",256,"4 1",1.268957214
"4",90,"1","val_global",256,"4 2",1.242471908
"4",90,"1","val_global",256,"4 3",1.276920416
"4",90,"1","val_global",257,"4 0",1.234879167
"4",90,"1","val_global",257,"4 1",1.265766018
"4",90,"1","val_global",257,"4 2",1.241087091
"4",90,"1","val_global",257,"4 3",1.274241428
"4",90,"1","val_global",258,"4 0",1.234065694
"4",90,"1","val_global",258,"4 1",1.26441701
"4",90,"1","val_global",258,"4 2",1.241038506
"4",90,"1","val_global",258,"4 3",1.273231839
"4",90,"1","val_global",259,"4 0",1.234136436
"4",90,"1","val_global",259,"4 1",1.263640172
"4",90,"1","val_global",259,"4 2",1.237951534
"4",90,"1","val_global",259,"4 3",1.271699266
"4",90,"1","val_global",260,"4 0",1.232160624
"4",90,"1","val_global",260,"4 1",1.26316386
"4",90,"1","val_global",260,"4 2",1.235977097
"4",90,"1","val_global",260,"4 3",1.270419401
"4",90,"1","val_global",261,"4 0",1.230887077
"4",90,"1","val_global",261,"4 1",1.261735693
"4",90,"1","val_global",261,"4 2",1.234444683
"4",90,"1","val_global",261,"4 3",1.270624432
"4",90,"1","val_global",262,"4 0",1.230530306
"4",90,"1","val_global",262,"4 1",1.261205468
"4",90,"1","val_global",262,"4 2",1.235295222
"4",90,"1","val_global",262,"4 3",1.270884304
"4",90,"1","val_global",263,"4 0",1.229769502
"4",90,"1","val_global",263,"4 1",1.25857409
"4",90,"1","val_global",263,"4 2",1.232638982
"4",90,"1","val_global",263,"4 3",1.26906759
"4",90,"1","val_global",264,"4 0",1.228513606
"4",90,"1","val_global",264,"4 1",1.257783809
"4",90,"1","val_global",264,"4 2",1.231300906
"4",90,"1","val_global",264,"4 3",1.268941559
"4",90,"1","val_global",265,"4 0",1.225313732
"4",90,"1","val_global",265,"4 1",1.256968202
"4",90,"1","val_global",265,"4 2",1.230535762
"4",90,"1","val_global",265,"4 3",1.267768612
"4",90,"1","val_global",266,"4 0",1.226200854
"4",90,"1","val_global",266,"4 1",1.254905394
"4",90,"1","val_global",266,"4 2",1.22823265
"4",90,"1","val_global",266,"4 3",1.266468139
"4",90,"1","val_global",267,"4 0",1.226037435
"4",90,"1","val_global",267,"4 1",1.25344505
"4",90,"1","val_global",267,"4 2",1.226170715
"4",90,"1","val_global",267,"4 3",1.266001966
"4",90,"1","val_global",268,"4 0",1.224465459
"4",90,"1","val_global",268,"4 1",1.25394755
"4",90,"1","val_global",268,"4 2",1.226572763
"4",90,"1","val_global",268,"4 3",1.265243747
"4",90,"1","val_global",269,"4 0",1.223651475
"4",90,"1","val_global",269,"4 1",1.253982826
"4",90,"1","val_global",269,"4 2",1.226727039
"4",90,"1","val_global",269,"4 3",1.265082225
"4",90,"1","val_global",270,"4 0",1.222981073
"4",90,"1","val_global",270,"4 1",1.254208788
"4",90,"1","val_global",270,"4 2",1.227293622
"4",90,"1","val_global",270,"4 3",1.263694221
"4",90,"1","val_global",271,"4 0",1.224873142
"4",90,"1","val_global",271,"4 1",1.252988828
"4",90,"1","val_global",271,"4 2",1.224992173
"4",90,"1","val_global",271,"4 3",1.262893018
"4",90,"1","val_global",272,"4 0",1.222935042
"4",90,"1","val_global",272,"4 1",1.250217685
"4",90,"1","val_global",272,"4 2",1.223534858
"4",90,"1","val_global",272,"4 3",1.262053081
"4",90,"1","val_global",273,"4 0",1.222721202
"4",90,"1","val_global",273,"4 1",1.248852705
"4",90,"1","val_global",273,"4 2",1.222455539
"4",90,"1","val_global",273,"4 3",1.260383155
"4",90,"1","val_global",274,"4 0",1.220997775
"4",90,"1","val_global",274,"4 1",1.246550218
"4",90,"1","val_global",274,"4 2",1.22044669
"4",90,"1","val_global",274,"4 3",1.258542489
"4",90,"1","val_global",275,"4 0",1.219105563
"4",90,"1","val_global",275,"4 1",1.246175788
"4",90,"1","val_global",275,"4 2",1.2187914
"4",90,"1","val_global",275,"4 3",1.25792404
"4",90,"1","val_global",276,"4 0",1.216846884
"4",90,"1","val_global",276,"4 1",1.244574508
"4",90,"1","val_global",276,"4 2",1.220218384
"4",90,"1","val_global",276,"4 3",1.25615927
"4",90,"1","val_global",277,"4 0",1.217022171
"4",90,"1","val_global",277,"4 1",1.245483142
"4",90,"1","val_global",277,"4 2",1.217317274
"4",90,"1","val_global",277,"4 3",1.256253532
"4",90,"1","val_global",278,"4 0",1.215995272
"4",90,"1","val_global",278,"4 1",1.245156847
"4",90,"1","val_global",278,"4 2",1.215178836
"4",90,"1","val_global",278,"4 3",1.254059622
"4",90,"1","val_global",279,"4 0",1.214457089
"4",90,"1","val_global",279,"4 1",1.244763075
"4",90,"1","val_global",279,"4 2",1.213809925
"4",90,"1","val_global",279,"4 3",1.252561237
"4",90,"1","val_global",280,"4 0",1.213136946
"4",90,"1","val_global",280,"4 1",1.243184039
"4",90,"1","val_global",280,"4 2",1.212973875
"4",90,"1","val_global",280,"4 3",1.252130706
"4",90,"1","val_global",281,"4 0",1.21375818
"4",90,"1","val_global",281,"4 1",1.243034601
"4",90,"1","val_global",281,"4 2",1.213113098
"4",90,"1","val_global",281,"4 3",1.250081247
"4",90,"1","val_global",282,"4 0",1.213264962
"4",90,"1","val_global",282,"4 1",1.241771567
"4",90,"1","val_global",282,"4 2",1.209545665
"4",90,"1","val_global",282,"4 3",1.248948054
"4",90,"1","val_global",283,"4 0",1.212895128
"4",90,"1","val_global",283,"4 1",1.243492203
"4",90,"1","val_global",283,"4 2",1.211269037
"4",90,"1","val_global",283,"4 3",1.249959168
"4",90,"1","val_global",284,"4 0",1.212051983
"4",90,"1","val_global",284,"4 1",1.242040898
"4",90,"1","val_global",284,"4 2",1.208431727
"4",90,"1","val_global",284,"4 3",1.24788481
"4",90,"1","val_global",285,"4 0",1.210937354
"4",90,"1","val_global",285,"4 1",1.240783282
"4",90,"1","val_global",285,"4 2",1.207740406
"4",90,"1","val_global",285,"4 3",1.246190211
"4",90,"1","val_global",286,"4 0",1.209589094
"4",90,"1","val_global",286,"4 1",1.24101386
"4",90,"1","val_global",286,"4 2",1.205981918
"4",90,"1","val_global",286,"4 3",1.245246498
"4",90,"1","val_global",287,"4 0",1.208065432
"4",90,"1","val_global",287,"4 1",1.240761956
"4",90,"1","val_global",287,"4 2",1.204527244
"4",90,"1","val_global",287,"4 3",1.244244261
"4",90,"1","val_global",288,"4 0",1.207520522
"4",90,"1","val_global",288,"4 1",1.239162554
"4",90,"1","val_global",288,"4 2",1.203571612
"4",90,"1","val_global",288,"4 3",1.242267783
"4",90,"1","val_global",289,"4 0",1.205449405
"4",90,"1","val_global",289,"4 1",1.237642483
"4",90,"1","val_global",289,"4 2",1.202617492
"4",90,"1","val_global",289,"4 3",1.241450822
"4",90,"1","val_global",290,"4 0",1.204538543
"4",90,"1","val_global",290,"4 1",1.237084652
"4",90,"1","val_global",290,"4 2",1.20220083
"4",90,"1","val_global",290,"4 3",1.240166047
"4",90,"1","val_global",291,"4 0",1.201490172
"4",90,"1","val_global",291,"4 1",1.23652973
"4",90,"1","val_global",291,"4 2",1.201578497
"4",90,"1","val_global",291,"4 3",1.239625385
"4",90,"1","val_global",292,"4 0",1.200672985
"4",90,"1","val_global",292,"4 1",1.236757862
"4",90,"1","val_global",292,"4 2",1.200187262
"4",90,"1","val_global",292,"4 3",1.239112959
"4",90,"1","val_global",293,"4 0",1.200764059
"4",90,"1","val_global",293,"4 1",1.236438659
"4",90,"1","val_global",293,"4 2",1.198181558
"4",90,"1","val_global",293,"4 3",1.238720317
"4",90,"1","val_global",294,"4 0",1.199551394
"4",90,"1","val_global",294,"4 1",1.235871738
"4",90,"1","val_global",294,"4 2",1.197292886
"4",90,"1","val_global",294,"4 3",1.239437434
"4",90,"1","val_global",295,"4 0",1.199830269
"4",90,"1","val_global",295,"4 1",1.23443844
"4",90,"1","val_global",295,"4 2",1.19619464
"4",90,"1","val_global",295,"4 3",1.238841625
"4",90,"1","val_global",296,"4 0",1.198747876
"4",90,"1","val_global",296,"4 1",1.233479094
"4",90,"1","val_global",296,"4 2",1.192200743
"4",90,"1","val_global",296,"4 3",1.23842231
"4",90,"1","val_global",297,"4 0",1.195932374
"4",90,"1","val_global",297,"4 1",1.231794535
"4",90,"1","val_global",297,"4 2",1.190520171
"4",90,"1","val_global",297,"4 3",1.237506462
"4",90,"1","val_global",298,"4 0",1.195093034
"4",90,"1","val_global",298,"4 1",1.229373555
"4",90,"1","val_global",298,"4 2",1.189626505
"4",90,"1","val_global",298,"4 3",1.237537636
"4",90,"1","val_global",299,"4 0",1.193358587
"4",90,"1","val_global",299,"4 1",1.227668879
"4",90,"1","val_global",299,"4 2",1.189704962
"4",90,"1","val_global",299,"4 3",1.236389248
"4",90,"1","val_global",300,"4 0",1.193237957
"4",90,"1","val_global",300,"4 1",1.22690232
"4",90,"1","val_global",300,"4 2",1.188362902
"4",90,"1","val_global",300,"4 3",1.235279995
"4",90,"1","val_global",301,"4 0",1.192129359
"4",90,"1","val_global",301,"4 1",1.225688315
"4",90,"1","val_global",301,"4 2",1.185496825
"4",90,"1","val_global",301,"4 3",1.234424902
"4",90,"1","val_global",302,"4 0",1.191316928
"4",90,"1","val_global",302,"4 1",1.223292333
"4",90,"1","val_global",302,"4 2",1.186148211
"4",90,"1","val_global",302,"4 3",1.232883343
"4",90,"1","val_global",303,"4 0",1.191988988
"4",90,"1","val_global",303,"4 1",1.221094251
"4",90,"1","val_global",303,"4 2",1.183910545
"4",90,"1","val_global",303,"4 3",1.231425686
"4",90,"1","val_global",304,"4 0",1.19120662
"4",90,"1","val_global",304,"4 1",1.220291206
"4",90,"1","val_global",304,"4 2",1.184332172
"4",90,"1","val_global",304,"4 3",1.230610847
"4",90,"1","val_global",305,"4 0",1.190670006
"4",90,"1","val_global",305,"4 1",1.21889742
"4",90,"1","val_global",305,"4 2",1.183396524
"4",90,"1","val_global",305,"4 3",1.230526931
"4",90,"1","val_global",306,"4 0",1.189335626
"4",90,"1","val_global",306,"4 1",1.217171278
"4",90,"1","val_global",306,"4 2",1.183022765
"4",90,"1","val_global",306,"4 3",1.229167457
"4",90,"1","val_global",307,"4 0",1.187960916
"4",90,"1","val_global",307,"4 1",1.216716608
"4",90,"1","val_global",307,"4 2",1.183308486
"4",90,"1","val_global",307,"4 3",1.228662696
"4",90,"1","val_global",308,"4 0",1.188012137
"4",90,"1","val_global",308,"4 1",1.216086052
"4",90,"1","val_global",308,"4 2",1.179800505
"4",90,"1","val_global",308,"4 3",1.229531232
"4",90,"1","val_global",309,"4 0",1.18716382
"4",90,"1","val_global",309,"4 1",1.214551004
"4",90,"1","val_global",309,"4 2",1.17868799
"4",90,"1","val_global",309,"4 3",1.22848869
"4",90,"1","val_global",310,"4 0",1.186046383
"4",90,"1","val_global",310,"4 1",1.212913951
"4",90,"1","val_global",310,"4 2",1.17697701
"4",90,"1","val_global",310,"4 3",1.22836885
"4",90,"1","val_global",311,"4 0",1.185170131
"4",90,"1","val_global",311,"4 1",1.212934712
"4",90,"1","val_global",311,"4 2",1.177306002
"4",90,"1","val_global",311,"4 3",1.227345028
"4",90,"1","val_global",312,"4 0",1.184925453
"4",90,"1","val_global",312,"4 1",1.211106993
"4",90,"1","val_global",312,"4 2",1.177812761
"4",90,"1","val_global",312,"4 3",1.226746116
"4",90,"1","val_global",313,"4 0",1.183359286
"4",90,"1","val_global",313,"4 1",1.208988432
"4",90,"1","val_global",313,"4 2",1.176974401
"4",90,"1","val_global",313,"4 3",1.225897008
"4",90,"1","val_global",314,"4 0",1.183270105
"4",90,"1","val_global",314,"4 1",1.209431947
"4",90,"1","val_global",314,"4 2",1.175837391
"4",90,"1","val_global",314,"4 3",1.225594748
"4",90,"1","val_global",315,"4 0",1.181040339
"4",90,"1","val_global",315,"4 1",1.207871903
"4",90,"1","val_global",315,"4 2",1.174133029
"4",90,"1","val_global",315,"4 3",1.224018411
"4",90,"1","val_global",316,"4 0",1.180368904
"4",90,"1","val_global",316,"4 1",1.207959644
"4",90,"1","val_global",316,"4 2",1.173293969
"4",90,"1","val_global",316,"4 3",1.224604738
"4",90,"1","val_global",317,"4 0",1.180084153
"4",90,"1","val_global",317,"4 1",1.207343972
"4",90,"1","val_global",317,"4 2",1.174164078
"4",90,"1","val_global",317,"4 3",1.224690745
"4",90,"1","val_global",318,"4 0",1.179341116
"4",90,"1","val_global",318,"4 1",1.207462547
"4",90,"1","val_global",318,"4 2",1.173937535
"4",90,"1","val_global",318,"4 3",1.224021139
"4",90,"1","val_global",319,"4 0",1.180449597
"4",90,"1","val_global",319,"4 1",1.207739118
"4",90,"1","val_global",319,"4 2",1.173514749
"4",90,"1","val_global",319,"4 3",1.223894349
"4",90,"1","val_global",320,"4 0",1.179203047
"4",90,"1","val_global",320,"4 1",1.207561638
"4",90,"1","val_global",320,"4 2",1.174177161
"4",90,"1","val_global",320,"4 3",1.223453098
"4",90,"1","val_global",321,"4 0",1.178389159
"4",90,"1","val_global",321,"4 1",1.207297271
"4",90,"1","val_global",321,"4 2",1.174126691
"4",90,"1","val_global",321,"4 3",1.224273088
"4",90,"1","val_global",322,"4 0",1.178988828
"4",90,"1","val_global",322,"4 1",1.206713281
"4",90,"1","val_global",322,"4 2",1.172800463
"4",90,"1","val_global",322,"4 3",1.222400724
"4",90,"1","val_global",323,"4 0",1.178090627
"4",90,"1","val_global",323,"4 1",1.205991964
"4",90,"1","val_global",323,"4 2",1.171762584
"4",90,"1","val_global",323,"4 3",1.221841441
"4",90,"1","val_global",324,"4 0",1.176711553
"4",90,"1","val_global",324,"4 1",1.205991614
"4",90,"1","val_global",324,"4 2",1.170938185
"4",90,"1","val_global",324,"4 3",1.221666185
"4",90,"1","val_global",325,"4 0",1.177600058
"4",90,"1","val_global",325,"4 1",1.205575336
"4",90,"1","val_global",325,"4 2",1.170452037
"4",90,"1","val_global",325,"4 3",1.22062468
"4",90,"1","val_global",326,"4 0",1.177442284
"4",90,"1","val_global",326,"4 1",1.20493896
"4",90,"1","val_global",326,"4 2",1.16942247
"4",90,"1","val_global",326,"4 3",1.219334722
"4",90,"1","val_global",327,"4 0",1.177226486
"4",90,"1","val_global",327,"4 1",1.203364296
"4",90,"1","val_global",327,"4 2",1.168355566
"4",90,"1","val_global",327,"4 3",1.218619398
"4",90,"1","val_global",328,"4 0",1.174939019
"4",90,"1","val_global",328,"4 1",1.202129843
"4",90,"1","val_global",328,"4 2",1.170270898
"4",90,"1","val_global",328,"4 3",1.217299233
"4",90,"1","val_global",329,"4 0",1.17461973
"4",90,"1","val_global",329,"4 1",1.200582207
"4",90,"1","val_global",329,"4 2",1.170097141
"4",90,"1","val_global",329,"4 3",1.216599315
"4",90,"1","val_global",330,"4 0",1.175695446
"4",90,"1","val_global",330,"4 1",1.200873862
"4",90,"1","val_global",330,"4 2",1.169290888
"4",90,"1","val_global",330,"4 3",1.216022131
"4",90,"1","val_global",331,"4 0",1.176652772
"4",90,"1","val_global",331,"4 1",1.198211983
"4",90,"1","val_global",331,"4 2",1.168475449
"4",90,"1","val_global",331,"4 3",1.21373446
"4",90,"1","val_global",332,"4 0",1.175429221
"4",90,"1","val_global",332,"4 1",1.197221325
"4",90,"1","val_global",332,"4 2",1.168449855
"4",90,"1","val_global",332,"4 3",1.213217398
"4",90,"1","val_global",333,"4 0",1.174113726
"4",90,"1","val_global",333,"4 1",1.19700306
"4",90,"1","val_global",333,"4 2",1.16662846
"4",90,"1","val_global",333,"4 3",1.212774201
"4",90,"1","val_global",334,"4 0",1.173865063
"4",90,"1","val_global",334,"4 1",1.194596751
"4",90,"1","val_global",334,"4 2",1.166910987
"4",90,"1","val_global",334,"4 3",1.21250099
"4",90,"1","val_global",335,"4 0",1.173144691
"4",90,"1","val_global",335,"4 1",1.194762103
"4",90,"1","val_global",335,"4 2",1.166746194
"4",90,"1","val_global",335,"4 3",1.212117327
"4",90,"1","val_global",336,"4 0",1.171353074
"4",90,"1","val_global",336,"4 1",1.193943754
"4",90,"1","val_global",336,"4 2",1.167229392
"4",90,"1","val_global",336,"4 3",1.210714501
"4",90,"1","val_global",337,"4 0",1.171747509
"4",90,"1","val_global",337,"4 1",1.192777806
"4",90,"1","val_global",337,"4 2",1.16596271
"4",90,"1","val_global",337,"4 3",1.210546457
"4",90,"1","val_global",338,"4 0",1.170795651
"4",90,"1","val_global",338,"4 1",1.191879753
"4",90,"1","val_global",338,"4 2",1.163707795
"4",90,"1","val_global",338,"4 3",1.209306722
"4",90,"1","val_global",339,"4 0",1.169985413
"4",90,"1","val_global",339,"4 1",1.189301279
"4",90,"1","val_global",339,"4 2",1.161677781
"4",90,"1","val_global",339,"4 3",1.207877746
"4",90,"1","val_global",340,"4 0",1.170205571
"4",90,"1","val_global",340,"4 1",1.186671852
"4",90,"1","val_global",340,"4 2",1.160841613
"4",90,"1","val_global",340,"4 3",1.206894444
"4",90,"1","val_global",341,"4 0",1.168645594
"4",90,"1","val_global",341,"4 1",1.184694619
"4",90,"1","val_global",341,"4 2",1.161616302
"4",90,"1","val_global",341,"4 3",1.204354665
"4",90,"1","val_global",342,"4 0",1.166375563
"4",90,"1","val_global",342,"4 1",1.183841576
"4",90,"1","val_global",342,"4 2",1.159316361
"4",90,"1","val_global",342,"4 3",1.206975414
"4",90,"1","val_global",343,"4 0",1.16414499
"4",90,"1","val_global",343,"4 1",1.183676645
"4",90,"1","val_global",343,"4 2",1.158929542
"4",90,"1","val_global",343,"4 3",1.205584956
"4",90,"1","val_global",344,"4 0",1.162950453
"4",90,"1","val_global",344,"4 1",1.181728473
"4",90,"1","val_global",344,"4 2",1.156949461
"4",90,"1","val_global",344,"4 3",1.204362447
"4",90,"1","val_global",345,"4 0",1.161159726
"4",90,"1","val_global",345,"4 1",1.181106989
"4",90,"1","val_global",345,"4 2",1.156841788
"4",90,"1","val_global",345,"4 3",1.203843849
"4",90,"1","val_global",346,"4 0",1.159813679
"4",90,"1","val_global",346,"4 1",1.180325183
"4",90,"1","val_global",346,"4 2",1.156720972
"4",90,"1","val_global",346,"4 3",1.204426593
"4",90,"1","val_global",347,"4 0",1.159472392
"4",90,"1","val_global",347,"4 1",1.179872887
"4",90,"1","val_global",347,"4 2",1.154901862
"4",90,"1","val_global",347,"4 3",1.203311511
"4",90,"1","val_global",348,"4 0",1.159153638
"4",90,"1","val_global",348,"4 1",1.179145177
"4",90,"1","val_global",348,"4 2",1.153345465
"4",90,"1","val_global",348,"4 3",1.202757128
"4",90,"1","val_global",349,"4 0",1.158475331
"4",90,"1","val_global",349,"4 1",1.179160165
"4",90,"1","val_global",349,"4 2",1.151103138
"4",90,"1","val_global",349,"4 3",1.203165674
"4",90,"1","val_global",350,"4 0",1.156382182
"4",90,"1","val_global",350,"4 1",1.177182011
"4",90,"1","val_global",350,"4 2",1.15060227
"4",90,"1","val_global",350,"4 3",1.202786137
"4",90,"1","val_global",351,"4 0",1.155561457
"4",90,"1","val_global",351,"4 1",1.176310701
"4",90,"1","val_global",351,"4 2",1.149352831
"4",90,"1","val_global",351,"4 3",1.20423325
"4",90,"1","val_global",352,"4 0",1.155498521
"4",90,"1","val_global",352,"4 1",1.174660285
"4",90,"1","val_global",352,"4 2",1.14585559
"4",90,"1","val_global",352,"4 3",1.2020684
"4",90,"1","val_global",353,"4 0",1.154088857
"4",90,"1","val_global",353,"4 1",1.173525099
"4",90,"1","val_global",353,"4 2",1.146913842
"4",90,"1","val_global",353,"4 3",1.201319277
"4",90,"1","val_global",354,"4 0",1.152123104
"4",90,"1","val_global",354,"4 1",1.173659925
"4",90,"1","val_global",354,"4 2",1.146755461
"4",90,"1","val_global",354,"4 3",1.199408286
"4",90,"1","val_global",355,"4 0",1.149716947
"4",90,"1","val_global",355,"4 1",1.172408723
"4",90,"1","val_global",355,"4 2",1.145741316
"4",90,"1","val_global",355,"4 3",1.199825418
"4",90,"1","val_global",356,"4 0",1.150402732
"4",90,"1","val_global",356,"4 1",1.171765304
"4",90,"1","val_global",356,"4 2",1.143829738
"4",90,"1","val_global",356,"4 3",1.199041861
"4",90,"1","val_global",357,"4 0",1.149432217
"4",90,"1","val_global",357,"4 1",1.171159222
"4",90,"1","val_global",357,"4 2",1.144401052
"4",90,"1","val_global",357,"4 3",1.196567154
"4",90,"1","val_global",358,"4 0",1.148128108
"4",90,"1","val_global",358,"4 1",1.171080226
"4",90,"1","val_global",358,"4 2",1.144107807
"4",90,"1","val_global",358,"4 3",1.197082432
"4",90,"1","val_global",359,"4 0",1.14535385
"4",90,"1","val_global",359,"4 1",1.17079405
"4",90,"1","val_global",359,"4 2",1.144224757
"4",90,"1","val_global",359,"4 3",1.197166035
"4",90,"1","val_global",360,"4 0",1.144516363
"4",90,"1","val_global",360,"4 1",1.171775822
"4",90,"1","val_global",360,"4 2",1.143840083
"4",90,"1","val_global",360,"4 3",1.195340573
"4",90,"1","val_global",361,"4 0",1.142984978
"4",90,"1","val_global",361,"4 1",1.173849026
"4",90,"1","val_global",361,"4 2",1.141060309
"4",90,"1","val_global",361,"4 3",1.194043284
"4",90,"1","val_global",362,"4 0",1.141479995
"4",90,"1","val_global",362,"4 1",1.173267264
"4",90,"1","val_global",362,"4 2",1.140846412
"4",90,"1","val_global",362,"4 3",1.190471294
"4",90,"1","val_global",363,"4 0",1.140926436
"4",90,"1","val_global",363,"4 1",1.171734407
"4",90,"1","val_global",363,"4 2",1.140966958
"4",90,"1","val_global",363,"4 3",1.189807101
"4",90,"1","val_global",364,"4 0",1.140265302
"4",90,"1","val_global",364,"4 1",1.170324377
"4",90,"1","val_global",364,"4 2",1.143528173
"4",90,"1","val_global",364,"4 3",1.190269841
"4",90,"1","val_global",365,"4 0",1.139970852
"4",90,"1","val_global",365,"4 1",1.1695393
"4",90,"1","val_global",365,"4 2",1.142657714
"4",90,"1","val_global",365,"4 3",1.189852978
"4",90,"1","val_global",366,"4 0",1.140057505
"4",90,"1","val_global",366,"4 1",1.170110299
"4",90,"1","val_global",366,"4 2",1.142288498
"4",90,"1","val_global",366,"4 3",1.188797482
"4",90,"1","val_global",367,"4 0",1.138072023
"4",90,"1","val_global",367,"4 1",1.16846696
"4",90,"1","val_global",367,"4 2",1.142425394
"4",90,"1","val_global",367,"4 3",1.187399188
"4",90,"1","val_global",368,"4 0",1.13895264
"4",90,"1","val_global",368,"4 1",1.16781103
"4",90,"1","val_global",368,"4 2",1.140141923
"4",90,"1","val_global",368,"4 3",1.187244724
"4",90,"1","val_global",369,"4 0",1.139156674
"4",90,"1","val_global",369,"4 1",1.166982127
"4",90,"1","val_global",369,"4 2",1.139998897
"4",90,"1","val_global",369,"4 3",1.184551194
"4",90,"1","val_global",370,"4 0",1.138950032
"4",90,"1","val_global",370,"4 1",1.166036518
"4",90,"1","val_global",370,"4 2",1.138817237
"4",90,"1","val_global",370,"4 3",1.183857469
"4",90,"1","val_global",371,"4 0",1.136638908
"4",90,"1","val_global",371,"4 1",1.16593048
"4",90,"1","val_global",371,"4 2",1.138945589
"4",90,"1","val_global",371,"4 3",1.181197723
"4",90,"1","val_global",372,"4 0",1.135288207
"4",90,"1","val_global",372,"4 1",1.16620868
"4",90,"1","val_global",372,"4 2",1.139453866
"4",90,"1","val_global",372,"4 3",1.181618343
"4",90,"1","val_global",373,"4 0",1.133496056
"4",90,"1","val_global",373,"4 1",1.164070163
"4",90,"1","val_global",373,"4 2",1.135549599
"4",90,"1","val_global",373,"4 3",1.180093583
"4",90,"1","val_global",374,"4 0",1.132060601
"4",90,"1","val_global",374,"4 1",1.162027467
"4",90,"1","val_global",374,"4 2",1.134547464
"4",90,"1","val_global",374,"4 3",1.179263314
"4",90,"1","val_global",375,"4 0",1.133533101
"4",90,"1","val_global",375,"4 1",1.161841135
"4",90,"1","val_global",375,"4 2",1.133549657
"4",90,"1","val_global",375,"4 3",1.179520882
"4",90,"1","val_global",376,"4 0",1.133770303
"4",90,"1","val_global",376,"4 1",1.159941154
"4",90,"1","val_global",376,"4 2",1.132678157
"4",90,"1","val_global",376,"4 3",1.179154172
"4",90,"1","val_global",377,"4 0",1.131579311
"4",90,"1","val_global",377,"4 1",1.159745734
"4",90,"1","val_global",377,"4 2",1.129697203
"4",90,"1","val_global",377,"4 3",1.177186949
"4",90,"1","val_global",378,"4 0",1.133187436
"4",90,"1","val_global",378,"4 1",1.158951368
"4",90,"1","val_global",378,"4 2",1.128919022
"4",90,"1","val_global",378,"4 3",1.175293741
"4",90,"1","val_global",379,"4 0",1.133644869
"4",90,"1","val_global",379,"4 1",1.15877954
"4",90,"1","val_global",379,"4 2",1.129854196
"4",90,"1","val_global",379,"4 3",1.173989082
"4",90,"1","val_global",380,"4 0",1.133501702
"4",90,"1","val_global",380,"4 1",1.157161621
"4",90,"1","val_global",380,"4 2",1.129007418
"4",90,"1","val_global",380,"4 3",1.174405479
"4",90,"1","val_global",381,"4 0",1.133682436
"4",90,"1","val_global",381,"4 1",1.155826676
"4",90,"1","val_global",381,"4 2",1.129226146
"4",90,"1","val_global",381,"4 3",1.176123968
"4",90,"1","val_global",382,"4 0",1.132916464
"4",90,"1","val_global",382,"4 1",1.154496313
"4",90,"1","val_global",382,"4 2",1.12874284
"4",90,"1","val_global",382,"4 3",1.177011745
"4",90,"1","val_global",383,"4 0",1.131629975
"4",90,"1","val_global",383,"4 1",1.154702527
"4",90,"1","val_global",383,"4 2",1.126050691
"4",90,"1","val_global",383,"4 3",1.176410555
"4",90,"1","val_global",384,"4 0",1.131347163
"4",90,"1","val_global",384,"4 1",1.154843106
"4",90,"1","val_global",384,"4 2",1.122854925
"4",90,"1","val_global",384,"4 3",1.175092141
"4",90,"1","val_global",385,"4 0",1.130186354
"4",90,"1","val_global",385,"4 1",1.15370964
"4",90,"1","val_global",385,"4 2",1.122187407
"4",90,"1","val_global",385,"4 3",1.173390093
"4",90,"1","val_global",386,"4 0",1.129496067
"4",90,"1","val_global",386,"4 1",1.150820072
"4",90,"1","val_global",386,"4 2",1.119753046
"4",90,"1","val_global",386,"4 3",1.173152128
"4",90,"1","val_global",387,"4 0",1.129878739
"4",90,"1","val_global",387,"4 1",1.150379839
"4",90,"1","val_global",387,"4 2",1.119217183
"4",90,"1","val_global",387,"4 3",1.17314739
"4",90,"1","val_global",388,"4 0",1.126991676
"4",90,"1","val_global",388,"4 1",1.149559451
"4",90,"1","val_global",388,"4 2",1.119007786
"4",90,"1","val_global",388,"4 3",1.171909512
"4",90,"1","val_global",389,"4 0",1.123565439
"4",90,"1","val_global",389,"4 1",1.149292058
"4",90,"1","val_global",389,"4 2",1.116851006
"4",90,"1","val_global",389,"4 3",1.170321817
"4",90,"1","val_global",390,"4 0",1.122809443
"4",90,"1","val_global",390,"4 1",1.14869064
"4",90,"1","val_global",390,"4 2",1.117716692
"4",90,"1","val_global",390,"4 3",1.168086511
"4",90,"1","val_global",391,"4 0",1.123241919
"4",90,"1","val_global",391,"4 1",1.146733528
"4",90,"1","val_global",391,"4 2",1.117363105
"4",90,"1","val_global",391,"4 3",1.167566558
"4",90,"1","val_global",392,"4 0",1.123130518
"4",90,"1","val_global",392,"4 1",1.147134789
"4",90,"1","val_global",392,"4 2",1.116998176
"4",90,"1","val_global",392,"4 3",1.167071449
"4",90,"1","val_global",393,"4 0",1.125348684
"4",90,"1","val_global",393,"4 1",1.147318456
"4",90,"1","val_global",393,"4 2",1.117958505
"4",90,"1","val_global",393,"4 3",1.167163382
"4",90,"1","val_global",394,"4 0",1.12501119
"4",90,"1","val_global",394,"4 1",1.147753589
"4",90,"1","val_global",394,"4 2",1.116778041
"4",90,"1","val_global",394,"4 3",1.165812935
"4",90,"1","val_global",395,"4 0",1.123316108
"4",90,"1","val_global",395,"4 1",1.144849123
"4",90,"1","val_global",395,"4 2",1.116937803
"4",90,"1","val_global",395,"4 3",1.162284818
"4",90,"1","val_global",396,"4 0",1.121575073
"4",90,"1","val_global",396,"4 1",1.144865976
"4",90,"1","val_global",396,"4 2",1.11634233
"4",90,"1","val_global",396,"4 3",1.161577484
"4",90,"1","val_global",397,"4 0",1.121882585
"4",90,"1","val_global",397,"4 1",1.146093356
"4",90,"1","val_global",397,"4 2",1.117719787
"4",90,"1","val_global",397,"4 3",1.162682293
"4",90,"1","val_global",398,"4 0",1.119614533
"4",90,"1","val_global",398,"4 1",1.146276719
"4",90,"1","val_global",398,"4 2",1.116409644
"4",90,"1","val_global",398,"4 3",1.160932235
"4",90,"1","val_global",399,"4 0",1.119444392
"4",90,"1","val_global",399,"4 1",1.144676068
"4",90,"1","val_global",399,"4 2",1.114235338
"4",90,"1","val_global",399,"4 3",1.160664002
"4",90,"1","val_global",400,"4 0",1.116723348
"4",90,"1","val_global",400,"4 1",1.143967771
"4",90,"1","val_global",400,"4 2",1.112938946
"4",90,"1","val_global",400,"4 3",1.159528761
"4",90,"1","val_global",401,"4 0",1.116292145
"4",90,"1","val_global",401,"4 1",1.140772015
"4",90,"1","val_global",401,"4 2",1.112289493
"4",90,"1","val_global",401,"4 3",1.157509002
"4",90,"1","val_global",402,"4 0",1.115654227
"4",90,"1","val_global",402,"4 1",1.140901522
"4",90,"1","val_global",402,"4 2",1.111911717
"4",90,"1","val_global",402,"4 3",1.155579101
"4",90,"1","val_global",403,"4 0",1.115984546
"4",90,"1","val_global",403,"4 1",1.140069411
"4",90,"1","val_global",403,"4 2",1.110752237
"4",90,"1","val_global",403,"4 3",1.155172764
"4",90,"1","val_global",404,"4 0",1.115389515
"4",90,"1","val_global",404,"4 1",1.139705305
"4",90,"1","val_global",404,"4 2",1.108554856
"4",90,"1","val_global",404,"4 3",1.15559749
"4",90,"1","val_global",405,"4 0",1.114853271
"4",90,"1","val_global",405,"4 1",1.139671234
"4",90,"1","val_global",405,"4 2",1.106316473
"4",90,"1","val_global",405,"4 3",1.155301537
"4",90,"1","val_global",406,"4 0",1.112234296
"4",90,"1","val_global",406,"4 1",1.140245412
"4",90,"1","val_global",406,"4 2",1.107018551
"4",90,"1","val_global",406,"4 3",1.153983862
"4",90,"1","val_global",407,"4 0",1.111033714
"4",90,"1","val_global",407,"4 1",1.140654024
"4",90,"1","val_global",407,"4 2",1.106832633
"4",90,"1","val_global",407,"4 3",1.152493953
"4",90,"1","val_global",408,"4 0",1.11090119
"4",90,"1","val_global",408,"4 1",1.139935022
"4",90,"1","val_global",408,"4 2",1.107628896
"4",90,"1","val_global",408,"4 3",1.151940499
"4",90,"1","val_global",409,"4 0",1.111693124
"4",90,"1","val_global",409,"4 1",1.139630052
"4",90,"1","val_global",409,"4 2",1.108998415
"4",90,"1","val_global",409,"4 3",1.153245358
"4",90,"1","val_global",410,"4 0",1.112153216
"4",90,"1","val_global",410,"4 1",1.138463289
"4",90,"1","val_global",410,"4 2",1.106367704
"4",90,"1","val_global",410,"4 3",1.153181002
"4",90,"1","val_global",411,"4 0",1.109837691
"4",90,"1","val_global",411,"4 1",1.13925189
"4",90,"1","val_global",411,"4 2",1.104280067
"4",90,"1","val_global",411,"4 3",1.153771242
"4",90,"1","val_global",412,"4 0",1.107996723
"4",90,"1","val_global",412,"4 1",1.137677882
"4",90,"1","val_global",412,"4 2",1.102955924
"4",90,"1","val_global",412,"4 3",1.152178079
"4",90,"1","val_global",413,"4 0",1.104721105
"4",90,"1","val_global",413,"4 1",1.138625564
"4",90,"1","val_global",413,"4 2",1.102450378
"4",90,"1","val_global",413,"4 3",1.152391301
"4",90,"1","val_global",414,"4 0",1.105886516
"4",90,"1","val_global",414,"4 1",1.138644429
"4",90,"1","val_global",414,"4 2",1.100935142
"4",90,"1","val_global",414,"4 3",1.152761037
"4",90,"1","val_global",415,"4 0",1.105984229
"4",90,"1","val_global",415,"4 1",1.141375416
"4",90,"1","val_global",415,"4 2",1.09895737
"4",90,"1","val_global",415,"4 3",1.153213309
"4",90,"1","val_global",416,"4 0",1.104718003
"4",90,"1","val_global",416,"4 1",1.141289362
"4",90,"1","val_global",416,"4 2",1.098342872
"4",90,"1","val_global",416,"4 3",1.15222988
"4",90,"1","val_global",417,"4 0",1.103013018
"4",90,"1","val_global",417,"4 1",1.138589676
"4",90,"1","val_global",417,"4 2",1.096736887
"4",90,"1","val_global",417,"4 3",1.151483757
"4",90,"1","val_global",418,"4 0",1.103825857
"4",90,"1","val_global",418,"4 1",1.134991189
"4",90,"1","val_global",418,"4 2",1.097643677
"4",90,"1","val_global",418,"4 3",1.151528509
"4",90,"1","val_global",419,"4 0",1.101165693
"4",90,"1","val_global",419,"4 1",1.133933629
"4",90,"1","val_global",419,"4 2",1.097523975
"4",90,"1","val_global",419,"4 3",1.151523699
"4",90,"1","val_global",420,"4 0",1.101956573
"4",90,"1","val_global",420,"4 1",1.134003389
"4",90,"1","val_global",420,"4 2",1.097892793
"4",90,"1","val_global",420,"4 3",1.151303909
"4",90,"1","val_global",421,"4 0",1.100601603
"4",90,"1","val_global",421,"4 1",1.13412832
"4",90,"1","val_global",421,"4 2",1.098060948
"4",90,"1","val_global",421,"4 3",1.150697721
"4",90,"1","val_global",422,"4 0",1.10050291
"4",90,"1","val_global",422,"4 1",1.133016687
"4",90,"1","val_global",422,"4 2",1.099690221
"4",90,"1","val_global",422,"4 3",1.151473418
"4",90,"1","val_global",423,"4 0",1.100194754
"4",90,"1","val_global",423,"4 1",1.131845587
"4",90,"1","val_global",423,"4 2",1.101094626
"4",90,"1","val_global",423,"4 3",1.150421183
"4",90,"1","val_global",424,"4 0",1.101170741
"4",90,"1","val_global",424,"4 1",1.132214831
"4",90,"1","val_global",424,"4 2",1.102037437
"4",90,"1","val_global",424,"4 3",1.148326273
"4",90,"1","val_global",425,"4 0",1.101516028
"4",90,"1","val_global",425,"4 1",1.13092285
"4",90,"1","val_global",425,"4 2",1.102803847
"4",90,"1","val_global",425,"4 3",1.148259113
"4",90,"1","val_global",426,"4 0",1.102820134
"4",90,"1","val_global",426,"4 1",1.129663008
"4",90,"1","val_global",426,"4 2",1.102080687
"4",90,"1","val_global",426,"4 3",1.148119662
"4",90,"1","val_global",427,"4 0",1.102170425
"4",90,"1","val_global",427,"4 1",1.128331272
"4",90,"1","val_global",427,"4 2",1.100980119
"4",90,"1","val_global",427,"4 3",1.14813507
"4",90,"1","val_global",428,"4 0",1.102269248
"4",90,"1","val_global",428,"4 1",1.129159916
"4",90,"1","val_global",428,"4 2",1.101013177
"4",90,"1","val_global",428,"4 3",1.147619683
"4",90,"1","val_global",429,"4 0",1.101211928
"4",90,"1","val_global",429,"4 1",1.128242044
"4",90,"1","val_global",429,"4 2",1.099536033
"4",90,"1","val_global",429,"4 3",1.147332323
"4",90,"1","val_global",430,"4 0",1.096003497
"4",90,"1","val_global",430,"4 1",1.127558019
"4",90,"1","val_global",430,"4 2",1.099234102
"4",90,"1","val_global",430,"4 3",1.146762738
"4",90,"1","val_global",431,"4 0",1.096267783
"4",90,"1","val_global",431,"4 1",1.127809486
"4",90,"1","val_global",431,"4 2",1.097973188
"4",90,"1","val_global",431,"4 3",1.145065378
"4",90,"1","val_global",432,"4 0",1.096822889
"4",90,"1","val_global",432,"4 1",1.127353218
"4",90,"1","val_global",432,"4 2",1.098255989
"4",90,"1","val_global",432,"4 3",1.144290423
"4",90,"1","val_global",433,"4 0",1.097868422
"4",90,"1","val_global",433,"4 1",1.126106946
"4",90,"1","val_global",433,"4 2",1.09897633
"4",90,"1","val_global",433,"4 3",1.141102293
"4",90,"1","val_global",434,"4 0",1.095765276
"4",90,"1","val_global",434,"4 1",1.123808443
"4",90,"1","val_global",434,"4 2",1.098294551
"4",90,"1","val_global",434,"4 3",1.139647001
"4",90,"1","val_global",435,"4 0",1.096050148
"4",90,"1","val_global",435,"4 1",1.121722506
"4",90,"1","val_global",435,"4 2",1.098002971
"4",90,"1","val_global",435,"4 3",1.140539998
"4",90,"1","val_global",436,"4 0",1.095480305
"4",90,"1","val_global",436,"4 1",1.119808766
"4",90,"1","val_global",436,"4 2",1.097477882
"4",90,"1","val_global",436,"4 3",1.139731259
"4",90,"1","val_global",437,"4 0",1.096980946
"4",90,"1","val_global",437,"4 1",1.119542283
"4",90,"1","val_global",437,"4 2",1.097594397
"4",90,"1","val_global",437,"4 3",1.139732934
"4",90,"1","val_global",438,"4 0",1.095586069
"4",90,"1","val_global",438,"4 1",1.120331474
"4",90,"1","val_global",438,"4 2",1.098568881
"4",90,"1","val_global",438,"4 3",1.139403888
"4",90,"1","val_global",439,"4 0",1.094985771
"4",90,"1","val_global",439,"4 1",1.120653688
"4",90,"1","val_global",439,"4 2",1.097162091
"4",90,"1","val_global",439,"4 3",1.139692863
"4",90,"1","val_global",440,"4 0",1.09492089
"4",90,"1","val_global",440,"4 1",1.118559344
"4",90,"1","val_global",440,"4 2",1.095318528
"4",90,"1","val_global",440,"4 3",1.1382305
"4",90,"1","val_global",441,"4 0",1.095949325
"4",90,"1","val_global",441,"4 1",1.120273544
"4",90,"1","val_global",441,"4 2",1.094049401
"4",90,"1","val_global",441,"4 3",1.138833397
"4",90,"1","val_global",442,"4 0",1.094760056
"4",90,"1","val_global",442,"4 1",1.120081964
"4",90,"1","val_global",442,"4 2",1.092105302
"4",90,"1","val_global",442,"4 3",1.137447194
"4",90,"1","val_global",443,"4 0",1.094734597
"4",90,"1","val_global",443,"4 1",1.118826268
"4",90,"1","val_global",443,"4 2",1.090940009
"4",90,"1","val_global",443,"4 3",1.135975547
"4",90,"1","val_global",444,"4 0",1.092522639
"4",90,"1","val_global",444,"4 1",1.116847466
"4",90,"1","val_global",444,"4 2",1.091846982
"4",90,"1","val_global",444,"4 3",1.135454905
"4",90,"1","val_global",445,"4 0",1.091530545
"4",90,"1","val_global",445,"4 1",1.117823058
"4",90,"1","val_global",445,"4 2",1.090725354
"4",90,"1","val_global",445,"4 3",1.134599021
"4",90,"1","val_global",446,"4 0",1.09046431
"4",90,"1","val_global",446,"4 1",1.118508799
"4",90,"1","val_global",446,"4 2",1.089222775
"4",90,"1","val_global",446,"4 3",1.13324678
"4",90,"1","val_global",447,"4 0",1.088864118
"4",90,"1","val_global",447,"4 1",1.117368565
"4",90,"1","val_global",447,"4 2",1.087302035
"4",90,"1","val_global",447,"4 3",1.133445743
"4",90,"1","val_global",448,"4 0",1.08800359
"4",90,"1","val_global",448,"4 1",1.114786707
"4",90,"1","val_global",448,"4 2",1.084286547
"4",90,"1","val_global",448,"4 3",1.133596304
"4",90,"1","val_global",449,"4 0",1.086645402
"4",90,"1","val_global",449,"4 1",1.115186561
"4",90,"1","val_global",449,"4 2",1.083938773
"4",90,"1","val_global",449,"4 3",1.131915702
"4",90,"1","val_global",450,"4 0",1.088575505
"4",90,"1","val_global",450,"4 1",1.115831116
"4",90,"1","val_global",450,"4 2",1.083748123
"4",90,"1","val_global",450,"4 3",1.129898555
"4",90,"1","val_global",451,"4 0",1.088193057
"4",90,"1","val_global",451,"4 1",1.114274613
"4",90,"1","val_global",451,"4 2",1.083172654
"4",90,"1","val_global",451,"4 3",1.129417864
"4",90,"1","val_global",452,"4 0",1.088169198
"4",90,"1","val_global",452,"4 1",1.11295383
"4",90,"1","val_global",452,"4 2",1.081998207
"4",90,"1","val_global",452,"4 3",1.128994011
"4",90,"1","val_global",453,"4 0",1.087676424
"4",90,"1","val_global",453,"4 1",1.111824859
"4",90,"1","val_global",453,"4 2",1.080899625
"4",90,"1","val_global",453,"4 3",1.13020807
"4",90,"1","val_global",454,"4 0",1.088452088
"4",90,"1","val_global",454,"4 1",1.113327377
"4",90,"1","val_global",454,"4 2",1.081162579
"4",90,"1","val_global",454,"4 3",1.131386749
"4",90,"1","val_global",455,"4 0",1.087792531
"4",90,"1","val_global",455,"4 1",1.112454132
"4",90,"1","val_global",455,"4 2",1.080206799
"4",90,"1","val_global",455,"4 3",1.129566296
"4",90,"1","val_global",456,"4 0",1.088461468
"4",90,"1","val_global",456,"4 1",1.113403493
"4",90,"1","val_global",456,"4 2",1.079426004
"4",90,"1","val_global",456,"4 3",1.129653139
"4",90,"1","val_global",457,"4 0",1.087209188
"4",90,"1","val_global",457,"4 1",1.111911726
"4",90,"1","val_global",457,"4 2",1.078443411
"4",90,"1","val_global",457,"4 3",1.127636773
"4",90,"1","val_global",458,"4 0",1.086844943
"4",90,"1","val_global",458,"4 1",1.111660543
"4",90,"1","val_global",458,"4 2",1.076490141
"4",90,"1","val_global",458,"4 3",1.127487787
"4",90,"1","val_global",459,"4 0",1.088151868
"4",90,"1","val_global",459,"4 1",1.112235521
"4",90,"1","val_global",459,"4 2",1.075934826
"4",90,"1","val_global",459,"4 3",1.125450571
"4",90,"1","val_global",460,"4 0",1.085828589
"4",90,"1","val_global",460,"4 1",1.112447164
"4",90,"1","val_global",460,"4 2",1.075817844
"4",90,"1","val_global",460,"4 3",1.124377839
"4",90,"1","val_global",461,"4 0",1.084792187
"4",90,"1","val_global",461,"4 1",1.111419555
"4",90,"1","val_global",461,"4 2",1.076279127
"4",90,"1","val_global",461,"4 3",1.122298578
"4",90,"1","val_global",462,"4 0",1.085650467
"4",90,"1","val_global",462,"4 1",1.111770228
"4",90,"1","val_global",462,"4 2",1.075864774
"4",90,"1","val_global",462,"4 3",1.121784997
"4",90,"1","val_global",463,"4 0",1.084598128
"4",90,"1","val_global",463,"4 1",1.112463409
"4",90,"1","val_global",463,"4 2",1.074481155
"4",90,"1","val_global",463,"4 3",1.122775204
"4",90,"1","val_global",464,"4 0",1.08313823
"4",90,"1","val_global",464,"4 1",1.112226988
"4",90,"1","val_global",464,"4 2",1.073861237
"4",90,"1","val_global",464,"4 3",1.122547685
"4",90,"1","val_global",465,"4 0",1.081939796
"4",90,"1","val_global",465,"4 1",1.111396979
"4",90,"1","val_global",465,"4 2",1.072993586
"4",90,"1","val_global",465,"4 3",1.122547052
"4",90,"1","val_global",466,"4 0",1.081241144
"4",90,"1","val_global",466,"4 1",1.11159734
"4",90,"1","val_global",466,"4 2",1.073966677
"4",90,"1","val_global",466,"4 3",1.120942326
"4",90,"1","val_global",467,"4 0",1.081620551
"4",90,"1","val_global",467,"4 1",1.11224705
"4",90,"1","val_global",467,"4 2",1.075204806
"4",90,"1","val_global",467,"4 3",1.118210269
"4",90,"1","val_global",468,"4 0",1.081268086
"4",90,"1","val_global",468,"4 1",1.111865696
"4",90,"1","val_global",468,"4 2",1.076661965
"4",90,"1","val_global",468,"4 3",1.116136695
"4",90,"1","val_global",469,"4 0",1.082383409
"4",90,"1","val_global",469,"4 1",1.111409294
"4",90,"1","val_global",469,"4 2",1.075835616
"4",90,"1","val_global",469,"4 3",1.114858854
"4",90,"1","val_global",470,"4 0",1.08186565
"4",90,"1","val_global",470,"4 1",1.110890483
"4",90,"1","val_global",470,"4 2",1.075652054
"4",90,"1","val_global",470,"4 3",1.11643335
"4",90,"1","val_global",471,"4 0",1.081586464
"4",90,"1","val_global",471,"4 1",1.111660629
"4",90,"1","val_global",471,"4 2",1.076032474
"4",90,"1","val_global",471,"4 3",1.115266101
"4",90,"1","val_global",472,"4 0",1.081007596
"4",90,"1","val_global",472,"4 1",1.111887073
"4",90,"1","val_global",472,"4 2",1.07581709
"4",90,"1","val_global",472,"4 3",1.115648415
"4",90,"1","val_global",473,"4 0",1.080134185
"4",90,"1","val_global",473,"4 1",1.11235134
"4",90,"1","val_global",473,"4 2",1.076209992
"4",90,"1","val_global",473,"4 3",1.114589105
"4",90,"1","val_global",474,"4 0",1.079072395
"4",90,"1","val_global",474,"4 1",1.110687813
"4",90,"1","val_global",474,"4 2",1.073728776
"4",90,"1","val_global",474,"4 3",1.113081272
"4",90,"1","val_global",475,"4 0",1.077047622
"4",90,"1","val_global",475,"4 1",1.111278046
"4",90,"1","val_global",475,"4 2",1.073741668
"4",90,"1","val_global",475,"4 3",1.112924349
"4",90,"1","val_global",476,"4 0",1.076132436
"4",90,"1","val_global",476,"4 1",1.11003947
"4",90,"1","val_global",476,"4 2",1.07388329
"4",90,"1","val_global",476,"4 3",1.112248281
"4",90,"1","val_global",477,"4 0",1.07465849
"4",90,"1","val_global",477,"4 1",1.110486194
"4",90,"1","val_global",477,"4 2",1.071360316
"4",90,"1","val_global",477,"4 3",1.113394308
"4",90,"1","val_global",478,"4 0",1.074968934
"4",90,"1","val_global",478,"4 1",1.110757029
"4",90,"1","val_global",478,"4 2",1.070243913
"4",90,"1","val_global",478,"4 3",1.112529319
"4",90,"1","val_global",479,"4 0",1.073610165
"4",90,"1","val_global",479,"4 1",1.109743935
"4",90,"1","val_global",479,"4 2",1.07137365
"4",90,"1","val_global",479,"4 3",1.112964815
"4",90,"1","val_global",480,"4 0",1.075358144
"4",90,"1","val_global",480,"4 1",1.109668245
"4",90,"1","val_global",480,"4 2",1.070871613
"4",90,"1","val_global",480,"4 3",1.113452119
"4",90,"1","val_global",481,"4 0",1.073471927
"4",90,"1","val_global",481,"4 1",1.107762426
"4",90,"1","val_global",481,"4 2",1.069246425
"4",90,"1","val_global",481,"4 3",1.113366561
"4",90,"1","val_global",482,"4 0",1.073332458
"4",90,"1","val_global",482,"4 1",1.106129449
"4",90,"1","val_global",482,"4 2",1.068214455
"4",90,"1","val_global",482,"4 3",1.112837372
"4",90,"1","val_global",483,"4 0",1.073812554
"4",90,"1","val_global",483,"4 1",1.103812068
"4",90,"1","val_global",483,"4 2",1.069657058
"4",90,"1","val_global",483,"4 3",1.111439271
"4",90,"1","val_global",484,"4 0",1.074203366
"4",90,"1","val_global",484,"4 1",1.103763889
"4",90,"1","val_global",484,"4 2",1.068345093
"4",90,"1","val_global",484,"4 3",1.110829192
"4",90,"1","val_global",485,"4 0",1.074662304
"4",90,"1","val_global",485,"4 1",1.103225263
"4",90,"1","val_global",485,"4 2",1.068842744
"4",90,"1","val_global",485,"4 3",1.110326867
"4",90,"1","val_global",486,"4 0",1.076016534
"4",90,"1","val_global",486,"4 1",1.101988819
"4",90,"1","val_global",486,"4 2",1.067342325
"4",90,"1","val_global",486,"4 3",1.110135476
"4",90,"1","val_global",487,"4 0",1.075733553
"4",90,"1","val_global",487,"4 1",1.100866091
"4",90,"1","val_global",487,"4 2",1.067473357
"4",90,"1","val_global",487,"4 3",1.111843753
"4",90,"1","val_global",488,"4 0",1.075256132
"4",90,"1","val_global",488,"4 1",1.100875339
"4",90,"1","val_global",488,"4 2",1.066214971
"4",90,"1","val_global",488,"4 3",1.112643772
"4",90,"1","val_global",489,"4 0",1.074299988
"4",90,"1","val_global",489,"4 1",1.098970522
"4",90,"1","val_global",489,"4 2",1.066205561
"4",90,"1","val_global",489,"4 3",1.112835054
"4",90,"1","val_global",490,"4 0",1.07601939
"4",90,"1","val_global",490,"4 1",1.097819208
"4",90,"1","val_global",490,"4 2",1.065606962
"4",90,"1","val_global",490,"4 3",1.112369335
"4",90,"1","val_global",491,"4 0",1.075554419
"4",90,"1","val_global",491,"4 1",1.096670132
"4",90,"1","val_global",491,"4 2",1.065032703
"4",90,"1","val_global",491,"4 3",1.111820552
"4",90,"1","val_global",492,"4 0",1.074170309
"4",90,"1","val_global",492,"4 1",1.09551454
"4",90,"1","val_global",492,"4 2",1.066810113
"4",90,"1","val_global",492,"4 3",1.109833579
"4",90,"1","val_global",493,"4 0",1.074292375
"4",90,"1","val_global",493,"4 1",1.093979116
"4",90,"1","val_global",493,"4 2",1.065314457
"4",90,"1","val_global",493,"4 3",1.109393079
"4",90,"1","val_global",494,"4 0",1.07382789
"4",90,"1","val_global",494,"4 1",1.094396107
"4",90,"1","val_global",494,"4 2",1.066186907
"4",90,"1","val_global",494,"4 3",1.109289522
"4",90,"1","val_global",495,"4 0",1.074045465
"4",90,"1","val_global",495,"4 1",1.092792043
"4",90,"1","val_global",495,"4 2",1.065617893
"4",90,"1","val_global",495,"4 3",1.107019452
"4",90,"1","val_global",496,"4 0",1.07327695
"4",90,"1","val_global",496,"4 1",1.092218797
"4",90,"1","val_global",496,"4 2",1.064926077
"4",90,"1","val_global",496,"4 3",1.10771137
"4",90,"1","val_global",497,"4 0",1.073879615
"4",90,"1","val_global",497,"4 1",1.092790998
"4",90,"1","val_global",497,"4 2",1.066248118
"4",90,"1","val_global",497,"4 3",1.105016374
"4",90,"1","val_global",498,"4 0",1.072678687
"4",90,"1","val_global",498,"4 1",1.091296675
"4",90,"1","val_global",498,"4 2",1.065764316
"4",90,"1","val_global",498,"4 3",1.103641941
"4",90,"1","val_global",499,"4 0",1.072017698
"4",90,"1","val_global",499,"4 1",1.088477027
"4",90,"1","val_global",499,"4 2",1.064886192
"4",90,"1","val_global",499,"4 3",1.102523481
"4",90,"1","val_global",500,"4 0",1.0720054
"4",90,"1","val_global",500,"4 1",1.088271541
"4",90,"1","val_global",500,"4 2",1.061844024
"4",90,"1","val_global",500,"4 3",1.102743291
"4",90,"1","val_global",501,"4 0",1.072518039
"4",90,"1","val_global",501,"4 1",1.087384125
"4",90,"1","val_global",501,"4 2",1.062696386
"4",90,"1","val_global",501,"4 3",1.103052163
"4",90,"1","val_global",502,"4 0",1.070870977
"4",90,"1","val_global",502,"4 1",1.086917461
"4",90,"1","val_global",502,"4 2",1.062806601
"4",90,"1","val_global",502,"4 3",1.101810952
"4",90,"1","val_global",503,"4 0",1.069505202
"4",90,"1","val_global",503,"4 1",1.086849952
"4",90,"1","val_global",503,"4 2",1.060486084
"4",90,"1","val_global",503,"4 3",1.102172993
"4",90,"1","val_global",504,"4 0",1.069636384
"4",90,"1","val_global",504,"4 1",1.085026951
"4",90,"1","val_global",504,"4 2",1.059437782
"4",90,"1","val_global",504,"4 3",1.102894564
"4",90,"1","val_global",505,"4 0",1.065460328
"4",90,"1","val_global",505,"4 1",1.083823012
"4",90,"1","val_global",505,"4 2",1.057455339
"4",90,"1","val_global",505,"4 3",1.102536857
"4",90,"1","val_global",506,"4 0",1.064922089
"4",90,"1","val_global",506,"4 1",1.081808347
"4",90,"1","val_global",506,"4 2",1.057561218
"4",90,"1","val_global",506,"4 3",1.102303522
"4",90,"1","val_global",507,"4 0",1.066287348
"4",90,"1","val_global",507,"4 1",1.081240672
"4",90,"1","val_global",507,"4 2",1.0551282
"4",90,"1","val_global",507,"4 3",1.101054666
"4",90,"1","val_global",508,"4 0",1.066631354
"4",90,"1","val_global",508,"4 1",1.081092857
"4",90,"1","val_global",508,"4 2",1.055583581
"4",90,"1","val_global",508,"4 3",1.099006097
"4",90,"1","val_global",509,"4 0",1.066967102
"4",90,"1","val_global",509,"4 1",1.081403837
"4",90,"1","val_global",509,"4 2",1.054665558
"4",90,"1","val_global",509,"4 3",1.097991675
"4",90,"1","val_global",510,"4 0",1.064180943
"4",90,"1","val_global",510,"4 1",1.082001152
"4",90,"1","val_global",510,"4 2",1.055672453
"4",90,"1","val_global",510,"4 3",1.095545054
"4",90,"1","val_global",511,"4 0",1.064526256
"4",90,"1","val_global",511,"4 1",1.080932526
"4",90,"1","val_global",511,"4 2",1.054758252
"4",90,"1","val_global",511,"4 3",1.094776664
"4",90,"1","val_global",512,"4 0",1.065712492
"4",90,"1","val_global",512,"4 1",1.082030313
"4",90,"1","val_global",512,"4 2",1.053023463
"4",90,"1","val_global",512,"4 3",1.093939887
"4",90,"1","val_global",513,"4 0",1.065058173
"4",90,"1","val_global",513,"4 1",1.08211178
"4",90,"1","val_global",513,"4 2",1.053452533
"4",90,"1","val_global",513,"4 3",1.095162667
"4",90,"1","val_global",514,"4 0",1.064256756
"4",90,"1","val_global",514,"4 1",1.080236609
"4",90,"1","val_global",514,"4 2",1.053790477
"4",90,"1","val_global",514,"4 3",1.094002614
"4",90,"1","val_global",515,"4 0",1.06370505
"4",90,"1","val_global",515,"4 1",1.079967602
"4",90,"1","val_global",515,"4 2",1.054156017
"4",90,"1","val_global",515,"4 3",1.093815338
"4",90,"1","val_global",516,"4 0",1.063747592
"4",90,"1","val_global",516,"4 1",1.080637841
"4",90,"1","val_global",516,"4 2",1.053087358
"4",90,"1","val_global",516,"4 3",1.091721542
"4",90,"1","val_global",517,"4 0",1.063080589
"4",90,"1","val_global",517,"4 1",1.078696545
"4",90,"1","val_global",517,"4 2",1.053472907
"4",90,"1","val_global",517,"4 3",1.09266774
"4",90,"1","val_global",518,"4 0",1.062824223
"4",90,"1","val_global",518,"4 1",1.07871982
"4",90,"1","val_global",518,"4 2",1.053789101
"4",90,"1","val_global",518,"4 3",1.093043234
"4",90,"1","val_global",519,"4 0",1.063632617
"4",90,"1","val_global",519,"4 1",1.07862614
"4",90,"1","val_global",519,"4 2",1.052344873
"4",90,"1","val_global",519,"4 3",1.091442705
"4",90,"1","val_global",520,"4 0",1.061411074
"4",90,"1","val_global",520,"4 1",1.078749971
"4",90,"1","val_global",520,"4 2",1.054495093
"4",90,"1","val_global",520,"4 3",1.089684955
"4",90,"1","val_global",521,"4 0",1.060549106
"4",90,"1","val_global",521,"4 1",1.077485879
"4",90,"1","val_global",521,"4 2",1.052289903
"4",90,"1","val_global",521,"4 3",1.086731865
"4",90,"1","val_global",522,"4 0",1.060966109
"4",90,"1","val_global",522,"4 1",1.077090397
"4",90,"1","val_global",522,"4 2",1.051182918
"4",90,"1","val_global",522,"4 3",1.086592032
"4",90,"1","val_global",523,"4 0",1.059105458
"4",90,"1","val_global",523,"4 1",1.077650291
"4",90,"1","val_global",523,"4 2",1.052942693
"4",90,"1","val_global",523,"4 3",1.084664643
"4",90,"1","val_global",524,"4 0",1.05782264
"4",90,"1","val_global",524,"4 1",1.077356523
"4",90,"1","val_global",524,"4 2",1.053621377
"4",90,"1","val_global",524,"4 3",1.083169752
"4",90,"1","val_global",525,"4 0",1.061131197
"4",90,"1","val_global",525,"4 1",1.077485702
"4",90,"1","val_global",525,"4 2",1.053611953
"4",90,"1","val_global",525,"4 3",1.080823293
"4",90,"1","val_global",526,"4 0",1.0595958
"4",90,"1","val_global",526,"4 1",1.078864614
"4",90,"1","val_global",526,"4 2",1.052135636
"4",90,"1","val_global",526,"4 3",1.081323366
"4",90,"1","val_global",527,"4 0",1.056438896
"4",90,"1","val_global",527,"4 1",1.078263523
"4",90,"1","val_global",527,"4 2",1.0533532
"4",90,"1","val_global",527,"4 3",1.080465975
"4",90,"1","val_global",528,"4 0",1.055181649
"4",90,"1","val_global",528,"4 1",1.07680028
"4",90,"1","val_global",528,"4 2",1.051901458
"4",90,"1","val_global",528,"4 3",1.080026894
"4",90,"1","val_global",529,"4 0",1.05396302
"4",90,"1","val_global",529,"4 1",1.076798298
"4",90,"1","val_global",529,"4 2",1.05288009
"4",90,"1","val_global",529,"4 3",1.079681548
"4",90,"1","val_global",530,"4 0",1.053733785
"4",90,"1","val_global",530,"4 1",1.07531893
"4",90,"1","val_global",530,"4 2",1.050427411
"4",90,"1","val_global",530,"4 3",1.080334817
"4",90,"1","val_global",531,"4 0",1.052436286
"4",90,"1","val_global",531,"4 1",1.073577475
"4",90,"1","val_global",531,"4 2",1.051853222
"4",90,"1","val_global",531,"4 3",1.079581558
"4",90,"1","val_global",532,"4 0",1.049891145
"4",90,"1","val_global",532,"4 1",1.072948171
"4",90,"1","val_global",532,"4 2",1.05146257
"4",90,"1","val_global",532,"4 3",1.080526679
"4",90,"1","val_global",533,"4 0",1.049263643
"4",90,"1","val_global",533,"4 1",1.072049866
"4",90,"1","val_global",533,"4 2",1.050568718
"4",90,"1","val_global",533,"4 3",1.079141298
"4",90,"1","val_global",534,"4 0",1.048855123
"4",90,"1","val_global",534,"4 1",1.071436347
"4",90,"1","val_global",534,"4 2",1.05055304
"4",90,"1","val_global",534,"4 3",1.079782269
"4",90,"1","val_global",535,"4 0",1.049172938
"4",90,"1","val_global",535,"4 1",1.071350095
"4",90,"1","val_global",535,"4 2",1.049715237
"4",90,"1","val_global",535,"4 3",1.079120236
"4",90,"1","val_global",536,"4 0",1.048177822
"4",90,"1","val_global",536,"4 1",1.070177995
"4",90,"1","val_global",536,"4 2",1.049865954
"4",90,"1","val_global",536,"4 3",1.079310504
"4",90,"1","val_global",537,"4 0",1.048068635
"4",90,"1","val_global",537,"4 1",1.069868553
"4",90,"1","val_global",537,"4 2",1.048868991
"4",90,"1","val_global",537,"4 3",1.078307645
"4",90,"1","val_global",538,"4 0",1.045644596
"4",90,"1","val_global",538,"4 1",1.069172318
"4",90,"1","val_global",538,"4 2",1.046053637
"4",90,"1","val_global",538,"4 3",1.078725077
"4",90,"1","val_global",539,"4 0",1.044417113
"4",90,"1","val_global",539,"4 1",1.071430623
"4",90,"1","val_global",539,"4 2",1.04449791
"4",90,"1","val_global",539,"4 3",1.078052866
"4",90,"1","val_global",540,"4 0",1.044741459
"4",90,"1","val_global",540,"4 1",1.070451926
"4",90,"1","val_global",540,"4 2",1.043590151
"4",90,"1","val_global",540,"4 3",1.079762329
"4",90,"1","val_global",541,"4 0",1.045467546
"4",90,"1","val_global",541,"4 1",1.070350615
"4",90,"1","val_global",541,"4 2",1.043180186
"4",90,"1","val_global",541,"4 3",1.081670429
"4",90,"1","val_global",542,"4 0",1.044281606
"4",90,"1","val_global",542,"4 1",1.070136242
"4",90,"1","val_global",542,"4 2",1.042148203
"4",90,"1","val_global",542,"4 3",1.080808927
"4",90,"1","val_global",543,"4 0",1.045477297
"4",90,"1","val_global",543,"4 1",1.070002833
"4",90,"1","val_global",543,"4 2",1.038563068
"4",90,"1","val_global",543,"4 3",1.08078103
"4",90,"1","val_global",544,"4 0",1.046693966
"4",90,"1","val_global",544,"4 1",1.070595254
"4",90,"1","val_global",544,"4 2",1.037724599
"4",90,"1","val_global",544,"4 3",1.081255234
"4",90,"1","val_global",545,"4 0",1.047215766
"4",90,"1","val_global",545,"4 1",1.071836119
"4",90,"1","val_global",545,"4 2",1.037753024
"4",90,"1","val_global",545,"4 3",1.081825506
"4",90,"1","val_global",546,"4 0",1.0482624
"4",90,"1","val_global",546,"4 1",1.071876414
"4",90,"1","val_global",546,"4 2",1.036859914
"4",90,"1","val_global",546,"4 3",1.079985478
"4",90,"1","val_global",547,"4 0",1.047976319
"4",90,"1","val_global",547,"4 1",1.070938179
"4",90,"1","val_global",547,"4 2",1.035758659
"4",90,"1","val_global",547,"4 3",1.078596722
"4",90,"1","val_global",548,"4 0",1.047790677
"4",90,"1","val_global",548,"4 1",1.072633021
"4",90,"1","val_global",548,"4 2",1.034788725
"4",90,"1","val_global",548,"4 3",1.078421706
"4",90,"1","val_global",549,"4 0",1.049006146
"4",90,"1","val_global",549,"4 1",1.072056891
"4",90,"1","val_global",549,"4 2",1.03390337
"4",90,"1","val_global",549,"4 3",1.078408524
"4",90,"1","val_global",550,"4 0",1.049034385
"4",90,"1","val_global",550,"4 1",1.073270296
"4",90,"1","val_global",550,"4 2",1.034728819
"4",90,"1","val_global",550,"4 3",1.0782153
"4",90,"1","val_global",551,"4 0",1.049757935
"4",90,"1","val_global",551,"4 1",1.073739743
"4",90,"1","val_global",551,"4 2",1.031933066
"4",90,"1","val_global",551,"4 3",1.079909671
"4",90,"1","val_global",552,"4 0",1.051276004
"4",90,"1","val_global",552,"4 1",1.073101911
"4",90,"1","val_global",552,"4 2",1.031348342
"4",90,"1","val_global",552,"4 3",1.079000434
"4",90,"1","val_global",553,"4 0",1.05098161
"4",90,"1","val_global",553,"4 1",1.073031259
"4",90,"1","val_global",553,"4 2",1.029204847
"4",90,"1","val_global",553,"4 3",1.075455828
"4",90,"1","val_global",554,"4 0",1.051546702
"4",90,"1","val_global",554,"4 1",1.07228171
"4",90,"1","val_global",554,"4 2",1.027623992
"4",90,"1","val_global",554,"4 3",1.074127953
"4",90,"1","val_global",555,"4 0",1.051808858
"4",90,"1","val_global",555,"4 1",1.073196364
"4",90,"1","val_global",555,"4 2",1.028569974
"4",90,"1","val_global",555,"4 3",1.073673884
"4",90,"1","val_global",556,"4 0",1.050629917
"4",90,"1","val_global",556,"4 1",1.073126776
"4",90,"1","val_global",556,"4 2",1.028240987
"4",90,"1","val_global",556,"4 3",1.072050672
"4",90,"1","val_global",557,"4 0",1.051311337
"4",90,"1","val_global",557,"4 1",1.072545148
"4",90,"1","val_global",557,"4 2",1.026484432
"4",90,"1","val_global",557,"4 3",1.072141781
"4",90,"1","val_global",558,"4 0",1.051647599
"4",90,"1","val_global",558,"4 1",1.072050657
"4",90,"1","val_global",558,"4 2",1.027205896
"4",90,"1","val_global",558,"4 3",1.06888483
"4",90,"1","val_global",559,"4 0",1.051803543
"4",90,"1","val_global",559,"4 1",1.070503007
"4",90,"1","val_global",559,"4 2",1.027828925
"4",90,"1","val_global",559,"4 3",1.069185474
"4",90,"1","val_global",560,"4 0",1.051438624
"4",90,"1","val_global",560,"4 1",1.069711465
"4",90,"1","val_global",560,"4 2",1.028423528
"4",90,"1","val_global",560,"4 3",1.066576653
"4",90,"1","val_global",561,"4 0",1.050575804
"4",90,"1","val_global",561,"4 1",1.069870878
"4",90,"1","val_global",561,"4 2",1.027042867
"4",90,"1","val_global",561,"4 3",1.065255791
"4",90,"1","val_global",562,"4 0",1.050863185
"4",90,"1","val_global",562,"4 1",1.068774453
"4",90,"1","val_global",562,"4 2",1.026756983
"4",90,"1","val_global",562,"4 3",1.064397365
"4",90,"1","val_global",563,"4 0",1.050931267
"4",90,"1","val_global",563,"4 1",1.067141481
"4",90,"1","val_global",563,"4 2",1.02846942
"4",90,"1","val_global",563,"4 3",1.065459999
"4",90,"1","val_global",564,"4 0",1.049460587
"4",90,"1","val_global",564,"4 1",1.067005252
"4",90,"1","val_global",564,"4 2",1.027273189
"4",90,"1","val_global",564,"4 3",1.065341185
"4",90,"1","val_global",565,"4 0",1.047378816
"4",90,"1","val_global",565,"4 1",1.065193706
"4",90,"1","val_global",565,"4 2",1.026899871
"4",90,"1","val_global",565,"4 3",1.064549629
"4",90,"1","val_global",566,"4 0",1.045395635
"4",90,"1","val_global",566,"4 1",1.064605685
"4",90,"1","val_global",566,"4 2",1.027915933
"4",90,"1","val_global",566,"4 3",1.064782919
"4",90,"1","val_global",567,"4 0",1.046772807
"4",90,"1","val_global",567,"4 1",1.064968614
"4",90,"1","val_global",567,"4 2",1.028538082
"4",90,"1","val_global",567,"4 3",1.065950705
"4",90,"1","val_global",568,"4 0",1.046718491
"4",90,"1","val_global",568,"4 1",1.064136089
"4",90,"1","val_global",568,"4 2",1.028675137
"4",90,"1","val_global",568,"4 3",1.067695903
"4",90,"1","val_global",569,"4 0",1.04598726
"4",90,"1","val_global",569,"4 1",1.063220292
"4",90,"1","val_global",569,"4 2",1.027990078
"4",90,"1","val_global",569,"4 3",1.067405397
"4",90,"1","val_global",570,"4 0",1.04510683
"4",90,"1","val_global",570,"4 1",1.063570018
"4",90,"1","val_global",570,"4 2",1.027645771
"4",90,"1","val_global",570,"4 3",1.068041501
"4",90,"1","val_global",571,"4 0",1.04386657
"4",90,"1","val_global",571,"4 1",1.064287185
"4",90,"1","val_global",571,"4 2",1.028989028
"4",90,"1","val_global",571,"4 3",1.065970765
"4",90,"1","val_global",572,"4 0",1.041861388
"4",90,"1","val_global",572,"4 1",1.065264877
"4",90,"1","val_global",572,"4 2",1.02798004
"4",90,"1","val_global",572,"4 3",1.065401518
"4",90,"1","val_global",573,"4 0",1.041561158
"4",90,"1","val_global",573,"4 1",1.063758695
"4",90,"1","val_global",573,"4 2",1.030793414
"4",90,"1","val_global",573,"4 3",1.068699975
"4",90,"1","val_global",574,"4 0",1.038709478
"4",90,"1","val_global",574,"4 1",1.064653955
"4",90,"1","val_global",574,"4 2",1.03201229
"4",90,"1","val_global",574,"4 3",1.06660418
"4",90,"1","val_global",575,"4 0",1.037962952
"4",90,"1","val_global",575,"4 1",1.06419524
"4",90,"1","val_global",575,"4 2",1.029203418
"4",90,"1","val_global",575,"4 3",1.067038915
"4",90,"1","val_global",576,"4 0",1.039145387
"4",90,"1","val_global",576,"4 1",1.062214559
"4",90,"1","val_global",576,"4 2",1.027951457
"4",90,"1","val_global",576,"4 3",1.066908339
"4",90,"1","val_global",577,"4 0",1.036622315
"4",90,"1","val_global",577,"4 1",1.060862317
"4",90,"1","val_global",577,"4 2",1.027986337
"4",90,"1","val_global",577,"4 3",1.067369846
"4",90,"1","val_global",578,"4 0",1.035547002
"4",90,"1","val_global",578,"4 1",1.060867199
"4",90,"1","val_global",578,"4 2",1.029305688
"4",90,"1","val_global",578,"4 3",1.069124025
"4",90,"1","val_global",579,"4 0",1.033954724
"4",90,"1","val_global",579,"4 1",1.059934274
"4",90,"1","val_global",579,"4 2",1.029486245
"4",90,"1","val_global",579,"4 3",1.069339441
"4",90,"1","val_global",580,"4 0",1.033142752
"4",90,"1","val_global",580,"4 1",1.059505805
"4",90,"1","val_global",580,"4 2",1.028394345
"4",90,"1","val_global",580,"4 3",1.069288689
"4",90,"1","val_global",581,"4 0",1.033502163
"4",90,"1","val_global",581,"4 1",1.060274271
"4",90,"1","val_global",581,"4 2",1.031050084
"4",90,"1","val_global",581,"4 3",1.068633948
"4",90,"1","val_global",582,"4 0",1.033171579
"4",90,"1","val_global",582,"4 1",1.060109997
"4",90,"1","val_global",582,"4 2",1.032586086
"4",90,"1","val_global",582,"4 3",1.068192638
"4",90,"1","val_global",583,"4 0",1.032742946
"4",90,"1","val_global",583,"4 1",1.059818034
"4",90,"1","val_global",583,"4 2",1.032839246
"4",90,"1","val_global",583,"4 3",1.067124896
"4",90,"1","val_global",584,"4 0",1.03241448
"4",90,"1","val_global",584,"4 1",1.059728882
"4",90,"1","val_global",584,"4 2",1.032248285
"4",90,"1","val_global",584,"4 3",1.066613512
"4",90,"1","val_global",585,"4 0",1.032322514
"4",90,"1","val_global",585,"4 1",1.060731166
"4",90,"1","val_global",585,"4 2",1.03252288
"4",90,"1","val_global",585,"4 3",1.066558682
"4",90,"1","val_global",586,"4 0",1.032798705
"4",90,"1","val_global",586,"4 1",1.059418637
"4",90,"1","val_global",586,"4 2",1.032570818
"4",90,"1","val_global",586,"4 3",1.066757859
"4",90,"1","val_global",587,"4 0",1.032432587
"4",90,"1","val_global",587,"4 1",1.058695984
"4",90,"1","val_global",587,"4 2",1.029969634
"4",90,"1","val_global",587,"4 3",1.066375867
"4",90,"1","val_global",588,"4 0",1.029488045
"4",90,"1","val_global",588,"4 1",1.057872304
"4",90,"1","val_global",588,"4 2",1.031469593
"4",90,"1","val_global",588,"4 3",1.064217989
"4",90,"1","val_global",589,"4 0",1.028566639
"4",90,"1","val_global",589,"4 1",1.058877956
"4",90,"1","val_global",589,"4 2",1.030333723
"4",90,"1","val_global",589,"4 3",1.063722249
"4",90,"1","val_global",590,"4 0",1.028069435
"4",90,"1","val_global",590,"4 1",1.056918921
"4",90,"1","val_global",590,"4 2",1.029447062
"4",90,"1","val_global",590,"4 3",1.063252759
"4",90,"1","val_global",591,"4 0",1.027486374
"4",90,"1","val_global",591,"4 1",1.055119427
"4",90,"1","val_global",591,"4 2",1.027919948
"4",90,"1","val_global",591,"4 3",1.064338153
"4",90,"1","val_global",592,"4 0",1.028385471
"4",90,"1","val_global",592,"4 1",1.053067399
"4",90,"1","val_global",592,"4 2",1.027176198
"4",90,"1","val_global",592,"4 3",1.064876962
"4",90,"1","val_global",593,"4 0",1.027246704
"4",90,"1","val_global",593,"4 1",1.053306558
"4",90,"1","val_global",593,"4 2",1.025659098
"4",90,"1","val_global",593,"4 3",1.062622152
"4",90,"1","val_global",594,"4 0",1.029328851
"4",90,"1","val_global",594,"4 1",1.053391118
"4",90,"1","val_global",594,"4 2",1.025280793
"4",90,"1","val_global",594,"4 3",1.06346294
"4",90,"1","val_global",595,"4 0",1.02854531
"4",90,"1","val_global",595,"4 1",1.052043796
"4",90,"1","val_global",595,"4 2",1.027065409
"4",90,"1","val_global",595,"4 3",1.062472425
"4",90,"1","val_global",596,"4 0",1.026401923
"4",90,"1","val_global",596,"4 1",1.052973584
"4",90,"1","val_global",596,"4 2",1.028996163
"4",90,"1","val_global",596,"4 3",1.061167566
"4",90,"1","val_global",597,"4 0",1.026937943
"4",90,"1","val_global",597,"4 1",1.054480123
"4",90,"1","val_global",597,"4 2",1.02871654
"4",90,"1","val_global",597,"4 3",1.058249921
"4",90,"1","val_global",598,"4 0",1.028096269
"4",90,"1","val_global",598,"4 1",1.052475415
"4",90,"1","val_global",598,"4 2",1.02670012
"4",90,"1","val_global",598,"4 3",1.058057349
"4",90,"1","val_global",599,"4 0",1.03012231
"4",90,"1","val_global",599,"4 1",1.051514718
"4",90,"1","val_global",599,"4 2",1.02791025
"4",90,"1","val_global",599,"4 3",1.057947276
"4",90,"1","val_global",600,"4 0",1.03026823
"4",90,"1","val_global",600,"4 1",1.052409455
"4",90,"1","val_global",600,"4 2",1.026719668
"4",90,"1","val_global",600,"4 3",1.058512363
"4",90,"1","val_global",601,"4 0",1.029885381
"4",90,"1","val_global",601,"4 1",1.052233321
"4",90,"1","val_global",601,"4 2",1.024541262
"4",90,"1","val_global",601,"4 3",1.058044853
"4",90,"1","val_global",602,"4 0",1.029002061
"4",90,"1","val_global",602,"4 1",1.051705223
"4",90,"1","val_global",602,"4 2",1.024690843
"4",90,"1","val_global",602,"4 3",1.056468584
"4",90,"1","val_global",603,"4 0",1.027839216
"4",90,"1","val_global",603,"4 1",1.052618586
"4",90,"1","val_global",603,"4 2",1.023442216
"4",90,"1","val_global",603,"4 3",1.056846074
"4",90,"1","val_global",604,"4 0",1.028205539
"4",90,"1","val_global",604,"4 1",1.053527219
"4",90,"1","val_global",604,"4 2",1.025507648
"4",90,"1","val_global",604,"4 3",1.055582952
"4",90,"1","val_global",605,"4 0",1.027646185
"4",90,"1","val_global",605,"4 1",1.050182244
"4",90,"1","val_global",605,"4 2",1.025034898
"4",90,"1","val_global",605,"4 3",1.055126872
"4",90,"1","val_global",606,"4 0",1.027170845
"4",90,"1","val_global",606,"4 1",1.05065512
"4",90,"1","val_global",606,"4 2",1.024254313
"4",90,"1","val_global",606,"4 3",1.054651084
"4",90,"1","val_global",607,"4 0",1.026313444
"4",90,"1","val_global",607,"4 1",1.051314895
"4",90,"1","val_global",607,"4 2",1.025371636
"4",90,"1","val_global",607,"4 3",1.052605755
"4",90,"1","val_global",608,"4 0",1.028134073
"4",90,"1","val_global",608,"4 1",1.050214198
"4",90,"1","val_global",608,"4 2",1.024719834
"4",90,"1","val_global",608,"4 3",1.052742398
"4",90,"1","val_global",609,"4 0",1.02790669
"4",90,"1","val_global",609,"4 1",1.049223788
"4",90,"1","val_global",609,"4 2",1.026385424
"4",90,"1","val_global",609,"4 3",1.052305021
"4",90,"1","val_global",610,"4 0",1.027256905
"4",90,"1","val_global",610,"4 1",1.049159981
"4",90,"1","val_global",610,"4 2",1.025638005
"4",90,"1","val_global",610,"4 3",1.051517268
"4",90,"1","val_global",611,"4 0",1.026469591
"4",90,"1","val_global",611,"4 1",1.049893966
"4",90,"1","val_global",611,"4 2",1.026302713
"4",90,"1","val_global",611,"4 3",1.049406167
"4",90,"1","val_global",612,"4 0",1.026020502
"4",90,"1","val_global",612,"4 1",1.049909322
"4",90,"1","val_global",612,"4 2",1.027127128
"4",90,"1","val_global",612,"4 3",1.049211421
"4",90,"1","val_global",613,"4 0",1.026626068
"4",90,"1","val_global",613,"4 1",1.050256593
"4",90,"1","val_global",613,"4 2",1.025993861
"4",90,"1","val_global",613,"4 3",1.047916022
"4",90,"1","val_global",614,"4 0",1.024283442
"4",90,"1","val_global",614,"4 1",1.048685525
"4",90,"1","val_global",614,"4 2",1.025245822
"4",90,"1","val_global",614,"4 3",1.04689698
"4",90,"1","val_global",615,"4 0",1.023358228
"4",90,"1","val_global",615,"4 1",1.049558164
"4",90,"1","val_global",615,"4 2",1.024564184
"4",90,"1","val_global",615,"4 3",1.04745664
"4",90,"1","val_global",616,"4 0",1.02286596
"4",90,"1","val_global",616,"4 1",1.048360333
"4",90,"1","val_global",616,"4 2",1.022515053
"4",90,"1","val_global",616,"4 3",1.048960428
"4",90,"1","val_global",617,"4 0",1.022492542
"4",90,"1","val_global",617,"4 1",1.047246727
"4",90,"1","val_global",617,"4 2",1.02292761
"4",90,"1","val_global",617,"4 3",1.048886377
"4",90,"1","val_global",618,"4 0",1.023042297
"4",90,"1","val_global",618,"4 1",1.046550752
"4",90,"1","val_global",618,"4 2",1.023744146
"4",90,"1","val_global",618,"4 3",1.049091058
"4",90,"1","val_global",619,"4 0",1.021008994
"4",90,"1","val_global",619,"4 1",1.048472209
"4",90,"1","val_global",619,"4 2",1.02302605
"4",90,"1","val_global",619,"4 3",1.046488092
"4",90,"1","val_global",620,"4 0",1.018585454
"4",90,"1","val_global",620,"4 1",1.04712203
"4",90,"1","val_global",620,"4 2",1.022311769
"4",90,"1","val_global",620,"4 3",1.045492411
"4",90,"1","val_global",621,"4 0",1.017984257
"4",90,"1","val_global",621,"4 1",1.047285328
"4",90,"1","val_global",621,"4 2",1.024423608
"4",90,"1","val_global",621,"4 3",1.045277503
"4",90,"1","val_global",622,"4 0",1.016970879
"4",90,"1","val_global",622,"4 1",1.047480355
"4",90,"1","val_global",622,"4 2",1.021481361
"4",90,"1","val_global",622,"4 3",1.046501298
"4",90,"1","val_global",623,"4 0",1.015371947
"4",90,"1","val_global",623,"4 1",1.04700895
"4",90,"1","val_global",623,"4 2",1.021362614
"4",90,"1","val_global",623,"4 3",1.045918499
"4",90,"1","val_global",624,"4 0",1.015645123
"4",90,"1","val_global",624,"4 1",1.044700845
"4",90,"1","val_global",624,"4 2",1.020507457
"4",90,"1","val_global",624,"4 3",1.044348413
"4",90,"1","val_global",625,"4 0",1.016236018
"4",90,"1","val_global",625,"4 1",1.044553514
"4",90,"1","val_global",625,"4 2",1.020420279
"4",90,"1","val_global",625,"4 3",1.043287617
"4",90,"1","val_global",626,"4 0",1.015174436
"4",90,"1","val_global",626,"4 1",1.044547632
"4",90,"1","val_global",626,"4 2",1.021522834
"4",90,"1","val_global",626,"4 3",1.043520366
"4",90,"1","val_global",627,"4 0",1.014365858
"4",90,"1","val_global",627,"4 1",1.044368322
"4",90,"1","val_global",627,"4 2",1.022402995
"4",90,"1","val_global",627,"4 3",1.043541373
"4",90,"1","val_global",628,"4 0",1.015459222
"4",90,"1","val_global",628,"4 1",1.043562859
"4",90,"1","val_global",628,"4 2",1.021669521
"4",90,"1","val_global",628,"4 3",1.043169945
"4",90,"1","val_global",629,"4 0",1.015692643
"4",90,"1","val_global",629,"4 1",1.042200444
"4",90,"1","val_global",629,"4 2",1.021041356
"4",90,"1","val_global",629,"4 3",1.043487435
"4",90,"1","val_global",630,"4 0",1.016308453
"4",90,"1","val_global",630,"4 1",1.042355357
"4",90,"1","val_global",630,"4 2",1.022006386
"4",90,"1","val_global",630,"4 3",1.042623641
"4",90,"1","val_global",631,"4 0",1.016348057
"4",90,"1","val_global",631,"4 1",1.041904539
"4",90,"1","val_global",631,"4 2",1.021010315
"4",90,"1","val_global",631,"4 3",1.041294246
"4",90,"1","val_global",632,"4 0",1.015074394
"4",90,"1","val_global",632,"4 1",1.041284155
"4",90,"1","val_global",632,"4 2",1.019996579
"4",90,"1","val_global",632,"4 3",1.038695174
"4",90,"1","val_global",633,"4 0",1.015266086
"4",90,"1","val_global",633,"4 1",1.04174627
"4",90,"1","val_global",633,"4 2",1.019782506
"4",90,"1","val_global",633,"4 3",1.040168594
"4",90,"1","val_global",634,"4 0",1.01811824
"4",90,"1","val_global",634,"4 1",1.041973216
"4",90,"1","val_global",634,"4 2",1.01964243
"4",90,"1","val_global",634,"4 3",1.040591194
"4",90,"1","val_global",635,"4 0",1.020141071
"4",90,"1","val_global",635,"4 1",1.040045392
"4",90,"1","val_global",635,"4 2",1.019008684
"4",90,"1","val_global",635,"4 3",1.040264135
"4",90,"1","val_global",636,"4 0",1.019757257
"4",90,"1","val_global",636,"4 1",1.040304834
"4",90,"1","val_global",636,"4 2",1.019860742
"4",90,"1","val_global",636,"4 3",1.040517014
"4",90,"1","val_global",637,"4 0",1.019953187
"4",90,"1","val_global",637,"4 1",1.041571643
"4",90,"1","val_global",637,"4 2",1.018947728
"4",90,"1","val_global",637,"4 3",1.041548333
"4",90,"1","val_global",638,"4 0",1.017939293
"4",90,"1","val_global",638,"4 1",1.043240732
"4",90,"1","val_global",638,"4 2",1.017233734
"4",90,"1","val_global",638,"4 3",1.039485864
"4",90,"1","val_global",639,"4 0",1.017070146
"4",90,"1","val_global",639,"4 1",1.041332056
"4",90,"1","val_global",639,"4 2",1.015843924
"4",90,"1","val_global",639,"4 3",1.039013246
"4",90,"1","val_global",640,"4 0",1.018500582
"4",90,"1","val_global",640,"4 1",1.042023711
"4",90,"1","val_global",640,"4 2",1.017096277
"4",90,"1","val_global",640,"4 3",1.038408989
"4",90,"1","val_global",641,"4 0",1.017935838
"4",90,"1","val_global",641,"4 1",1.041161015
"4",90,"1","val_global",641,"4 2",1.014809989
"4",90,"1","val_global",641,"4 3",1.035849841
"4",90,"1","val_global",642,"4 0",1.018543488
"4",90,"1","val_global",642,"4 1",1.040837915
"4",90,"1","val_global",642,"4 2",1.016311096
"4",90,"1","val_global",642,"4 3",1.036108043
"4",90,"1","val_global",643,"4 0",1.019189999
"4",90,"1","val_global",643,"4 1",1.040251692
"4",90,"1","val_global",643,"4 2",1.016525144
"4",90,"1","val_global",643,"4 3",1.033132495
"4",90,"1","val_global",644,"4 0",1.018087752
"4",90,"1","val_global",644,"4 1",1.038349031
"4",90,"1","val_global",644,"4 2",1.015751493
"4",90,"1","val_global",644,"4 3",1.03391145
"4",90,"1","val_global",645,"4 0",1.017164735
"4",90,"1","val_global",645,"4 1",1.037162537
"4",90,"1","val_global",645,"4 2",1.01417253
"4",90,"1","val_global",645,"4 3",1.034053376
"4",90,"1","val_global",646,"4 0",1.016139357
"4",90,"1","val_global",646,"4 1",1.035986542
"4",90,"1","val_global",646,"4 2",1.012311114
"4",90,"1","val_global",646,"4 3",1.031765944
"4",90,"1","val_global",647,"4 0",1.016150348
"4",90,"1","val_global",647,"4 1",1.034900285
"4",90,"1","val_global",647,"4 2",1.012890047
"4",90,"1","val_global",647,"4 3",1.034301776
"4",90,"1","val_global",648,"4 0",1.014561793
"4",90,"1","val_global",648,"4 1",1.035737365
"4",90,"1","val_global",648,"4 2",1.010398035
"4",90,"1","val_global",648,"4 3",1.033580526
"4",90,"1","val_global",649,"4 0",1.011974844
"4",90,"1","val_global",649,"4 1",1.036305633
"4",90,"1","val_global",649,"4 2",1.00771638
"4",90,"1","val_global",649,"4 3",1.03232351
"4",90,"1","val_global",650,"4 0",1.010528456
"4",90,"1","val_global",650,"4 1",1.034771158
"4",90,"1","val_global",650,"4 2",1.007500909
"4",90,"1","val_global",650,"4 3",1.032686339
"4",90,"1","val_global",651,"4 0",1.011544672
"4",90,"1","val_global",651,"4 1",1.033433918
"4",90,"1","val_global",651,"4 2",1.007865818
"4",90,"1","val_global",651,"4 3",1.033741276
"4",90,"1","val_global",652,"4 0",1.011753601
"4",90,"1","val_global",652,"4 1",1.032569179
"4",90,"1","val_global",652,"4 2",1.007712196
"4",90,"1","val_global",652,"4 3",1.034967922
"4",90,"1","val_global",653,"4 0",1.012770224
"4",90,"1","val_global",653,"4 1",1.030602274
"4",90,"1","val_global",653,"4 2",1.006952728
"4",90,"1","val_global",653,"4 3",1.034111942
"4",90,"1","val_global",654,"4 0",1.009082949
"4",90,"1","val_global",654,"4 1",1.030783418
"4",90,"1","val_global",654,"4 2",1.006622704
"4",90,"1","val_global",654,"4 3",1.033277029
"4",90,"1","val_global",655,"4 0",1.008134095
"4",90,"1","val_global",655,"4 1",1.029344743
"4",90,"1","val_global",655,"4 2",1.006714113
"4",90,"1","val_global",655,"4 3",1.034363193
"4",90,"1","val_global",656,"4 0",1.00892261
"4",90,"1","val_global",656,"4 1",1.028614351
"4",90,"1","val_global",656,"4 2",1.004148887
"4",90,"1","val_global",656,"4 3",1.032669744
"4",90,"1","val_global",657,"4 0",1.008969831
"4",90,"1","val_global",657,"4 1",1.027501041
"4",90,"1","val_global",657,"4 2",1.004190899
"4",90,"1","val_global",657,"4 3",1.032643883
"4",90,"1","val_global",658,"4 0",1.00999521
"4",90,"1","val_global",658,"4 1",1.027291065
"4",90,"1","val_global",658,"4 2",1.004425653
"4",90,"1","val_global",658,"4 3",1.033060847
"4",90,"1","val_global",659,"4 0",1.011266559
"4",90,"1","val_global",659,"4 1",1.028757982
"4",90,"1","val_global",659,"4 2",1.004954203
"4",90,"1","val_global",659,"4 3",1.034614697
"4",90,"1","val_global",660,"4 0",1.01237221
"4",90,"1","val_global",660,"4 1",1.02720417
"4",90,"1","val_global",660,"4 2",1.002727975
"4",90,"1","val_global",660,"4 3",1.033984304
"4",90,"1","val_global",661,"4 0",1.010999984
"4",90,"1","val_global",661,"4 1",1.025794058
"4",90,"1","val_global",661,"4 2",1.004552554
"4",90,"1","val_global",661,"4 3",1.036706389
"4",90,"1","val_global",662,"4 0",1.010181334
"4",90,"1","val_global",662,"4 1",1.026099718
"4",90,"1","val_global",662,"4 2",1.001715555
"4",90,"1","val_global",662,"4 3",1.035224722
"4",90,"1","val_global",663,"4 0",1.01045745
"4",90,"1","val_global",663,"4 1",1.025390061
"4",90,"1","val_global",663,"4 2",0.999970043
"4",90,"1","val_global",663,"4 3",1.036650851
"4",90,"1","val_global",664,"4 0",1.010274827
"4",90,"1","val_global",664,"4 1",1.025801177
"4",90,"1","val_global",664,"4 2",0.998871432
"4",90,"1","val_global",664,"4 3",1.036918575
"4",90,"1","val_global",665,"4 0",1.008616903
"4",90,"1","val_global",665,"4 1",1.026704141
"4",90,"1","val_global",665,"4 2",0.999822187
"4",90,"1","val_global",665,"4 3",1.036211983
"4",90,"1","val_global",666,"4 0",1.009552172
"4",90,"1","val_global",666,"4 1",1.026363646
"4",90,"1","val_global",666,"4 2",0.999942168
"4",90,"1","val_global",666,"4 3",1.038083794
"4",90,"1","val_global",667,"4 0",1.00943582
"4",90,"1","val_global",667,"4 1",1.027462911
"4",90,"1","val_global",667,"4 2",0.997646694
"4",90,"1","val_global",667,"4 3",1.035672227
"4",90,"1","val_global",668,"4 0",1.009734386
"4",90,"1","val_global",668,"4 1",1.028676989
"4",90,"1","val_global",668,"4 2",0.999164266
"4",90,"1","val_global",668,"4 3",1.035373968
"4",90,"1","val_global",669,"4 0",1.01135027
"4",90,"1","val_global",669,"4 1",1.027796614
"4",90,"1","val_global",669,"4 2",0.99866441
"4",90,"1","val_global",669,"4 3",1.034982044
"4",90,"1","val_global",670,"4 0",1.011900138
"4",90,"1","val_global",670,"4 1",1.027534404
"4",90,"1","val_global",670,"4 2",0.999821628
"4",90,"1","val_global",670,"4 3",1.032862962
"4",90,"1","val_global",671,"4 0",1.010515354
"4",90,"1","val_global",671,"4 1",1.026393627
"4",90,"1","val_global",671,"4 2",0.999304309
"4",90,"1","val_global",671,"4 3",1.032677645
"4",90,"1","val_global",672,"4 0",1.009860285
"4",90,"1","val_global",672,"4 1",1.02592713
"4",90,"1","val_global",672,"4 2",0.997636989
"4",90,"1","val_global",672,"4 3",1.032492451
"4",90,"1","val_global",673,"4 0",1.010743508
"4",90,"1","val_global",673,"4 1",1.024874543
"4",90,"1","val_global",673,"4 2",0.997517781
"4",90,"1","val_global",673,"4 3",1.030342368
"4",90,"1","val_global",674,"4 0",1.01114416
"4",90,"1","val_global",674,"4 1",1.025399452
"4",90,"1","val_global",674,"4 2",0.99612343
"4",90,"1","val_global",674,"4 3",1.030333015
"4",90,"1","val_global",675,"4 0",1.009514857
"4",90,"1","val_global",675,"4 1",1.02573776
"4",90,"1","val_global",675,"4 2",0.994966964
"4",90,"1","val_global",675,"4 3",1.028698138
"4",90,"1","val_global",676,"4 0",1.009098222
"4",90,"1","val_global",676,"4 1",1.026318924
"4",90,"1","val_global",676,"4 2",0.995189681
"4",90,"1","val_global",676,"4 3",1.026889512
"4",90,"1","val_global",677,"4 0",1.008188656
"4",90,"1","val_global",677,"4 1",1.026076665
"4",90,"1","val_global",677,"4 2",0.996771243
"4",90,"1","val_global",677,"4 3",1.026876255
"4",90,"1","val_global",678,"4 0",1.007170628
"4",90,"1","val_global",678,"4 1",1.026186268
"4",90,"1","val_global",678,"4 2",0.996816387
"4",90,"1","val_global",678,"4 3",1.024283222
"4",90,"1","val_global",679,"4 0",1.006476325
"4",90,"1","val_global",679,"4 1",1.023827917
"4",90,"1","val_global",679,"4 2",0.994497692
"4",90,"1","val_global",679,"4 3",1.023852939
"4",90,"1","val_global",680,"4 0",1.006381833
"4",90,"1","val_global",680,"4 1",1.024847443
"4",90,"1","val_global",680,"4 2",0.994239309
"4",90,"1","val_global",680,"4 3",1.023435553
"4",90,"1","val_global",681,"4 0",1.007118089
"4",90,"1","val_global",681,"4 1",1.025253358
"4",90,"1","val_global",681,"4 2",0.991733383
"4",90,"1","val_global",681,"4 3",1.02191474
"4",90,"1","val_global",682,"4 0",1.006120465
"4",90,"1","val_global",682,"4 1",1.02594589
"4",90,"1","val_global",682,"4 2",0.995071394
"4",90,"1","val_global",682,"4 3",1.023053427
"4",90,"1","val_global",683,"4 0",1.006016305
"4",90,"1","val_global",683,"4 1",1.026078666
"4",90,"1","val_global",683,"4 2",0.995428256
"4",90,"1","val_global",683,"4 3",1.022399123
"4",90,"1","val_global",684,"4 0",1.004712219
"4",90,"1","val_global",684,"4 1",1.027176907
"4",90,"1","val_global",684,"4 2",0.994924231
"4",90,"1","val_global",684,"4 3",1.021912164
"4",90,"1","val_global",685,"4 0",1.00654582
"4",90,"1","val_global",685,"4 1",1.02744554
"4",90,"1","val_global",685,"4 2",0.993135301
"4",90,"1","val_global",685,"4 3",1.022150183
"4",90,"1","val_global",686,"4 0",1.006855953
"4",90,"1","val_global",686,"4 1",1.026644649
"4",90,"1","val_global",686,"4 2",0.992341705
"4",90,"1","val_global",686,"4 3",1.022304013
"4",90,"1","val_global",687,"4 0",1.006661103
"4",90,"1","val_global",687,"4 1",1.025646433
"4",90,"1","val_global",687,"4 2",0.993243525
"4",90,"1","val_global",687,"4 3",1.022263289
"4",90,"1","val_global",688,"4 0",1.005401177
"4",90,"1","val_global",688,"4 1",1.025030946
"4",90,"1","val_global",688,"4 2",0.993091292
"4",90,"1","val_global",688,"4 3",1.021816582
"4",90,"1","val_global",689,"4 0",1.004180879
"4",90,"1","val_global",689,"4 1",1.024929865
"4",90,"1","val_global",689,"4 2",0.996701491
"4",90,"1","val_global",689,"4 3",1.021472829
"4",90,"1","val_global",690,"4 0",1.005294253
"4",90,"1","val_global",690,"4 1",1.023877869
"4",90,"1","val_global",690,"4 2",0.994005415
"4",90,"1","val_global",690,"4 3",1.021267711
"4",90,"1","val_global",691,"4 0",1.004756907
"4",90,"1","val_global",691,"4 1",1.025205741
"4",90,"1","val_global",691,"4 2",0.993191635
"4",90,"1","val_global",691,"4 3",1.020521224
"4",90,"1","val_global",692,"4 0",1.004071735
"4",90,"1","val_global",692,"4 1",1.0254691
"4",90,"1","val_global",692,"4 2",0.994520889
"4",90,"1","val_global",692,"4 3",1.017642884
"4",90,"1","val_global",693,"4 0",1.001329343
"4",90,"1","val_global",693,"4 1",1.028305683
"4",90,"1","val_global",693,"4 2",0.99535213
"4",90,"1","val_global",693,"4 3",1.018765038
"4",90,"1","val_global",694,"4 0",1.002721764
"4",90,"1","val_global",694,"4 1",1.025340487
"4",90,"1","val_global",694,"4 2",0.995730291
"4",90,"1","val_global",694,"4 3",1.01870815
"4",90,"1","val_global",695,"4 0",1.003541786
"4",90,"1","val_global",695,"4 1",1.026793995
"4",90,"1","val_global",695,"4 2",0.995128308
"4",90,"1","val_global",695,"4 3",1.01845037
"4",90,"1","val_global",696,"4 0",1.003148006
"4",90,"1","val_global",696,"4 1",1.024832754
"4",90,"1","val_global",696,"4 2",0.995194698
"4",90,"1","val_global",696,"4 3",1.02000423
"4",90,"1","val_global",697,"4 0",1.002867469
"4",90,"1","val_global",697,"4 1",1.023779217
"4",90,"1","val_global",697,"4 2",0.992200785
"4",90,"1","val_global",697,"4 3",1.017245237
"4",90,"1","val_global",698,"4 0",1.004229959
"4",90,"1","val_global",698,"4 1",1.023697877
"4",90,"1","val_global",698,"4 2",0.991504824
"4",90,"1","val_global",698,"4 3",1.01912277
"4",90,"1","val_global",699,"4 0",1.004270549
"4",90,"1","val_global",699,"4 1",1.024088228
"4",90,"1","val_global",699,"4 2",0.993760338
"4",90,"1","val_global",699,"4 3",1.018744118
"4",90,"1","val_global",700,"4 0",1.003098286
"4",90,"1","val_global",700,"4 1",1.022587494
"4",90,"1","val_global",700,"4 2",0.994899369
"4",90,"1","val_global",700,"4 3",1.017990413
"4",90,"1","val_global",701,"4 0",1.00333118
"4",90,"1","val_global",701,"4 1",1.021534804
"4",90,"1","val_global",701,"4 2",0.995642363
"4",90,"1","val_global",701,"4 3",1.018436665
"4",90,"1","val_global",702,"4 0",1.005009679
"4",90,"1","val_global",702,"4 1",1.019730715
"4",90,"1","val_global",702,"4 2",0.994517173
"4",90,"1","val_global",702,"4 3",1.017093548
"4",90,"1","val_global",703,"4 0",1.004799771
"4",90,"1","val_global",703,"4 1",1.018460113
"4",90,"1","val_global",703,"4 2",0.994285285
"4",90,"1","val_global",703,"4 3",1.01674443
"4",90,"1","val_global",704,"4 0",1.005098861
"4",90,"1","val_global",704,"4 1",1.015994091
"4",90,"1","val_global",704,"4 2",0.993761116
"4",90,"1","val_global",704,"4 3",1.015351863
"4",90,"1","val_global",705,"4 0",1.006607938
"4",90,"1","val_global",705,"4 1",1.01722767
"4",90,"1","val_global",705,"4 2",0.995060662
"4",90,"1","val_global",705,"4 3",1.01425551
"4",90,"1","val_global",706,"4 0",1.003378068
"4",90,"1","val_global",706,"4 1",1.018055052
"4",90,"1","val_global",706,"4 2",0.993997868
"4",90,"1","val_global",706,"4 3",1.012688588
"4",90,"1","val_global",707,"4 0",1.002662958
"4",90,"1","val_global",707,"4 1",1.018537181
"4",90,"1","val_global",707,"4 2",0.993572662
"4",90,"1","val_global",707,"4 3",1.011029984
"4",90,"1","val_global",708,"4 0",1.002136524
"4",90,"1","val_global",708,"4 1",1.017373036
"4",90,"1","val_global",708,"4 2",0.994192419
"4",90,"1","val_global",708,"4 3",1.010408022
"4",90,"1","val_global",709,"4 0",1.002210714
"4",90,"1","val_global",709,"4 1",1.01737228
"4",90,"1","val_global",709,"4 2",0.992821303
"4",90,"1","val_global",709,"4 3",1.00998918
"4",90,"1","val_global",710,"4 0",1.000188986
"4",90,"1","val_global",710,"4 1",1.018007002
"4",90,"1","val_global",710,"4 2",0.992649815
"4",90,"1","val_global",710,"4 3",1.009172832
"4",90,"1","val_global",711,"4 0",0.999844409
"4",90,"1","val_global",711,"4 1",1.018034385
"4",90,"1","val_global",711,"4 2",0.992281145
"4",90,"1","val_global",711,"4 3",1.00969084
"4",90,"1","val_global",712,"4 0",1.001934049
"4",90,"1","val_global",712,"4 1",1.016799717
"4",90,"1","val_global",712,"4 2",0.990582984
"4",90,"1","val_global",712,"4 3",1.011507179
"4",90,"1","val_global",713,"4 0",1.000932452
"4",90,"1","val_global",713,"4 1",1.013611251
"4",90,"1","val_global",713,"4 2",0.990360945
"4",90,"1","val_global",713,"4 3",1.011234178
"4",90,"1","val_global",714,"4 0",1.000364698
"4",90,"1","val_global",714,"4 1",1.01531066
"4",90,"1","val_global",714,"4 2",0.989866996
"4",90,"1","val_global",714,"4 3",1.008530343
"4",90,"1","val_global",715,"4 0",0.99905529
"4",90,"1","val_global",715,"4 1",1.014701317
"4",90,"1","val_global",715,"4 2",0.990264809
"4",90,"1","val_global",715,"4 3",1.00740819
"4",90,"1","val_global",716,"4 0",1.000497071
"4",90,"1","val_global",716,"4 1",1.016228503
"4",90,"1","val_global",716,"4 2",0.989479975
"4",90,"1","val_global",716,"4 3",1.007490418
"4",90,"1","val_global",717,"4 0",0.998869906
"4",90,"1","val_global",717,"4 1",1.01746617
"4",90,"1","val_global",717,"4 2",0.989930591
"4",90,"1","val_global",717,"4 3",1.009571738
"4",90,"1","val_global",718,"4 0",0.998327172
"4",90,"1","val_global",718,"4 1",1.016395934
"4",90,"1","val_global",718,"4 2",0.990536282
"4",90,"1","val_global",718,"4 3",1.009402971
"4",90,"1","val_global",719,"4 0",0.997747557
"4",90,"1","val_global",719,"4 1",1.017478342
"4",90,"1","val_global",719,"4 2",0.98939999
"4",90,"1","val_global",719,"4 3",1.008261893
"4",90,"1","val_global",720,"4 0",0.998980202
"4",90,"1","val_global",720,"4 1",1.017716887
"4",90,"1","val_global",720,"4 2",0.988989319
"4",90,"1","val_global",720,"4 3",1.008316166
"4",90,"1","val_global",721,"4 0",0.998942731
"4",90,"1","val_global",721,"4 1",1.018972323
"4",90,"1","val_global",721,"4 2",0.988116763
"4",90,"1","val_global",721,"4 3",1.008568476
"4",90,"1","val_global",722,"4 0",0.998211149
"4",90,"1","val_global",722,"4 1",1.020455604
"4",90,"1","val_global",722,"4 2",0.986323286
"4",90,"1","val_global",722,"4 3",1.008541706
"4",90,"1","val_global",723,"4 0",0.99770375
"4",90,"1","val_global",723,"4 1",1.021029094
"4",90,"1","val_global",723,"4 2",0.98771138
"4",90,"1","val_global",723,"4 3",1.009123392
"4",90,"1","val_global",724,"4 0",0.996818226
"4",90,"1","val_global",724,"4 1",1.022252341
"4",90,"1","val_global",724,"4 2",0.989195264
"4",90,"1","val_global",724,"4 3",1.009057981
"4",90,"1","val_global",725,"4 0",0.995061243
"4",90,"1","val_global",725,"4 1",1.021083971
"4",90,"1","val_global",725,"4 2",0.988162526
"4",90,"1","val_global",725,"4 3",1.009984023
"4",90,"1","val_global",726,"4 0",0.997253449
"4",90,"1","val_global",726,"4 1",1.0212216
"4",90,"1","val_global",726,"4 2",0.989405854
"4",90,"1","val_global",726,"4 3",1.009238598
"4",90,"1","val_global",727,"4 0",0.995991869
"4",90,"1","val_global",727,"4 1",1.019038861
"4",90,"1","val_global",727,"4 2",0.989099727
"4",90,"1","val_global",727,"4 3",1.00895971
"4",90,"1","val_global",728,"4 0",0.994846785
"4",90,"1","val_global",728,"4 1",1.018261678
"4",90,"1","val_global",728,"4 2",0.986564913
"4",90,"1","val_global",728,"4 3",1.010902386
"4",90,"1","val_global",729,"4 0",0.995143234
"4",90,"1","val_global",729,"4 1",1.017469588
"4",90,"1","val_global",729,"4 2",0.986474314
"4",90,"1","val_global",729,"4 3",1.010982337
"4",90,"1","val_global",730,"4 0",0.995449356
"4",90,"1","val_global",730,"4 1",1.018931281
"4",90,"1","val_global",730,"4 2",0.98610032
"4",90,"1","val_global",730,"4 3",1.012509914
"4",90,"1","val_global",731,"4 0",0.993773626
"4",90,"1","val_global",731,"4 1",1.017849899
"4",90,"1","val_global",731,"4 2",0.985807882
"4",90,"1","val_global",731,"4 3",1.012220486
"4",90,"1","val_global",732,"4 0",0.992001699
"4",90,"1","val_global",732,"4 1",1.019280922
"4",90,"1","val_global",732,"4 2",0.986429073
"4",90,"1","val_global",732,"4 3",1.012331648
"4",90,"1","val_global",733,"4 0",0.992810672
"4",90,"1","val_global",733,"4 1",1.019084256
"4",90,"1","val_global",733,"4 2",0.984575328
"4",90,"1","val_global",733,"4 3",1.013091955
"4",90,"1","val_global",734,"4 0",0.99183285
"4",90,"1","val_global",734,"4 1",1.019037039
"4",90,"1","val_global",734,"4 2",0.984550709
"4",90,"1","val_global",734,"4 3",1.01474913
"4",90,"1","val_global",735,"4 0",0.992394147
"4",90,"1","val_global",735,"4 1",1.017438417
"4",90,"1","val_global",735,"4 2",0.983934277
"4",90,"1","val_global",735,"4 3",1.014154704
"4",90,"1","val_global",736,"4 0",0.993199174
"4",90,"1","val_global",736,"4 1",1.017261859
"4",90,"1","val_global",736,"4 2",0.983916724
"4",90,"1","val_global",736,"4 3",1.01532563
"4",90,"1","val_global",737,"4 0",0.99532554
"4",90,"1","val_global",737,"4 1",1.015707178
"4",90,"1","val_global",737,"4 2",0.98397632
"4",90,"1","val_global",737,"4 3",1.014236003
"4",90,"1","val_global",738,"4 0",0.993695461
"4",90,"1","val_global",738,"4 1",1.01512511
"4",90,"1","val_global",738,"4 2",0.985344246
"4",90,"1","val_global",738,"4 3",1.014409003
"4",90,"1","val_global",739,"4 0",0.993064361
"4",90,"1","val_global",739,"4 1",1.012845324
"4",90,"1","val_global",739,"4 2",0.984775743
"4",90,"1","val_global",739,"4 3",1.014890698
"4",90,"1","val_global",740,"4 0",0.991239399
"4",90,"1","val_global",740,"4 1",1.0126683
"4",90,"1","val_global",740,"4 2",0.984825376
"4",90,"1","val_global",740,"4 3",1.014388941
"4",90,"1","val_global",741,"4 0",0.991469369
"4",90,"1","val_global",741,"4 1",1.011564065
"4",90,"1","val_global",741,"4 2",0.983915958
"4",90,"1","val_global",741,"4 3",1.013853467
"4",90,"1","val_global",742,"4 0",0.990890485
"4",90,"1","val_global",742,"4 1",1.010908401
"4",90,"1","val_global",742,"4 2",0.984422771
"4",90,"1","val_global",742,"4 3",1.011921674
"4",90,"1","val_global",743,"4 0",0.992193053
"4",90,"1","val_global",743,"4 1",1.010654132
"4",90,"1","val_global",743,"4 2",0.98142021
"4",90,"1","val_global",743,"4 3",1.010132048
"4",90,"1","val_global",744,"4 0",0.9931099
"4",90,"1","val_global",744,"4 1",1.012311725
"4",90,"1","val_global",744,"4 2",0.979212109
"4",90,"1","val_global",744,"4 3",1.009419728
"4",90,"1","val_global",745,"4 0",0.992798149
"4",90,"1","val_global",745,"4 1",1.01102056
"4",90,"1","val_global",745,"4 2",0.979807064
"4",90,"1","val_global",745,"4 3",1.009237642
"4",90,"1","val_global",746,"4 0",0.992611821
"4",90,"1","val_global",746,"4 1",1.010675038
"4",90,"1","val_global",746,"4 2",0.979504741
"4",90,"1","val_global",746,"4 3",1.008672686
"4",90,"1","val_global",747,"4 0",0.994425223
"4",90,"1","val_global",747,"4 1",1.011541038
"4",90,"1","val_global",747,"4 2",0.978026042
"4",90,"1","val_global",747,"4 3",1.010166825
"4",90,"1","val_global",748,"4 0",0.995184632
"4",90,"1","val_global",748,"4 1",1.01122822
"4",90,"1","val_global",748,"4 2",0.980152914
"4",90,"1","val_global",748,"4 3",1.007176799
"4",90,"1","val_global",749,"4 0",0.993658291
"4",90,"1","val_global",749,"4 1",1.012113565
"4",90,"1","val_global",749,"4 2",0.977138866
"4",90,"1","val_global",749,"4 3",1.006387733
"4",90,"1","val_global",750,"4 0",0.991094964
"4",90,"1","val_global",750,"4 1",1.011018659
"4",90,"1","val_global",750,"4 2",0.977631665
"4",90,"1","val_global",750,"4 3",1.006192499
"4",90,"1","val_global",751,"4 0",0.994043899
"4",90,"1","val_global",751,"4 1",1.01256732
"4",90,"1","val_global",751,"4 2",0.978253139
"4",90,"1","val_global",751,"4 3",1.006584492
"4",90,"1","val_global",752,"4 0",0.994566804
"4",90,"1","val_global",752,"4 1",1.012457582
"4",90,"1","val_global",752,"4 2",0.977928786
"4",90,"1","val_global",752,"4 3",1.004944689
"4",90,"1","val_global",753,"4 0",0.994427769
"4",90,"1","val_global",753,"4 1",1.014104651
"4",90,"1","val_global",753,"4 2",0.979729012
"4",90,"1","val_global",753,"4 3",1.003112406
"4",90,"1","val_global",754,"4 0",0.99449648
"4",90,"1","val_global",754,"4 1",1.013810605
"4",90,"1","val_global",754,"4 2",0.979314718
"4",90,"1","val_global",754,"4 3",1.003503124
"4",90,"1","val_global",755,"4 0",0.992568985
"4",90,"1","val_global",755,"4 1",1.01337219
"4",90,"1","val_global",755,"4 2",0.97882692
"4",90,"1","val_global",755,"4 3",1.002080378
"4",90,"1","val_global",756,"4 0",0.990214211
"4",90,"1","val_global",756,"4 1",1.012600299
"4",90,"1","val_global",756,"4 2",0.979168944
"4",90,"1","val_global",756,"4 3",0.999081488
"4",90,"1","val_global",757,"4 0",0.988519674
"4",90,"1","val_global",757,"4 1",1.011537273
"4",90,"1","val_global",757,"4 2",0.980494368
"4",90,"1","val_global",757,"4 3",0.999298177
"4",90,"1","val_global",758,"4 0",0.987851139
"4",90,"1","val_global",758,"4 1",1.011924647
"4",90,"1","val_global",758,"4 2",0.978438138
"4",90,"1","val_global",758,"4 3",0.999728791
"4",90,"1","val_global",759,"4 0",0.986449286
"4",90,"1","val_global",759,"4 1",1.012721617
"4",90,"1","val_global",759,"4 2",0.978578092
"4",90,"1","val_global",759,"4 3",0.997904367
"4",90,"1","val_global",760,"4 0",0.98665146
"4",90,"1","val_global",760,"4 1",1.013024648
"4",90,"1","val_global",760,"4 2",0.979150299
"4",90,"1","val_global",760,"4 3",0.99747385
"4",90,"1","val_global",761,"4 0",0.984857292
"4",90,"1","val_global",761,"4 1",1.013421041
"4",90,"1","val_global",761,"4 2",0.978852765
"4",90,"1","val_global",761,"4 3",0.995412959
"4",90,"1","val_global",762,"4 0",0.984605409
"4",90,"1","val_global",762,"4 1",1.011127111
"4",90,"1","val_global",762,"4 2",0.977028231
"4",90,"1","val_global",762,"4 3",0.995889874
"4",90,"1","val_global",763,"4 0",0.982665591
"4",90,"1","val_global",763,"4 1",1.010483934
"4",90,"1","val_global",763,"4 2",0.977460381
"4",90,"1","val_global",763,"4 3",0.995227859
"4",90,"1","val_global",764,"4 0",0.981783159
"4",90,"1","val_global",764,"4 1",1.008358783
"4",90,"1","val_global",764,"4 2",0.9783502
"4",90,"1","val_global",764,"4 3",0.997256863
"4",90,"1","val_global",765,"4 0",0.981681149
"4",90,"1","val_global",765,"4 1",1.008401166
"4",90,"1","val_global",765,"4 2",0.977970785
"4",90,"1","val_global",765,"4 3",0.996220272
"4",90,"1","val_global",766,"4 0",0.982158204
"4",90,"1","val_global",766,"4 1",1.007110963
"4",90,"1","val_global",766,"4 2",0.975348256
"4",90,"1","val_global",766,"4 3",0.996899035
"4",90,"1","val_global",767,"4 0",0.980636915
"4",90,"1","val_global",767,"4 1",1.005277163
"4",90,"1","val_global",767,"4 2",0.974620491
"4",90,"1","val_global",767,"4 3",0.994878856
"4",90,"1","val_global",768,"4 0",0.981606346
"4",90,"1","val_global",768,"4 1",1.005369568
"4",90,"1","val_global",768,"4 2",0.974413302
"4",90,"1","val_global",768,"4 3",0.994914931
"4",90,"1","val_global",769,"4 0",0.982590652
"4",90,"1","val_global",769,"4 1",1.004199409
"4",90,"1","val_global",769,"4 2",0.975413591
"4",90,"1","val_global",769,"4 3",0.995516719
"4",90,"1","val_global",770,"4 0",0.984305536
"4",90,"1","val_global",770,"4 1",1.002966406
"4",90,"1","val_global",770,"4 2",0.974984483
"4",90,"1","val_global",770,"4 3",0.994678181
"4",90,"1","val_global",771,"4 0",0.983618145
"4",90,"1","val_global",771,"4 1",1.002474027
"4",90,"1","val_global",771,"4 2",0.975063002
"4",90,"1","val_global",771,"4 3",0.994380302
"4",90,"1","val_global",772,"4 0",0.983125211
"4",90,"1","val_global",772,"4 1",1.003408211
"4",90,"1","val_global",772,"4 2",0.97534945
"4",90,"1","val_global",772,"4 3",0.994568867
"4",90,"1","val_global",773,"4 0",0.980981268
"4",90,"1","val_global",773,"4 1",1.000374252
"4",90,"1","val_global",773,"4 2",0.972662551
"4",90,"1","val_global",773,"4 3",0.99461584
"4",90,"1","val_global",774,"4 0",0.979309012
"4",90,"1","val_global",774,"4 1",1.000062275
"4",90,"1","val_global",774,"4 2",0.972134905
"4",90,"1","val_global",774,"4 3",0.992960797
"4",90,"1","val_global",775,"4 0",0.979638704
"4",90,"1","val_global",775,"4 1",1.000321289
"4",90,"1","val_global",775,"4 2",0.972334597
"4",90,"1","val_global",775,"4 3",0.993412595
"4",90,"1","val_global",776,"4 0",0.978834288
"4",90,"1","val_global",776,"4 1",1.000744991
"4",90,"1","val_global",776,"4 2",0.974646381
"4",90,"1","val_global",776,"4 3",0.994697329
"4",90,"1","val_global",777,"4 0",0.978162912
"4",90,"1","val_global",777,"4 1",1.00015502
"4",90,"1","val_global",777,"4 2",0.972095137
"4",90,"1","val_global",777,"4 3",0.993624107
"4",90,"1","val_global",778,"4 0",0.979735866
"4",90,"1","val_global",778,"4 1",1.000283052
"4",90,"1","val_global",778,"4 2",0.97223458
"4",90,"1","val_global",778,"4 3",0.992243138
"4",90,"1","val_global",779,"4 0",0.979988319
"4",90,"1","val_global",779,"4 1",0.999743254
"4",90,"1","val_global",779,"4 2",0.971130097
"4",90,"1","val_global",779,"4 3",0.992251801
"4",90,"1","val_global",780,"4 0",0.979196707
"4",90,"1","val_global",780,"4 1",0.998186348
"4",90,"1","val_global",780,"4 2",0.970403053
"4",90,"1","val_global",780,"4 3",0.992851964
"4",90,"1","val_global",781,"4 0",0.979875313
"4",90,"1","val_global",781,"4 1",0.997912331
"4",90,"1","val_global",781,"4 2",0.97004582
"4",90,"1","val_global",781,"4 3",0.992486622
"4",90,"1","val_global",782,"4 0",0.980246527
"4",90,"1","val_global",782,"4 1",0.999295286
"4",90,"1","val_global",782,"4 2",0.971737532
"4",90,"1","val_global",782,"4 3",0.994667932
"4",90,"1","val_global",783,"4 0",0.98032332
"4",90,"1","val_global",783,"4 1",0.999871867
"4",90,"1","val_global",783,"4 2",0.973080066
"4",90,"1","val_global",783,"4 3",0.996446678
"4",90,"1","val_global",784,"4 0",0.980917594
"4",90,"1","val_global",784,"4 1",0.998091447
"4",90,"1","val_global",784,"4 2",0.973856394
"4",90,"1","val_global",784,"4 3",0.995099309
"4",90,"1","val_global",785,"4 0",0.979763897
"4",90,"1","val_global",785,"4 1",0.998030056
"4",90,"1","val_global",785,"4 2",0.972657777
"4",90,"1","val_global",785,"4 3",0.994149594
"4",90,"1","val_global",786,"4 0",0.977580809
"4",90,"1","val_global",786,"4 1",0.997696319
"4",90,"1","val_global",786,"4 2",0.974163492
"4",90,"1","val_global",786,"4 3",0.994587078
"4",90,"1","val_global",787,"4 0",0.978213196
"4",90,"1","val_global",787,"4 1",0.998613532
"4",90,"1","val_global",787,"4 2",0.974826175
"4",90,"1","val_global",787,"4 3",0.993563488
"4",90,"1","val_global",788,"4 0",0.977801071
"4",90,"1","val_global",788,"4 1",0.997576461
"4",90,"1","val_global",788,"4 2",0.973718089
"4",90,"1","val_global",788,"4 3",0.99395687
"4",90,"1","val_global",789,"4 0",0.977096594
"4",90,"1","val_global",789,"4 1",0.999075358
"4",90,"1","val_global",789,"4 2",0.973957592
"4",90,"1","val_global",789,"4 3",0.993188294
"4",90,"1","val_global",790,"4 0",0.977596791
"4",90,"1","val_global",790,"4 1",1.000237879
"4",90,"1","val_global",790,"4 2",0.972144782
"4",90,"1","val_global",790,"4 3",0.991867043
"4",90,"1","val_global",791,"4 0",0.977032973
"4",90,"1","val_global",791,"4 1",0.99852377
"4",90,"1","val_global",791,"4 2",0.971793839
"4",90,"1","val_global",791,"4 3",0.99098461
"4",90,"1","val_global",792,"4 0",0.975983527
"4",90,"1","val_global",792,"4 1",0.996873318
"4",90,"1","val_global",792,"4 2",0.970247665
"4",90,"1","val_global",792,"4 3",0.992447897
"4",90,"1","val_global",793,"4 0",0.976836438
"4",90,"1","val_global",793,"4 1",0.999151946
"4",90,"1","val_global",793,"4 2",0.972259089
"4",90,"1","val_global",793,"4 3",0.992008821
"4",90,"1","val_global",794,"4 0",0.978630544
"4",90,"1","val_global",794,"4 1",0.999179734
"4",90,"1","val_global",794,"4 2",0.973031279
"4",90,"1","val_global",794,"4 3",0.99374038
"4",90,"1","val_global",795,"4 0",0.97922143
"4",90,"1","val_global",795,"4 1",1.000129442
"4",90,"1","val_global",795,"4 2",0.972638847
"4",90,"1","val_global",795,"4 3",0.995360436
"4",90,"1","val_global",796,"4 0",0.979510288
"4",90,"1","val_global",796,"4 1",0.998698165
"4",90,"1","val_global",796,"4 2",0.971092049
"4",90,"1","val_global",796,"4 3",0.993981109
"4",90,"1","val_global",797,"4 0",0.981466969
"4",90,"1","val_global",797,"4 1",0.997808014
"4",90,"1","val_global",797,"4 2",0.97228592
"4",90,"1","val_global",797,"4 3",0.994305396
"4",90,"1","val_global",798,"4 0",0.980576574
"4",90,"1","val_global",798,"4 1",0.995514137
"4",90,"1","val_global",798,"4 2",0.972299212
"4",90,"1","val_global",798,"4 3",0.992506053
"4",90,"1","val_global",799,"4 0",0.980939902
"4",90,"1","val_global",799,"4 1",0.995168772
"4",90,"1","val_global",799,"4 2",0.971992856
"4",90,"1","val_global",799,"4 3",0.994089383
"4",90,"1","val_global",800,"4 0",0.980063689
"4",90,"1","val_global",800,"4 1",0.995271625
"4",90,"1","val_global",800,"4 2",0.972533566
"4",90,"1","val_global",800,"4 3",0.993974986
"4",90,"1","val_global",801,"4 0",0.980251296
"4",90,"1","val_global",801,"4 1",0.993984491
"4",90,"1","val_global",801,"4 2",0.970916115
"4",90,"1","val_global",801,"4 3",0.995209094
"4",90,"1","val_global",802,"4 0",0.980503871
"4",90,"1","val_global",802,"4 1",0.993916449
"4",90,"1","val_global",802,"4 2",0.970661242
"4",90,"1","val_global",802,"4 3",0.993388909
"4",90,"1","val_global",803,"4 0",0.980004675
"4",90,"1","val_global",803,"4 1",0.994139194
"4",90,"1","val_global",803,"4 2",0.969085386
"4",90,"1","val_global",803,"4 3",0.992821571
"4",90,"1","val_global",804,"4 0",0.980004062
"4",90,"1","val_global",804,"4 1",0.995848445
"4",90,"1","val_global",804,"4 2",0.967259127
"4",90,"1","val_global",804,"4 3",0.991881712
"4",90,"1","val_global",805,"4 0",0.979694815
"4",90,"1","val_global",805,"4 1",0.995897403
"4",90,"1","val_global",805,"4 2",0.966625561
"4",90,"1","val_global",805,"4 3",0.993647608
"4",90,"1","val_global",806,"4 0",0.979458932
"4",90,"1","val_global",806,"4 1",0.996640945
"4",90,"1","val_global",806,"4 2",0.967230097
"4",90,"1","val_global",806,"4 3",0.99213175
"4",90,"1","val_global",807,"4 0",0.978166588
"4",90,"1","val_global",807,"4 1",0.995944971
"4",90,"1","val_global",807,"4 2",0.966257848
"4",90,"1","val_global",807,"4 3",0.993103631
"4",90,"1","val_global",808,"4 0",0.978606382
"4",90,"1","val_global",808,"4 1",0.998392206
"4",90,"1","val_global",808,"4 2",0.96529873
"4",90,"1","val_global",808,"4 3",0.991439007
"4",90,"1","val_global",809,"4 0",0.977783085
"4",90,"1","val_global",809,"4 1",0.995310597
"4",90,"1","val_global",809,"4 2",0.966311208
"4",90,"1","val_global",809,"4 3",0.991008676
"4",90,"1","val_global",810,"4 0",0.976897518
"4",90,"1","val_global",810,"4 1",0.99351703
"4",90,"1","val_global",810,"4 2",0.96800962
"4",90,"1","val_global",810,"4 3",0.992226286
"4",90,"1","val_global",811,"4 0",0.976525331
"4",90,"1","val_global",811,"4 1",0.994371076
"4",90,"1","val_global",811,"4 2",0.966741845
"4",90,"1","val_global",811,"4 3",0.991082407
"4",90,"1","val_global",812,"4 0",0.976004189
"4",90,"1","val_global",812,"4 1",0.994836466
"4",90,"1","val_global",812,"4 2",0.968978435
"4",90,"1","val_global",812,"4 3",0.989792476
"4",90,"1","val_global",813,"4 0",0.974996276
"4",90,"1","val_global",813,"4 1",0.993283434
"4",90,"1","val_global",813,"4 2",0.968074928
"4",90,"1","val_global",813,"4 3",0.989475412
"4",90,"1","val_global",814,"4 0",0.973464027
"4",90,"1","val_global",814,"4 1",0.99254411
"4",90,"1","val_global",814,"4 2",0.968749074
"4",90,"1","val_global",814,"4 3",0.988779358
"4",90,"1","val_global",815,"4 0",0.972677189
"4",90,"1","val_global",815,"4 1",0.992001222
"4",90,"1","val_global",815,"4 2",0.968771338
"4",90,"1","val_global",815,"4 3",0.987949086
"4",90,"1","val_global",816,"4 0",0.974801802
"4",90,"1","val_global",816,"4 1",0.992287888
"4",90,"1","val_global",816,"4 2",0.969966229
"4",90,"1","val_global",816,"4 3",0.988561876
"4",90,"1","val_global",817,"4 0",0.974133897
"4",90,"1","val_global",817,"4 1",0.994220031
"4",90,"1","val_global",817,"4 2",0.969659923
"4",90,"1","val_global",817,"4 3",0.987666046
"4",90,"1","val_global",818,"4 0",0.973592339
"4",90,"1","val_global",818,"4 1",0.995179224
"4",90,"1","val_global",818,"4 2",0.969957353
"4",90,"1","val_global",818,"4 3",0.989370531
"4",90,"1","val_global",819,"4 0",0.972872522
"4",90,"1","val_global",819,"4 1",0.995752459
"4",90,"1","val_global",819,"4 2",0.969208092
"4",90,"1","val_global",819,"4 3",0.988336263
"4",90,"1","val_global",820,"4 0",0.973428538
"4",90,"1","val_global",820,"4 1",0.995618968
"4",90,"1","val_global",820,"4 2",0.968243008
"4",90,"1","val_global",820,"4 3",0.98698053
"4",90,"1","val_global",821,"4 0",0.971882587
"4",90,"1","val_global",821,"4 1",0.995465822
"4",90,"1","val_global",821,"4 2",0.970184342
"4",90,"1","val_global",821,"4 3",0.985354357
"4",90,"1","val_global",822,"4 0",0.970552256
"4",90,"1","val_global",822,"4 1",0.994129515
"4",90,"1","val_global",822,"4 2",0.969634173
"4",90,"1","val_global",822,"4 3",0.986693711
"4",90,"1","val_global",823,"4 0",0.97147144
"4",90,"1","val_global",823,"4 1",0.993309465
"4",90,"1","val_global",823,"4 2",0.968898143
"4",90,"1","val_global",823,"4 3",0.986392013
"4",90,"1","val_global",824,"4 0",0.969533858
"4",90,"1","val_global",824,"4 1",0.992766283
"4",90,"1","val_global",824,"4 2",0.96849238
"4",90,"1","val_global",824,"4 3",0.985483573
"4",90,"1","val_global",825,"4 0",0.970629666
"4",90,"1","val_global",825,"4 1",0.992059813
"4",90,"1","val_global",825,"4 2",0.970723539
"4",90,"1","val_global",825,"4 3",0.984349398
"4",90,"1","val_global",826,"4 0",0.971805824
"4",90,"1","val_global",826,"4 1",0.99149113
"4",90,"1","val_global",826,"4 2",0.970975035
"4",90,"1","val_global",826,"4 3",0.984105052
"4",90,"1","val_global",827,"4 0",0.970784117
"4",90,"1","val_global",827,"4 1",0.992042437
"4",90,"1","val_global",827,"4 2",0.971947337
"4",90,"1","val_global",827,"4 3",0.98366901
"4",90,"1","val_global",828,"4 0",0.968782121
"4",90,"1","val_global",828,"4 1",0.989605116
"4",90,"1","val_global",828,"4 2",0.972893535
"4",90,"1","val_global",828,"4 3",0.985829126
"4",90,"1","val_global",829,"4 0",0.969531192
"4",90,"1","val_global",829,"4 1",0.992054705
"4",90,"1","val_global",829,"4 2",0.971988614
"4",90,"1","val_global",829,"4 3",0.985836664
"4",90,"1","val_global",830,"4 0",0.969800539
"4",90,"1","val_global",830,"4 1",0.992604815
"4",90,"1","val_global",830,"4 2",0.971482964
"4",90,"1","val_global",830,"4 3",0.986282932
"4",90,"1","val_global",831,"4 0",0.969331095
"4",90,"1","val_global",831,"4 1",0.99272673
"4",90,"1","val_global",831,"4 2",0.971466638
"4",90,"1","val_global",831,"4 3",0.988293648
"4",90,"1","val_global",832,"4 0",0.970626861
"4",90,"1","val_global",832,"4 1",0.991751374
"4",90,"1","val_global",832,"4 2",0.969777065
"4",90,"1","val_global",832,"4 3",0.98754127
"4",90,"1","val_global",833,"4 0",0.971113503
"4",90,"1","val_global",833,"4 1",0.993056391
"4",90,"1","val_global",833,"4 2",0.969856555
"4",90,"1","val_global",833,"4 3",0.987955309
"4",90,"1","val_global",834,"4 0",0.972056416
"4",90,"1","val_global",834,"4 1",0.993232945
"4",90,"1","val_global",834,"4 2",0.966665626
"4",90,"1","val_global",834,"4 3",0.986606482
"4",90,"1","val_global",835,"4 0",0.971291591
"4",90,"1","val_global",835,"4 1",0.992421862
"4",90,"1","val_global",835,"4 2",0.967485582
"4",90,"1","val_global",835,"4 3",0.98558432
"4",90,"1","val_global",836,"4 0",0.969339137
"4",90,"1","val_global",836,"4 1",0.992649239
"4",90,"1","val_global",836,"4 2",0.966199866
"4",90,"1","val_global",836,"4 3",0.983973096
"4",90,"1","val_global",837,"4 0",0.968027883
"4",90,"1","val_global",837,"4 1",0.993021955
"4",90,"1","val_global",837,"4 2",0.965770825
"4",90,"1","val_global",837,"4 3",0.982505138
"4",90,"1","val_global",838,"4 0",0.967426982
"4",90,"1","val_global",838,"4 1",0.994371384
"4",90,"1","val_global",838,"4 2",0.965663138
"4",90,"1","val_global",838,"4 3",0.981962032
"4",90,"1","val_global",839,"4 0",0.965882717
"4",90,"1","val_global",839,"4 1",0.994891958
"4",90,"1","val_global",839,"4 2",0.965694442
"4",90,"1","val_global",839,"4 3",0.980943291
"4",90,"1","val_global",840,"4 0",0.965609049
"4",90,"1","val_global",840,"4 1",0.995367988
"4",90,"1","val_global",840,"4 2",0.966363277
"4",90,"1","val_global",840,"4 3",0.981045999
"4",90,"1","val_global",841,"4 0",0.966345615
"4",90,"1","val_global",841,"4 1",0.994098164
"4",90,"1","val_global",841,"4 2",0.966173612
"4",90,"1","val_global",841,"4 3",0.980148869
"4",90,"1","val_global",842,"4 0",0.966494009
"4",90,"1","val_global",842,"4 1",0.994172676
"4",90,"1","val_global",842,"4 2",0.965189131
"4",90,"1","val_global",842,"4 3",0.978162629
"4",90,"1","val_global",843,"4 0",0.965593681
"4",90,"1","val_global",843,"4 1",0.993974964
"4",90,"1","val_global",843,"4 2",0.965734543
"4",90,"1","val_global",843,"4 3",0.977137962
"4",90,"1","val_global",844,"4 0",0.966469548
"4",90,"1","val_global",844,"4 1",0.994829993
"4",90,"1","val_global",844,"4 2",0.966367931
"4",90,"1","val_global",844,"4 3",0.977945635
"4",90,"1","val_global",845,"4 0",0.96585183
"4",90,"1","val_global",845,"4 1",0.995510978
"4",90,"1","val_global",845,"4 2",0.965061604
"4",90,"1","val_global",845,"4 3",0.977546857
"4",90,"1","val_global",846,"4 0",0.963777641
"4",90,"1","val_global",846,"4 1",0.996053307
"4",90,"1","val_global",846,"4 2",0.964559385
"4",90,"1","val_global",846,"4 3",0.976693548
"4",90,"1","val_global",847,"4 0",0.964623104
"4",90,"1","val_global",847,"4 1",0.995110821
"4",90,"1","val_global",847,"4 2",0.961987598
"4",90,"1","val_global",847,"4 3",0.975843553
"4",90,"1","val_global",848,"4 0",0.964287579
"4",90,"1","val_global",848,"4 1",0.994874928
"4",90,"1","val_global",848,"4 2",0.960421488
"4",90,"1","val_global",848,"4 3",0.973639949
"4",90,"1","val_global",849,"4 0",0.963542528
"4",90,"1","val_global",849,"4 1",0.993043675
"4",90,"1","val_global",849,"4 2",0.959590653
"4",90,"1","val_global",849,"4 3",0.972691242
"4",90,"1","val_global",850,"4 0",0.96368279
"4",90,"1","val_global",850,"4 1",0.992106495
"4",90,"1","val_global",850,"4 2",0.95977597
"4",90,"1","val_global",850,"4 3",0.970485182
"4",90,"1","val_global",851,"4 0",0.964191379
"4",90,"1","val_global",851,"4 1",0.98956849
"4",90,"1","val_global",851,"4 2",0.96062884
"4",90,"1","val_global",851,"4 3",0.968890095
"4",90,"1","val_global",852,"4 0",0.962994136
"4",90,"1","val_global",852,"4 1",0.990957476
"4",90,"1","val_global",852,"4 2",0.959709437
"4",90,"1","val_global",852,"4 3",0.968781743
"4",90,"1","val_global",853,"4 0",0.963297764
"4",90,"1","val_global",853,"4 1",0.991037208
"4",90,"1","val_global",853,"4 2",0.959519007
"4",90,"1","val_global",853,"4 3",0.96785877
"4",90,"1","val_global",854,"4 0",0.96259081
"4",90,"1","val_global",854,"4 1",0.990792211
"4",90,"1","val_global",854,"4 2",0.961045679
"4",90,"1","val_global",854,"4 3",0.966215558
"4",90,"1","val_global",855,"4 0",0.963603645
"4",90,"1","val_global",855,"4 1",0.991071194
"4",90,"1","val_global",855,"4 2",0.960427026
"4",90,"1","val_global",855,"4 3",0.966699428
"4",90,"1","val_global",856,"4 0",0.964997427
"4",90,"1","val_global",856,"4 1",0.991623755
"4",90,"1","val_global",856,"4 2",0.958927838
"4",90,"1","val_global",856,"4 3",0.96699924
"4",90,"1","val_global",857,"4 0",0.964756174
"4",90,"1","val_global",857,"4 1",0.989748531
"4",90,"1","val_global",857,"4 2",0.957685292
"4",90,"1","val_global",857,"4 3",0.967754732
"4",90,"1","val_global",858,"4 0",0.965915057
"4",90,"1","val_global",858,"4 1",0.989109145
"4",90,"1","val_global",858,"4 2",0.956643707
"4",90,"1","val_global",858,"4 3",0.966815341
"4",90,"1","val_global",859,"4 0",0.966919968
"4",90,"1","val_global",859,"4 1",0.987865711
"4",90,"1","val_global",859,"4 2",0.955078837
"4",90,"1","val_global",859,"4 3",0.967143514
"4",90,"1","val_global",860,"4 0",0.96567104
"4",90,"1","val_global",860,"4 1",0.985553876
"4",90,"1","val_global",860,"4 2",0.953899954
"4",90,"1","val_global",860,"4 3",0.966631364
"4",90,"1","val_global",861,"4 0",0.964729498
"4",90,"1","val_global",861,"4 1",0.987016044
"4",90,"1","val_global",861,"4 2",0.953784474
"4",90,"1","val_global",861,"4 3",0.968688056
"4",90,"1","val_global",862,"4 0",0.964155472
"4",90,"1","val_global",862,"4 1",0.987913867
"4",90,"1","val_global",862,"4 2",0.955961115
"4",90,"1","val_global",862,"4 3",0.968354766
"4",90,"1","val_global",863,"4 0",0.963439976
"4",90,"1","val_global",863,"4 1",0.987958342
"4",90,"1","val_global",863,"4 2",0.955958486
"4",90,"1","val_global",863,"4 3",0.967975666
"4",90,"1","val_global",864,"4 0",0.962888312
"4",90,"1","val_global",864,"4 1",0.987437992
"4",90,"1","val_global",864,"4 2",0.956593811
"4",90,"1","val_global",864,"4 3",0.967239148
"4",90,"1","val_global",865,"4 0",0.962785025
"4",90,"1","val_global",865,"4 1",0.988356583
"4",90,"1","val_global",865,"4 2",0.954847366
"4",90,"1","val_global",865,"4 3",0.967583939
"4",90,"1","val_global",866,"4 0",0.963968622
"4",90,"1","val_global",866,"4 1",0.987521973
"4",90,"1","val_global",866,"4 2",0.954970274
"4",90,"1","val_global",866,"4 3",0.969058549
"4",90,"1","val_global",867,"4 0",0.966147694
"4",90,"1","val_global",867,"4 1",0.988736569
"4",90,"1","val_global",867,"4 2",0.956077758
"4",90,"1","val_global",867,"4 3",0.969458058
"4",90,"1","val_global",868,"4 0",0.966935506
"4",90,"1","val_global",868,"4 1",0.988058388
"4",90,"1","val_global",868,"4 2",0.955326129
"4",90,"1","val_global",868,"4 3",0.970163591
"4",90,"1","val_global",869,"4 0",0.966577622
"4",90,"1","val_global",869,"4 1",0.988262611
"4",90,"1","val_global",869,"4 2",0.954325307
"4",90,"1","val_global",869,"4 3",0.971510566
"4",90,"1","val_global",870,"4 0",0.967467637
"4",90,"1","val_global",870,"4 1",0.987480375
"4",90,"1","val_global",870,"4 2",0.952858667
"4",90,"1","val_global",870,"4 3",0.972491321
"4",90,"1","val_global",871,"4 0",0.967605078
"4",90,"1","val_global",871,"4 1",0.988726892
"4",90,"1","val_global",871,"4 2",0.952573958
"4",90,"1","val_global",871,"4 3",0.972413672
"4",90,"1","val_global",872,"4 0",0.969011904
"4",90,"1","val_global",872,"4 1",0.986668377
"4",90,"1","val_global",872,"4 2",0.955376737
"4",90,"1","val_global",872,"4 3",0.973604599
"4",90,"1","val_global",873,"4 0",0.966655897
"4",90,"1","val_global",873,"4 1",0.984697684
"4",90,"1","val_global",873,"4 2",0.956297455
"4",90,"1","val_global",873,"4 3",0.972894835
"4",90,"1","val_global",874,"4 0",0.966413245
"4",90,"1","val_global",874,"4 1",0.984532393
"4",90,"1","val_global",874,"4 2",0.955912413
"4",90,"1","val_global",874,"4 3",0.975157393
"4",90,"1","val_global",875,"4 0",0.965635611
"4",90,"1","val_global",875,"4 1",0.982908027
"4",90,"1","val_global",875,"4 2",0.954905071
"4",90,"1","val_global",875,"4 3",0.973988618
"4",90,"1","val_global",876,"4 0",0.96384318
"4",90,"1","val_global",876,"4 1",0.981911744
"4",90,"1","val_global",876,"4 2",0.955091939
"4",90,"1","val_global",876,"4 3",0.973263718
"4",90,"1","val_global",877,"4 0",0.964573816
"4",90,"1","val_global",877,"4 1",0.981812996
"4",90,"1","val_global",877,"4 2",0.955925551
"4",90,"1","val_global",877,"4 3",0.973232651
"4",90,"1","val_global",878,"4 0",0.963192503
"4",90,"1","val_global",878,"4 1",0.980879914
"4",90,"1","val_global",878,"4 2",0.954728696
"4",90,"1","val_global",878,"4 3",0.973973696
"4",90,"1","val_global",879,"4 0",0.96569691
"4",90,"1","val_global",879,"4 1",0.980974402
"4",90,"1","val_global",879,"4 2",0.956695556
"4",90,"1","val_global",879,"4 3",0.972251183
"4",90,"1","val_global",880,"4 0",0.965395941
"4",90,"1","val_global",880,"4 1",0.984924546
"4",90,"1","val_global",880,"4 2",0.955573903
"4",90,"1","val_global",880,"4 3",0.971743689
"4",90,"1","val_global",881,"4 0",0.966090326
"4",90,"1","val_global",881,"4 1",0.986194328
"4",90,"1","val_global",881,"4 2",0.957143882
"4",90,"1","val_global",881,"4 3",0.970331943
"4",90,"1","val_global",882,"4 0",0.964942694
"4",90,"1","val_global",882,"4 1",0.984256969
"4",90,"1","val_global",882,"4 2",0.954332215
"4",90,"1","val_global",882,"4 3",0.970741026
"4",90,"1","val_global",883,"4 0",0.965551307
"4",90,"1","val_global",883,"4 1",0.984249201
"4",90,"1","val_global",883,"4 2",0.953479993
"4",90,"1","val_global",883,"4 3",0.97140397
"4",90,"1","val_global",884,"4 0",0.96597477
"4",90,"1","val_global",884,"4 1",0.981704022
"4",90,"1","val_global",884,"4 2",0.953396318
"4",90,"1","val_global",884,"4 3",0.972506086
"4",90,"1","val_global",885,"4 0",0.965957644
"4",90,"1","val_global",885,"4 1",0.980569094
"4",90,"1","val_global",885,"4 2",0.95399166
"4",90,"1","val_global",885,"4 3",0.97152589
"4",90,"1","val_global",886,"4 0",0.966195819
"4",90,"1","val_global",886,"4 1",0.981342605
"4",90,"1","val_global",886,"4 2",0.954439931
"4",90,"1","val_global",886,"4 3",0.970375779
"4",90,"1","val_global",887,"4 0",0.963347121
"4",90,"1","val_global",887,"4 1",0.980738139
"4",90,"1","val_global",887,"4 2",0.953366528
"4",90,"1","val_global",887,"4 3",0.970381763
"4",90,"1","val_global",888,"4 0",0.961740836
"4",90,"1","val_global",888,"4 1",0.980944907
"4",90,"1","val_global",888,"4 2",0.954473358
"4",90,"1","val_global",888,"4 3",0.969622396
"4",90,"1","val_global",889,"4 0",0.960715922
"4",90,"1","val_global",889,"4 1",0.980519352
"4",90,"1","val_global",889,"4 2",0.956909335
"4",90,"1","val_global",889,"4 3",0.969015287
"4",90,"1","val_global",890,"4 0",0.958842244
"4",90,"1","val_global",890,"4 1",0.981914567
"4",90,"1","val_global",890,"4 2",0.96022709
"4",90,"1","val_global",890,"4 3",0.96845439
"4",90,"1","val_global",891,"4 0",0.958308636
"4",90,"1","val_global",891,"4 1",0.980682667
"4",90,"1","val_global",891,"4 2",0.959335804
"4",90,"1","val_global",891,"4 3",0.968127122
"4",90,"1","val_global",892,"4 0",0.957070558
"4",90,"1","val_global",892,"4 1",0.981316289
"4",90,"1","val_global",892,"4 2",0.958300228
"4",90,"1","val_global",892,"4 3",0.966907469
"4",90,"1","val_global",893,"4 0",0.958373713
"4",90,"1","val_global",893,"4 1",0.982437488
"4",90,"1","val_global",893,"4 2",0.955489797
"4",90,"1","val_global",893,"4 3",0.96769398
"4",90,"1","val_global",894,"4 0",0.95927767
"4",90,"1","val_global",894,"4 1",0.981593676
"4",90,"1","val_global",894,"4 2",0.955455413
"4",90,"1","val_global",894,"4 3",0.96732239
"4",90,"1","val_global",895,"4 0",0.958667598
"4",90,"1","val_global",895,"4 1",0.981846346
"4",90,"1","val_global",895,"4 2",0.954929201
"4",90,"1","val_global",895,"4 3",0.968117594
"4",90,"1","val_global",896,"4 0",0.958375416
"4",90,"1","val_global",896,"4 1",0.982626165
"4",90,"1","val_global",896,"4 2",0.952333485
"4",90,"1","val_global",896,"4 3",0.968766074
"4",90,"1","val_global",897,"4 0",0.958559028
"4",90,"1","val_global",897,"4 1",0.982203834
"4",90,"1","val_global",897,"4 2",0.950821699
"4",90,"1","val_global",897,"4 3",0.967247521
"4",90,"1","val_global",898,"4 0",0.95748193
"4",90,"1","val_global",898,"4 1",0.981161486
"4",90,"1","val_global",898,"4 2",0.950946682
"4",90,"1","val_global",898,"4 3",0.967079228
"4",90,"1","val_global",899,"4 0",0.95727854
"4",90,"1","val_global",899,"4 1",0.979049784
"4",90,"1","val_global",899,"4 2",0.9515857
"4",90,"1","val_global",899,"4 3",0.967246576
"4",90,"1","val_global",900,"4 0",0.956940045
"4",90,"1","val_global",900,"4 1",0.976290432
"4",90,"1","val_global",900,"4 2",0.952497741
"4",90,"1","val_global",900,"4 3",0.967931338
"4",90,"1","val_global",901,"4 0",0.955399737
"4",90,"1","val_global",901,"4 1",0.973400028
"4",90,"1","val_global",901,"4 2",0.948888794
"4",90,"1","val_global",901,"4 3",0.969578839
"4",90,"1","val_global",902,"4 0",0.956932235
"4",90,"1","val_global",902,"4 1",0.97484272
"4",90,"1","val_global",902,"4 2",0.948117987
"4",90,"1","val_global",902,"4 3",0.968660362
"4",90,"1","val_global",903,"4 0",0.956157134
"4",90,"1","val_global",903,"4 1",0.97448438
"4",90,"1","val_global",903,"4 2",0.949125821
"4",90,"1","val_global",903,"4 3",0.968244679
"4",90,"1","val_global",904,"4 0",0.955251429
"4",90,"1","val_global",904,"4 1",0.975699035
"4",90,"1","val_global",904,"4 2",0.947810249
"4",90,"1","val_global",904,"4 3",0.967437405
"4",90,"1","val_global",905,"4 0",0.953456427
"4",90,"1","val_global",905,"4 1",0.975857108
"4",90,"1","val_global",905,"4 2",0.948081108
"4",90,"1","val_global",905,"4 3",0.966899257
"4",90,"1","val_global",906,"4 0",0.951427157
"4",90,"1","val_global",906,"4 1",0.974986168
"4",90,"1","val_global",906,"4 2",0.944507622
"4",90,"1","val_global",906,"4 3",0.964758105
"4",90,"1","val_global",907,"4 0",0.953241527
"4",90,"1","val_global",907,"4 1",0.973388516
"4",90,"1","val_global",907,"4 2",0.944525591
"4",90,"1","val_global",907,"4 3",0.963740278
"4",90,"1","val_global",908,"4 0",0.95524327
"4",90,"1","val_global",908,"4 1",0.973023757
"4",90,"1","val_global",908,"4 2",0.94405933
"4",90,"1","val_global",908,"4 3",0.963876065
"4",90,"1","val_global",909,"4 0",0.955994426
"4",90,"1","val_global",909,"4 1",0.973611573
"4",90,"1","val_global",909,"4 2",0.942289939
"4",90,"1","val_global",909,"4 3",0.963746332
"4",90,"1","val_global",910,"4 0",0.957085343
"4",90,"1","val_global",910,"4 1",0.973200031
"4",90,"1","val_global",910,"4 2",0.939676171
"4",90,"1","val_global",910,"4 3",0.963785316
"4",90,"1","val_global",911,"4 0",0.957552563
"4",90,"1","val_global",911,"4 1",0.974957241
"4",90,"1","val_global",911,"4 2",0.939630951
"4",90,"1","val_global",911,"4 3",0.962148293
"4",90,"1","val_global",912,"4 0",0.957845387
"4",90,"1","val_global",912,"4 1",0.974616914
"4",90,"1","val_global",912,"4 2",0.938901388
"4",90,"1","val_global",912,"4 3",0.961527319
"4",90,"1","val_global",913,"4 0",0.955895906
"4",90,"1","val_global",913,"4 1",0.97437963
"4",90,"1","val_global",913,"4 2",0.940051067
"4",90,"1","val_global",913,"4 3",0.960988115
"4",90,"1","val_global",914,"4 0",0.954639063
"4",90,"1","val_global",914,"4 1",0.974471092
"4",90,"1","val_global",914,"4 2",0.939519597
"4",90,"1","val_global",914,"4 3",0.960418963
"4",90,"1","val_global",915,"4 0",0.957834421
"4",90,"1","val_global",915,"4 1",0.974925306
"4",90,"1","val_global",915,"4 2",0.938257257
"4",90,"1","val_global",915,"4 3",0.962222657
"4",90,"1","val_global",916,"4 0",0.9587919
"4",90,"1","val_global",916,"4 1",0.972797188
"4",90,"1","val_global",916,"4 2",0.940993564
"4",90,"1","val_global",916,"4 3",0.961899109
"4",90,"1","val_global",917,"4 0",0.95859742
"4",90,"1","val_global",917,"4 1",0.973896704
"4",90,"1","val_global",917,"4 2",0.944618009
"4",90,"1","val_global",917,"4 3",0.962446858
"4",90,"1","val_global",918,"4 0",0.959382776
"4",90,"1","val_global",918,"4 1",0.974838982
"4",90,"1","val_global",918,"4 2",0.94654845
"4",90,"1","val_global",918,"4 3",0.960694547
"4",90,"1","val_global",919,"4 0",0.95762628
"4",90,"1","val_global",919,"4 1",0.974632489
"4",90,"1","val_global",919,"4 2",0.946481002
"4",90,"1","val_global",919,"4 3",0.962511141
"4",90,"1","val_global",920,"4 0",0.958178844
"4",90,"1","val_global",920,"4 1",0.974789103
"4",90,"1","val_global",920,"4 2",0.946341767
"4",90,"1","val_global",920,"4 3",0.962855062
"4",90,"1","val_global",921,"4 0",0.95902415
"4",90,"1","val_global",921,"4 1",0.977263218
"4",90,"1","val_global",921,"4 2",0.94640592
"4",90,"1","val_global",921,"4 3",0.962546589
"4",90,"1","val_global",922,"4 0",0.956884984
"4",90,"1","val_global",922,"4 1",0.976884834
"4",90,"1","val_global",922,"4 2",0.948327261
"4",90,"1","val_global",922,"4 3",0.962903094
"4",90,"1","val_global",923,"4 0",0.956410639
"4",90,"1","val_global",923,"4 1",0.975382316
"4",90,"1","val_global",923,"4 2",0.946572068
"4",90,"1","val_global",923,"4 3",0.961754098
"4",90,"1","val_global",924,"4 0",0.956978921
"4",90,"1","val_global",924,"4 1",0.974464535
"4",90,"1","val_global",924,"4 2",0.947170257
"4",90,"1","val_global",924,"4 3",0.961003251
"4",90,"1","val_global",925,"4 0",0.957177691
"4",90,"1","val_global",925,"4 1",0.97273977
"4",90,"1","val_global",925,"4 2",0.94669458
"4",90,"1","val_global",925,"4 3",0.961215185
"4",90,"1","val_global",926,"4 0",0.960106719
"4",90,"1","val_global",926,"4 1",0.971396667
"4",90,"1","val_global",926,"4 2",0.949255262
"4",90,"1","val_global",926,"4 3",0.963302439
"4",90,"1","val_global",927,"4 0",0.959431569
"4",90,"1","val_global",927,"4 1",0.972515889
"4",90,"1","val_global",927,"4 2",0.951072107
"4",90,"1","val_global",927,"4 3",0.964183091
"4",90,"1","val_global",928,"4 0",0.958903481
"4",90,"1","val_global",928,"4 1",0.973365528
"4",90,"1","val_global",928,"4 2",0.951386474
"4",90,"1","val_global",928,"4 3",0.96559523
"4",90,"1","val_global",929,"4 0",0.958572095
"4",90,"1","val_global",929,"4 1",0.971687651
"4",90,"1","val_global",929,"4 2",0.951310053
"4",90,"1","val_global",929,"4 3",0.965155345
"4",90,"1","val_global",930,"4 0",0.95745543
"4",90,"1","val_global",930,"4 1",0.97127703
"4",90,"1","val_global",930,"4 2",0.949351156
"4",90,"1","val_global",930,"4 3",0.964999231
"4",90,"1","val_global",931,"4 0",0.955401898
"4",90,"1","val_global",931,"4 1",0.969913509
"4",90,"1","val_global",931,"4 2",0.950254886
"4",90,"1","val_global",931,"4 3",0.965026464
"4",90,"1","val_global",932,"4 0",0.955797958
"4",90,"1","val_global",932,"4 1",0.970160074
"4",90,"1","val_global",932,"4 2",0.949555499
"4",90,"1","val_global",932,"4 3",0.964829705
"4",90,"1","val_global",933,"4 0",0.957150925
"4",90,"1","val_global",933,"4 1",0.9693631
"4",90,"1","val_global",933,"4 2",0.948131046
"4",90,"1","val_global",933,"4 3",0.965735193
"4",90,"1","val_global",934,"4 0",0.956092999
"4",90,"1","val_global",934,"4 1",0.968035785
"4",90,"1","val_global",934,"4 2",0.949453628
"4",90,"1","val_global",934,"4 3",0.964730912
"4",90,"1","val_global",935,"4 0",0.953085334
"4",90,"1","val_global",935,"4 1",0.967484218
"4",90,"1","val_global",935,"4 2",0.950147626
"4",90,"1","val_global",935,"4 3",0.962564834
"4",90,"1","val_global",936,"4 0",0.951233543
"4",90,"1","val_global",936,"4 1",0.968398993
"4",90,"1","val_global",936,"4 2",0.949020927
"4",90,"1","val_global",936,"4 3",0.960774852
"4",90,"1","val_global",937,"4 0",0.949275649
"4",90,"1","val_global",937,"4 1",0.966722149
"4",90,"1","val_global",937,"4 2",0.945055303
"4",90,"1","val_global",937,"4 3",0.962116288
"4",90,"1","val_global",938,"4 0",0.947137265
"4",90,"1","val_global",938,"4 1",0.965812917
"4",90,"1","val_global",938,"4 2",0.943130424
"4",90,"1","val_global",938,"4 3",0.963081146
"4",90,"1","val_global",939,"4 0",0.94796007
"4",90,"1","val_global",939,"4 1",0.965895959
"4",90,"1","val_global",939,"4 2",0.944711024
"4",90,"1","val_global",939,"4 3",0.961049627
"4",90,"1","val_global",940,"4 0",0.949128667
"4",90,"1","val_global",940,"4 1",0.964947384
"4",90,"1","val_global",940,"4 2",0.943706665
"4",90,"1","val_global",940,"4 3",0.959552
"4",90,"1","val_global",941,"4 0",0.949310903
"4",90,"1","val_global",941,"4 1",0.962892727
"4",90,"1","val_global",941,"4 2",0.946074344
"4",90,"1","val_global",941,"4 3",0.956863998
"4",90,"1","val_global",942,"4 0",0.950853577
"4",90,"1","val_global",942,"4 1",0.961419987
"4",90,"1","val_global",942,"4 2",0.944723908
"4",90,"1","val_global",942,"4 3",0.957107194
"4",90,"1","val_global",943,"4 0",0.950500698
"4",90,"1","val_global",943,"4 1",0.963726808
"4",90,"1","val_global",943,"4 2",0.944812412
"4",90,"1","val_global",943,"4 3",0.957661633
"4",90,"1","val_global",944,"4 0",0.951291149
"4",90,"1","val_global",944,"4 1",0.965514888
"4",90,"1","val_global",944,"4 2",0.946324146
"4",90,"1","val_global",944,"4 3",0.957130027
"4",90,"1","val_global",945,"4 0",0.951925043
"4",90,"1","val_global",945,"4 1",0.966000796
"4",90,"1","val_global",945,"4 2",0.94741677
"4",90,"1","val_global",945,"4 3",0.956323348
"4",90,"1","val_global",946,"4 0",0.952360628
"4",90,"1","val_global",946,"4 1",0.967031167
"4",90,"1","val_global",946,"4 2",0.947928741
"4",90,"1","val_global",946,"4 3",0.955151011
"4",90,"1","val_global",947,"4 0",0.95085124
"4",90,"1","val_global",947,"4 1",0.967193488
"4",90,"1","val_global",947,"4 2",0.947361321
"4",90,"1","val_global",947,"4 3",0.953805116
"4",90,"1","val_global",948,"4 0",0.951288627
"4",90,"1","val_global",948,"4 1",0.966214212
"4",90,"1","val_global",948,"4 2",0.947230571
"4",90,"1","val_global",948,"4 3",0.953149869
"4",90,"1","val_global",949,"4 0",0.95236566
"4",90,"1","val_global",949,"4 1",0.966963152
"4",90,"1","val_global",949,"4 2",0.947071001
"4",90,"1","val_global",949,"4 3",0.952803466
"4",90,"1","val_global",950,"4 0",0.952209509
"4",90,"1","val_global",950,"4 1",0.965933244
"4",90,"1","val_global",950,"4 2",0.948636202
"4",90,"1","val_global",950,"4 3",0.952543388
"4",90,"1","val_global",951,"4 0",0.951479284
"4",90,"1","val_global",951,"4 1",0.96787707
"4",90,"1","val_global",951,"4 2",0.947132771
"4",90,"1","val_global",951,"4 3",0.953078826
"4",90,"1","val_global",952,"4 0",0.950065527
"4",90,"1","val_global",952,"4 1",0.967042074
"4",90,"1","val_global",952,"4 2",0.946648142
"4",90,"1","val_global",952,"4 3",0.953012918
"4",90,"1","val_global",953,"4 0",0.951365167
"4",90,"1","val_global",953,"4 1",0.967094587
"4",90,"1","val_global",953,"4 2",0.949134344
"4",90,"1","val_global",953,"4 3",0.951451592
"4",90,"1","val_global",954,"4 0",0.952519637
"4",90,"1","val_global",954,"4 1",0.968070507
"4",90,"1","val_global",954,"4 2",0.948518355
"4",90,"1","val_global",954,"4 3",0.953681834
"4",90,"1","val_global",955,"4 0",0.95240282
"4",90,"1","val_global",955,"4 1",0.967386137
"4",90,"1","val_global",955,"4 2",0.951265303
"4",90,"1","val_global",955,"4 3",0.954652482
"4",90,"1","val_global",956,"4 0",0.952068894
"4",90,"1","val_global",956,"4 1",0.967075791
"4",90,"1","val_global",956,"4 2",0.952335041
"4",90,"1","val_global",956,"4 3",0.955951929
"4",90,"1","val_global",957,"4 0",0.951115355
"4",90,"1","val_global",957,"4 1",0.967248815
"4",90,"1","val_global",957,"4 2",0.953067136
"4",90,"1","val_global",957,"4 3",0.954588461
"4",90,"1","val_global",958,"4 0",0.954408044
"4",90,"1","val_global",958,"4 1",0.966310569
"4",90,"1","val_global",958,"4 2",0.951676602
"4",90,"1","val_global",958,"4 3",0.9543749
"4",90,"1","val_global",959,"4 0",0.953172945
"4",90,"1","val_global",959,"4 1",0.967521046
"4",90,"1","val_global",959,"4 2",0.950213544
"4",90,"1","val_global",959,"4 3",0.955293876
"4",90,"1","val_global",960,"4 0",0.952029331
"4",90,"1","val_global",960,"4 1",0.967948998
"4",90,"1","val_global",960,"4 2",0.950478733
"4",90,"1","val_global",960,"4 3",0.954575863
"4",90,"1","val_global",961,"4 0",0.950356409
"4",90,"1","val_global",961,"4 1",0.967552006
"4",90,"1","val_global",961,"4 2",0.950238649
"4",90,"1","val_global",961,"4 3",0.953736053
"4",90,"1","val_global",962,"4 0",0.950553711
"4",90,"1","val_global",962,"4 1",0.968373158
"4",90,"1","val_global",962,"4 2",0.952491611
"4",90,"1","val_global",962,"4 3",0.952650305
"4",90,"1","val_global",963,"4 0",0.94867857
"4",90,"1","val_global",963,"4 1",0.966340057
"4",90,"1","val_global",963,"4 2",0.955881575
"4",90,"1","val_global",963,"4 3",0.953176858
"4",90,"1","val_global",964,"4 0",0.947004429
"4",90,"1","val_global",964,"4 1",0.964977685
"4",90,"1","val_global",964,"4 2",0.953201267
"4",90,"1","val_global",964,"4 3",0.952930562
"4",90,"1","val_global",965,"4 0",0.946825222
"4",90,"1","val_global",965,"4 1",0.964759757
"4",90,"1","val_global",965,"4 2",0.95230532
"4",90,"1","val_global",965,"4 3",0.950694014
"4",90,"1","val_global",966,"4 0",0.945218549
"4",90,"1","val_global",966,"4 1",0.963230068
"4",90,"1","val_global",966,"4 2",0.951769258
"4",90,"1","val_global",966,"4 3",0.951048113
"4",90,"1","val_global",967,"4 0",0.945269034
"4",90,"1","val_global",967,"4 1",0.963868898
"4",90,"1","val_global",967,"4 2",0.95226805
"4",90,"1","val_global",967,"4 3",0.952272878
"4",90,"1","val_global",968,"4 0",0.945962654
"4",90,"1","val_global",968,"4 1",0.96274713
"4",90,"1","val_global",968,"4 2",0.951493421
"4",90,"1","val_global",968,"4 3",0.949942714
"4",90,"1","val_global",969,"4 0",0.945810555
"4",90,"1","val_global",969,"4 1",0.961687705
"4",90,"1","val_global",969,"4 2",0.951248659
"4",90,"1","val_global",969,"4 3",0.94993311
"4",90,"1","val_global",970,"4 0",0.94745763
"4",90,"1","val_global",970,"4 1",0.962482083
"4",90,"1","val_global",970,"4 2",0.950750988
"4",90,"1","val_global",970,"4 3",0.948843104
"4",90,"1","val_global",971,"4 0",0.949373295
"4",90,"1","val_global",971,"4 1",0.960328398
"4",90,"1","val_global",971,"4 2",0.950216396
"4",90,"1","val_global",971,"4 3",0.949931174
"4",90,"1","val_global",972,"4 0",0.95150262
"4",90,"1","val_global",972,"4 1",0.959344303
"4",90,"1","val_global",972,"4 2",0.950437515
"4",90,"1","val_global",972,"4 3",0.950192643
"4",90,"1","val_global",973,"4 0",0.9493062
"4",90,"1","val_global",973,"4 1",0.95931043
"4",90,"1","val_global",973,"4 2",0.949393852
"4",90,"1","val_global",973,"4 3",0.951447556
"4",90,"1","val_global",974,"4 0",0.949018335
"4",90,"1","val_global",974,"4 1",0.959266251
"4",90,"1","val_global",974,"4 2",0.948505152
"4",90,"1","val_global",974,"4 3",0.947661612
"4",90,"1","val_global",975,"4 0",0.948772522
"4",90,"1","val_global",975,"4 1",0.959736438
"4",90,"1","val_global",975,"4 2",0.948254824
"4",90,"1","val_global",975,"4 3",0.946516011
"4",90,"1","val_global",976,"4 0",0.948793218
"4",90,"1","val_global",976,"4 1",0.959741405
"4",90,"1","val_global",976,"4 2",0.946944326
"4",90,"1","val_global",976,"4 3",0.946054044
"4",90,"1","val_global",977,"4 0",0.948837958
"4",90,"1","val_global",977,"4 1",0.960281693
"4",90,"1","val_global",977,"4 2",0.948717233
"4",90,"1","val_global",977,"4 3",0.946487953
"4",90,"1","val_global",978,"4 0",0.947686132
"4",90,"1","val_global",978,"4 1",0.962273601
"4",90,"1","val_global",978,"4 2",0.949192946
"4",90,"1","val_global",978,"4 3",0.944759688
"4",90,"1","val_global",979,"4 0",0.948263224
"4",90,"1","val_global",979,"4 1",0.9625728
"4",90,"1","val_global",979,"4 2",0.946496384
"4",90,"1","val_global",979,"4 3",0.943746657
"4",90,"1","val_global",980,"4 0",0.949607869
"4",90,"1","val_global",980,"4 1",0.963208367
"4",90,"1","val_global",980,"4 2",0.945157162
"4",90,"1","val_global",980,"4 3",0.944913739
"4",90,"1","val_global",981,"4 0",0.951738651
"4",90,"1","val_global",981,"4 1",0.964826533
"4",90,"1","val_global",981,"4 2",0.944779732
"4",90,"1","val_global",981,"4 3",0.945596985
"4",90,"1","val_global",982,"4 0",0.95021203
"4",90,"1","val_global",982,"4 1",0.965649812
"4",90,"1","val_global",982,"4 2",0.943371132
"4",90,"1","val_global",982,"4 3",0.944135339
"4",90,"1","val_global",983,"4 0",0.953339621
"4",90,"1","val_global",983,"4 1",0.966034845
"4",90,"1","val_global",983,"4 2",0.93932552
"4",90,"1","val_global",983,"4 3",0.94339206
"4",90,"1","val_global",984,"4 0",0.953635805
"4",90,"1","val_global",984,"4 1",0.965957071
"4",90,"1","val_global",984,"4 2",0.940330205
"4",90,"1","val_global",984,"4 3",0.943188446
"4",90,"1","val_global",985,"4 0",0.954293485
"4",90,"1","val_global",985,"4 1",0.966283957
"4",90,"1","val_global",985,"4 2",0.938317413
"4",90,"1","val_global",985,"4 3",0.945737333
"4",90,"1","val_global",986,"4 0",0.953782703
"4",90,"1","val_global",986,"4 1",0.96803953
"4",90,"1","val_global",986,"4 2",0.937098217
"4",90,"1","val_global",986,"4 3",0.945820761
"4",90,"1","val_global",987,"4 0",0.954420984
"4",90,"1","val_global",987,"4 1",0.965264816
"4",90,"1","val_global",987,"4 2",0.935530478
"4",90,"1","val_global",987,"4 3",0.945007365
"4",90,"1","val_global",988,"4 0",0.953620993
"4",90,"1","val_global",988,"4 1",0.965624135
"4",90,"1","val_global",988,"4 2",0.936174089
"4",90,"1","val_global",988,"4 3",0.946075278
"4",90,"1","val_global",989,"4 0",0.953688035
"4",90,"1","val_global",989,"4 1",0.966673915
"4",90,"1","val_global",989,"4 2",0.93537526
"4",90,"1","val_global",989,"4 3",0.944442317
"4",90,"1","val_global",990,"4 0",0.950565634
"4",90,"1","val_global",990,"4 1",0.965941722
"4",90,"1","val_global",990,"4 2",0.93664718
"4",90,"1","val_global",990,"4 3",0.944181744
"4",90,"1","val_global",991,"4 0",0.94955651
"4",90,"1","val_global",991,"4 1",0.966061811
"4",90,"1","val_global",991,"4 2",0.938287144
"4",90,"1","val_global",991,"4 3",0.942885968
"4",90,"1","val_global",992,"4 0",0.946181655
"4",90,"1","val_global",992,"4 1",0.966270702
"4",90,"1","val_global",992,"4 2",0.93795048
"4",90,"1","val_global",992,"4 3",0.94356433
"4",90,"1","val_global",993,"4 0",0.946572465
"4",90,"1","val_global",993,"4 1",0.967262817
"4",90,"1","val_global",993,"4 2",0.937794996
"4",90,"1","val_global",993,"4 3",0.943395528
"4",90,"1","val_global",994,"4 0",0.9460136
"4",90,"1","val_global",994,"4 1",0.96614834
"4",90,"1","val_global",994,"4 2",0.939024071
"4",90,"1","val_global",994,"4 3",0.946714679
"4",90,"1","val_global",995,"4 0",0.945469484
"4",90,"1","val_global",995,"4 1",0.967145269
"4",90,"1","val_global",995,"4 2",0.936845807
"4",90,"1","val_global",995,"4 3",0.945332654
"4",90,"1","val_global",996,"4 0",0.945060472
"4",90,"1","val_global",996,"4 1",0.966175317
"4",90,"1","val_global",996,"4 2",0.938011928
"4",90,"1","val_global",996,"4 3",0.945599968
"4",90,"1","val_global",997,"4 0",0.948290687
"4",90,"1","val_global",997,"4 1",0.965797917
"4",90,"1","val_global",997,"4 2",0.936436878
"4",90,"1","val_global",997,"4 3",0.943505865
"4",90,"1","val_global",998,"4 0",0.947913137
"4",90,"1","val_global",998,"4 1",0.964786556
"4",90,"1","val_global",998,"4 2",0.93742866
"4",90,"1","val_global",998,"4 3",0.942853176
"4",90,"1","val_global",999,"4 0",0.950037763
"4",90,"1","val_global",999,"4 1",0.962516527
"4",90,"1","val_global",999,"4 2",0.938499283
"4",90,"1","val_global",999,"4 3",0.944675495
"4",90,"1","val_global",1000,"4 0",0.949412337
"4",90,"1","val_global",1000,"4 1",0.960864966
"4",90,"1","val_global",1000,"4 2",0.94054568
"4",90,"1","val_global",1000,"4 3",0.946215079
"4",90,"1","val_global",1001,"4 0",0.947213638
"4",90,"1","val_global",1001,"4 1",0.959982947
"4",90,"1","val_global",1001,"4 2",0.938599444
"4",90,"1","val_global",1001,"4 3",0.948169476
"4",90,"1","val_global",1002,"4 0",0.947386148
"4",90,"1","val_global",1002,"4 1",0.958224123
"4",90,"1","val_global",1002,"4 2",0.936412024
"4",90,"1","val_global",1002,"4 3",0.948361263
"4",90,"1","val_global",1003,"4 0",0.945979756
"4",90,"1","val_global",1003,"4 1",0.957811652
"4",90,"1","val_global",1003,"4 2",0.937568762
"4",90,"1","val_global",1003,"4 3",0.946922477
"4",90,"1","val_global",1004,"4 0",0.945351209
"4",90,"1","val_global",1004,"4 1",0.957103655
"4",90,"1","val_global",1004,"4 2",0.936801241
"4",90,"1","val_global",1004,"4 3",0.948058061
"4",90,"1","val_global",1005,"4 0",0.944773105
"4",90,"1","val_global",1005,"4 1",0.955845051
"4",90,"1","val_global",1005,"4 2",0.940602792
"4",90,"1","val_global",1005,"4 3",0.946925987
"4",90,"1","val_global",1006,"4 0",0.944951439
"4",90,"1","val_global",1006,"4 1",0.955123285
"4",90,"1","val_global",1006,"4 2",0.939860467
"4",90,"1","val_global",1006,"4 3",0.945809656
"4",90,"1","val_global",1007,"4 0",0.943412491
"4",90,"1","val_global",1007,"4 1",0.955796231
"4",90,"1","val_global",1007,"4 2",0.939577579
"4",90,"1","val_global",1007,"4 3",0.944859468
"4",90,"1","val_global",1008,"4 0",0.943704279
"4",90,"1","val_global",1008,"4 1",0.957173877
"4",90,"1","val_global",1008,"4 2",0.939964118
"4",90,"1","val_global",1008,"4 3",0.944364514
"4",90,"1","val_global",1009,"4 0",0.941950922
"4",90,"1","val_global",1009,"4 1",0.95750138
"4",90,"1","val_global",1009,"4 2",0.939154754
"4",90,"1","val_global",1009,"4 3",0.945698136
"4",90,"1","val_global",1010,"4 0",0.942042769
"4",90,"1","val_global",1010,"4 1",0.957977106
"4",90,"1","val_global",1010,"4 2",0.93853227
"4",90,"1","val_global",1010,"4 3",0.945797215
"4",90,"1","val_global",1011,"4 0",0.942046126
"4",90,"1","val_global",1011,"4 1",0.957390062
"4",90,"1","val_global",1011,"4 2",0.938709599
"4",90,"1","val_global",1011,"4 3",0.946229744
"4",90,"1","val_global",1012,"4 0",0.941616197
"4",90,"1","val_global",1012,"4 1",0.958661568
"4",90,"1","val_global",1012,"4 2",0.939125535
"4",90,"1","val_global",1012,"4 3",0.945626756
"4",90,"1","val_global",1013,"4 0",0.941740073
"4",90,"1","val_global",1013,"4 1",0.956802381
"4",90,"1","val_global",1013,"4 2",0.938248096
"4",90,"1","val_global",1013,"4 3",0.945245706
"4",90,"1","val_global",1014,"4 0",0.941049101
"4",90,"1","val_global",1014,"4 1",0.958244334
"4",90,"1","val_global",1014,"4 2",0.937189529
"4",90,"1","val_global",1014,"4 3",0.942498681
"4",90,"1","val_global",1015,"4 0",0.941869386
"4",90,"1","val_global",1015,"4 1",0.959262609
"4",90,"1","val_global",1015,"4 2",0.938624771
"4",90,"1","val_global",1015,"4 3",0.941016072
"4",90,"1","val_global",1016,"4 0",0.942109647
"4",90,"1","val_global",1016,"4 1",0.959172407
"4",90,"1","val_global",1016,"4 2",0.937857617
"4",90,"1","val_global",1016,"4 3",0.938973934
"4",90,"1","val_global",1017,"4 0",0.94119135
"4",90,"1","val_global",1017,"4 1",0.960596319
"4",90,"1","val_global",1017,"4 2",0.938429498
"4",90,"1","val_global",1017,"4 3",0.940297903
"4",90,"1","val_global",1018,"4 0",0.941394199
"4",90,"1","val_global",1018,"4 1",0.961559629
"4",90,"1","val_global",1018,"4 2",0.936921381
"4",90,"1","val_global",1018,"4 3",0.942853311
"4",90,"1","val_global",1019,"4 0",0.936450322
"4",90,"1","val_global",1019,"4 1",0.961714385
"4",90,"1","val_global",1019,"4 2",0.937045185
"4",90,"1","val_global",1019,"4 3",0.940696318
"4",90,"1","val_global",1020,"4 0",0.934007114
"4",90,"1","val_global",1020,"4 1",0.962493675
"4",90,"1","val_global",1020,"4 2",0.936896489
"4",90,"1","val_global",1020,"4 3",0.93898778
"4",90,"1","val_global",1021,"4 0",0.935747452
"4",90,"1","val_global",1021,"4 1",0.963804341
"4",90,"1","val_global",1021,"4 2",0.937560275
"4",90,"1","val_global",1021,"4 3",0.939232373
"4",90,"1","val_global",1022,"4 0",0.937244694
"4",90,"1","val_global",1022,"4 1",0.966194476
"4",90,"1","val_global",1022,"4 2",0.938536332
"4",90,"1","val_global",1022,"4 3",0.940754445
"4",90,"1","val_global",1023,"4 0",0.936826015
"4",90,"1","val_global",1023,"4 1",0.967554556
"4",90,"1","val_global",1023,"4 2",0.937718514
"4",90,"1","val_global",1023,"4 3",0.940652105
"4",90,"1","val_global",1024,"4 0",0.937520789
"4",90,"1","val_global",1024,"4 1",0.968790557
"4",90,"1","val_global",1024,"4 2",0.938320124
"4",90,"1","val_global",1024,"4 3",0.93980733
"4",90,"1","val_global",1025,"4 0",0.936152028
"4",90,"1","val_global",1025,"4 1",0.968808477
"4",90,"1","val_global",1025,"4 2",0.936078659
"4",90,"1","val_global",1025,"4 3",0.941160802
"4",90,"1","val_global",1026,"4 0",0.934627635
"4",90,"1","val_global",1026,"4 1",0.968373384
"4",90,"1","val_global",1026,"4 2",0.937509354
"4",90,"1","val_global",1026,"4 3",0.942171684
"4",90,"1","val_global",1027,"4 0",0.937091977
"4",90,"1","val_global",1027,"4 1",0.968207957
"4",90,"1","val_global",1027,"4 2",0.937941952
"4",90,"1","val_global",1027,"4 3",0.944185645
"4",90,"1","val_global",1028,"4 0",0.934424314
"4",90,"1","val_global",1028,"4 1",0.968686693
"4",90,"1","val_global",1028,"4 2",0.93725202
"4",90,"1","val_global",1028,"4 3",0.944638329
"4",90,"1","val_global",1029,"4 0",0.93502651
"4",90,"1","val_global",1029,"4 1",0.968562858
"4",90,"1","val_global",1029,"4 2",0.938139874
"4",90,"1","val_global",1029,"4 3",0.943400084
"4",90,"1","val_global",1030,"4 0",0.935865653
"4",90,"1","val_global",1030,"4 1",0.967648335
"4",90,"1","val_global",1030,"4 2",0.937308269
"4",90,"1","val_global",1030,"4 3",0.944737348
"4",90,"1","val_global",1031,"4 0",0.93465558
"4",90,"1","val_global",1031,"4 1",0.968450115
"4",90,"1","val_global",1031,"4 2",0.935698461
"4",90,"1","val_global",1031,"4 3",0.943900948
"4",90,"1","val_global",1032,"4 0",0.936216577
"4",90,"1","val_global",1032,"4 1",0.966081049
"4",90,"1","val_global",1032,"4 2",0.935520115
"4",90,"1","val_global",1032,"4 3",0.94114355
"4",90,"1","val_global",1033,"4 0",0.93525365
"4",90,"1","val_global",1033,"4 1",0.967552999
"4",90,"1","val_global",1033,"4 2",0.935611373
"4",90,"1","val_global",1033,"4 3",0.939717376
"4",90,"1","val_global",1034,"4 0",0.936282722
"4",90,"1","val_global",1034,"4 1",0.968178802
"4",90,"1","val_global",1034,"4 2",0.933612609
"4",90,"1","val_global",1034,"4 3",0.939950376
"4",90,"1","val_global",1035,"4 0",0.935387034
"4",90,"1","val_global",1035,"4 1",0.966338745
"4",90,"1","val_global",1035,"4 2",0.932722985
"4",90,"1","val_global",1035,"4 3",0.940709819
"4",90,"1","val_global",1036,"4 0",0.934452068
"4",90,"1","val_global",1036,"4 1",0.966013236
"4",90,"1","val_global",1036,"4 2",0.933000862
"4",90,"1","val_global",1036,"4 3",0.943808361
"4",90,"1","val_global",1037,"4 0",0.933350387
"4",90,"1","val_global",1037,"4 1",0.964606295
"4",90,"1","val_global",1037,"4 2",0.933602134
"4",90,"1","val_global",1037,"4 3",0.945182816
"4",90,"1","val_global",1038,"4 0",0.93276294
"4",90,"1","val_global",1038,"4 1",0.963259156
"4",90,"1","val_global",1038,"4 2",0.934875159
"4",90,"1","val_global",1038,"4 3",0.943152221
"4",90,"1","val_global",1039,"4 0",0.935065533
"4",90,"1","val_global",1039,"4 1",0.9628473
"4",90,"1","val_global",1039,"4 2",0.934457726
"4",90,"1","val_global",1039,"4 3",0.942694339
"4",90,"1","val_global",1040,"4 0",0.936846166
"4",90,"1","val_global",1040,"4 1",0.962651209
"4",90,"1","val_global",1040,"4 2",0.933129098
"4",90,"1","val_global",1040,"4 3",0.94252146
"4",90,"1","val_global",1041,"4 0",0.935951183
"4",90,"1","val_global",1041,"4 1",0.960855284
"4",90,"1","val_global",1041,"4 2",0.93298897
"4",90,"1","val_global",1041,"4 3",0.940497048
"4",90,"1","val_global",1042,"4 0",0.933812065
"4",90,"1","val_global",1042,"4 1",0.957664492
"4",90,"1","val_global",1042,"4 2",0.932328582
"4",90,"1","val_global",1042,"4 3",0.93982629
"4",90,"1","val_global",1043,"4 0",0.936500971
"4",90,"1","val_global",1043,"4 1",0.955431891
"4",90,"1","val_global",1043,"4 2",0.932908225
"4",90,"1","val_global",1043,"4 3",0.940556966
"4",90,"1","val_global",1044,"4 0",0.936582248
"4",90,"1","val_global",1044,"4 1",0.954672354
"4",90,"1","val_global",1044,"4 2",0.932531259
"4",90,"1","val_global",1044,"4 3",0.939304127
"4",90,"1","val_global",1045,"4 0",0.937897838
"4",90,"1","val_global",1045,"4 1",0.954307849
"4",90,"1","val_global",1045,"4 2",0.934530576
"4",90,"1","val_global",1045,"4 3",0.938309002
"4",90,"1","val_global",1046,"4 0",0.939124272
"4",90,"1","val_global",1046,"4 1",0.954008493
"4",90,"1","val_global",1046,"4 2",0.933174861
"4",90,"1","val_global",1046,"4 3",0.938099352
"4",90,"1","val_global",1047,"4 0",0.939442967
"4",90,"1","val_global",1047,"4 1",0.954610675
"4",90,"1","val_global",1047,"4 2",0.932511878
"4",90,"1","val_global",1047,"4 3",0.936692302
"4",90,"1","val_global",1048,"4 0",0.939909472
"4",90,"1","val_global",1048,"4 1",0.952962319
"4",90,"1","val_global",1048,"4 2",0.93078722
"4",90,"1","val_global",1048,"4 3",0.936641329
"4",90,"1","val_global",1049,"4 0",0.941373087
"4",90,"1","val_global",1049,"4 1",0.952815328
"4",90,"1","val_global",1049,"4 2",0.930995515
"4",90,"1","val_global",1049,"4 3",0.937639526
"4",90,"1","val_global",1050,"4 0",0.941101024
"4",90,"1","val_global",1050,"4 1",0.953723267
"4",90,"1","val_global",1050,"4 2",0.931004069
"4",90,"1","val_global",1050,"4 3",0.937884961
"4",90,"1","val_global",1051,"4 0",0.94277242
"4",90,"1","val_global",1051,"4 1",0.954002915
"4",90,"1","val_global",1051,"4 2",0.930298916
"4",90,"1","val_global",1051,"4 3",0.936556768
"4",90,"1","val_global",1052,"4 0",0.943849823
"4",90,"1","val_global",1052,"4 1",0.956392262
"4",90,"1","val_global",1052,"4 2",0.928413735
"4",90,"1","val_global",1052,"4 3",0.938369713
"4",90,"1","val_global",1053,"4 0",0.942858701
"4",90,"1","val_global",1053,"4 1",0.956590554
"4",90,"1","val_global",1053,"4 2",0.928496497
"4",90,"1","val_global",1053,"4 3",0.940005947
"4",90,"1","val_global",1054,"4 0",0.943229568
"4",90,"1","val_global",1054,"4 1",0.955046406
"4",90,"1","val_global",1054,"4 2",0.930381434
"4",90,"1","val_global",1054,"4 3",0.940185476
"4",90,"1","val_global",1055,"4 0",0.943132261
"4",90,"1","val_global",1055,"4 1",0.954120922
"4",90,"1","val_global",1055,"4 2",0.93109362
"4",90,"1","val_global",1055,"4 3",0.940619717
"4",90,"1","val_global",1056,"4 0",0.94484604
"4",90,"1","val_global",1056,"4 1",0.954612985
"4",90,"1","val_global",1056,"4 2",0.931131347
"4",90,"1","val_global",1056,"4 3",0.940098608
"4",90,"1","val_global",1057,"4 0",0.944382376
"4",90,"1","val_global",1057,"4 1",0.954480291
"4",90,"1","val_global",1057,"4 2",0.929833473
"4",90,"1","val_global",1057,"4 3",0.938298078
"4",90,"1","val_global",1058,"4 0",0.944576529
"4",90,"1","val_global",1058,"4 1",0.95254356
"4",90,"1","val_global",1058,"4 2",0.929063091
"4",90,"1","val_global",1058,"4 3",0.937690332
"4",90,"1","val_global",1059,"4 0",0.944549255
"4",90,"1","val_global",1059,"4 1",0.954212893
"4",90,"1","val_global",1059,"4 2",0.929848076
"4",90,"1","val_global",1059,"4 3",0.936999916
"4",90,"1","val_global",1060,"4 0",0.943230703
"4",90,"1","val_global",1060,"4 1",0.954161463
"4",90,"1","val_global",1060,"4 2",0.929462269
"4",90,"1","val_global",1060,"4 3",0.935809048
"4",90,"1","val_global",1061,"4 0",0.941987947
"4",90,"1","val_global",1061,"4 1",0.954359888
"4",90,"1","val_global",1061,"4 2",0.928745427
"4",90,"1","val_global",1061,"4 3",0.935547677
"4",90,"1","val_global",1062,"4 0",0.9434503
"4",90,"1","val_global",1062,"4 1",0.954152463
"4",90,"1","val_global",1062,"4 2",0.930098156
"4",90,"1","val_global",1062,"4 3",0.935138713
"4",90,"1","val_global",1063,"4 0",0.942435216
"4",90,"1","val_global",1063,"4 1",0.954290371
"4",90,"1","val_global",1063,"4 2",0.930142909
"4",90,"1","val_global",1063,"4 3",0.934996824
"4",90,"1","val_global",1064,"4 0",0.943557432
"4",90,"1","val_global",1064,"4 1",0.954625427
"4",90,"1","val_global",1064,"4 2",0.930266909
"4",90,"1","val_global",1064,"4 3",0.934126387
"4",90,"1","val_global",1065,"4 0",0.943507187
"4",90,"1","val_global",1065,"4 1",0.954036369
"4",90,"1","val_global",1065,"4 2",0.928860721
"4",90,"1","val_global",1065,"4 3",0.933940183
"4",90,"1","val_global",1066,"4 0",0.943587219
"4",90,"1","val_global",1066,"4 1",0.953011077
"4",90,"1","val_global",1066,"4 2",0.928569305
"4",90,"1","val_global",1066,"4 3",0.932444064
"4",90,"1","val_global",1067,"4 0",0.942769479
"4",90,"1","val_global",1067,"4 1",0.953683394
"4",90,"1","val_global",1067,"4 2",0.928799136
"4",90,"1","val_global",1067,"4 3",0.931931739
"4",90,"1","val_global",1068,"4 0",0.941991013
"4",90,"1","val_global",1068,"4 1",0.954119293
"4",90,"1","val_global",1068,"4 2",0.929586477
"4",90,"1","val_global",1068,"4 3",0.93141444
"4",90,"1","val_global",1069,"4 0",0.94017221
"4",90,"1","val_global",1069,"4 1",0.953809281
"4",90,"1","val_global",1069,"4 2",0.929336178
"4",90,"1","val_global",1069,"4 3",0.931372173
"4",90,"1","val_global",1070,"4 0",0.940123737
"4",90,"1","val_global",1070,"4 1",0.952346956
"4",90,"1","val_global",1070,"4 2",0.929923498
"4",90,"1","val_global",1070,"4 3",0.929931934
"4",90,"1","val_global",1071,"4 0",0.93844375
"4",90,"1","val_global",1071,"4 1",0.953810458
"4",90,"1","val_global",1071,"4 2",0.930356862
"4",90,"1","val_global",1071,"4 3",0.9289701
"4",90,"1","val_global",1072,"4 0",0.937706701
"4",90,"1","val_global",1072,"4 1",0.952158432
"4",90,"1","val_global",1072,"4 2",0.93078418
"4",90,"1","val_global",1072,"4 3",0.927711683
"4",90,"1","val_global",1073,"4 0",0.938629348
"4",90,"1","val_global",1073,"4 1",0.95065344
"4",90,"1","val_global",1073,"4 2",0.930036116
"4",90,"1","val_global",1073,"4 3",0.926584505
"4",90,"1","val_global",1074,"4 0",0.937221021
"4",90,"1","val_global",1074,"4 1",0.949875566
"4",90,"1","val_global",1074,"4 2",0.928583463
"4",90,"1","val_global",1074,"4 3",0.926123043
"4",90,"1","val_global",1075,"4 0",0.938167336
"4",90,"1","val_global",1075,"4 1",0.950026223
"4",90,"1","val_global",1075,"4 2",0.928925739
"4",90,"1","val_global",1075,"4 3",0.927052006
"4",90,"1","val_global",1076,"4 0",0.937482146
"4",90,"1","val_global",1076,"4 1",0.9508626
"4",90,"1","val_global",1076,"4 2",0.927527601
"4",90,"1","val_global",1076,"4 3",0.924602735
"4",90,"1","val_global",1077,"4 0",0.939166927
"4",90,"1","val_global",1077,"4 1",0.950414983
"4",90,"1","val_global",1077,"4 2",0.926528273
"4",90,"1","val_global",1077,"4 3",0.924116665
"4",90,"1","val_global",1078,"4 0",0.939363284
"4",90,"1","val_global",1078,"4 1",0.951955967
"4",90,"1","val_global",1078,"4 2",0.92637247
"4",90,"1","val_global",1078,"4 3",0.92504618
"4",90,"1","val_global",1079,"4 0",0.939493266
"4",90,"1","val_global",1079,"4 1",0.951541843
"4",90,"1","val_global",1079,"4 2",0.925423512
"4",90,"1","val_global",1079,"4 3",0.925262061
"4",90,"1","val_global",1080,"4 0",0.939437464
"4",90,"1","val_global",1080,"4 1",0.952434487
"4",90,"1","val_global",1080,"4 2",0.926356687
"4",90,"1","val_global",1080,"4 3",0.925977124
"4",90,"1","val_global",1081,"4 0",0.940556383
"4",90,"1","val_global",1081,"4 1",0.952415175
"4",90,"1","val_global",1081,"4 2",0.926210092
"4",90,"1","val_global",1081,"4 3",0.927313827
"4",90,"1","val_global",1082,"4 0",0.93886456
"4",90,"1","val_global",1082,"4 1",0.952597714
"4",90,"1","val_global",1082,"4 2",0.925249316
"4",90,"1","val_global",1082,"4 3",0.927254628
"4",90,"1","val_global",1083,"4 0",0.938530448
"4",90,"1","val_global",1083,"4 1",0.953635397
"4",90,"1","val_global",1083,"4 2",0.925866625
"4",90,"1","val_global",1083,"4 3",0.92733727
"4",90,"1","val_global",1084,"4 0",0.936955512
"4",90,"1","val_global",1084,"4 1",0.952297296
"4",90,"1","val_global",1084,"4 2",0.925481436
"4",90,"1","val_global",1084,"4 3",0.927551789
"4",90,"1","val_global",1085,"4 0",0.935261573
"4",90,"1","val_global",1085,"4 1",0.954042556
"4",90,"1","val_global",1085,"4 2",0.925078481
"4",90,"1","val_global",1085,"4 3",0.927453376
"4",90,"1","val_global",1086,"4 0",0.933706417
"4",90,"1","val_global",1086,"4 1",0.95482739
"4",90,"1","val_global",1086,"4 2",0.924620096
"4",90,"1","val_global",1086,"4 3",0.929206923
"4",90,"1","val_global",1087,"4 0",0.932227157
"4",90,"1","val_global",1087,"4 1",0.954187449
"4",90,"1","val_global",1087,"4 2",0.924118899
"4",90,"1","val_global",1087,"4 3",0.928768496
"4",90,"1","val_global",1088,"4 0",0.931640387
"4",90,"1","val_global",1088,"4 1",0.955261669
"4",90,"1","val_global",1088,"4 2",0.92509057
"4",90,"1","val_global",1088,"4 3",0.927466591
"4",90,"1","val_global",1089,"4 0",0.930101917
"4",90,"1","val_global",1089,"4 1",0.953925383
"4",90,"1","val_global",1089,"4 2",0.925035985
"4",90,"1","val_global",1089,"4 3",0.926372474
"4",90,"1","val_global",1090,"4 0",0.92852559
"4",90,"1","val_global",1090,"4 1",0.955034414
"4",90,"1","val_global",1090,"4 2",0.923023895
"4",90,"1","val_global",1090,"4 3",0.926067671
"4",90,"1","val_global",1091,"4 0",0.929863338
"4",90,"1","val_global",1091,"4 1",0.950519518
"4",90,"1","val_global",1091,"4 2",0.924401464
"4",90,"1","val_global",1091,"4 3",0.928163488
"4",90,"1","val_global",1092,"4 0",0.929413968
"4",90,"1","val_global",1092,"4 1",0.951337542
"4",90,"1","val_global",1092,"4 2",0.924190997
"4",90,"1","val_global",1092,"4 3",0.928678471
"4",90,"1","val_global",1093,"4 0",0.930393789
"4",90,"1","val_global",1093,"4 1",0.952165014
"4",90,"1","val_global",1093,"4 2",0.924808941
"4",90,"1","val_global",1093,"4 3",0.929006187
"4",90,"1","val_global",1094,"4 0",0.931206762
"4",90,"1","val_global",1094,"4 1",0.95251789
"4",90,"1","val_global",1094,"4 2",0.926101095
"4",90,"1","val_global",1094,"4 3",0.930047951
"4",90,"1","val_global",1095,"4 0",0.931706574
"4",90,"1","val_global",1095,"4 1",0.952049178
"4",90,"1","val_global",1095,"4 2",0.924675385
"4",90,"1","val_global",1095,"4 3",0.926766869
"4",90,"1","val_global",1096,"4 0",0.931336216
"4",90,"1","val_global",1096,"4 1",0.953137675
"4",90,"1","val_global",1096,"4 2",0.926601002
"4",90,"1","val_global",1096,"4 3",0.926136857
"4",90,"1","val_global",1097,"4 0",0.929772503
"4",90,"1","val_global",1097,"4 1",0.953757754
"4",90,"1","val_global",1097,"4 2",0.927209664
"4",90,"1","val_global",1097,"4 3",0.925504502
"4",90,"1","val_global",1098,"4 0",0.929277275
"4",90,"1","val_global",1098,"4 1",0.954450306
"4",90,"1","val_global",1098,"4 2",0.926431249
"4",90,"1","val_global",1098,"4 3",0.925086092
"4",90,"1","val_global",1099,"4 0",0.928655237
"4",90,"1","val_global",1099,"4 1",0.954776393
"4",90,"1","val_global",1099,"4 2",0.92646513
"4",90,"1","val_global",1099,"4 3",0.925566572
"4",90,"1","val_global",1100,"4 0",0.930103687
"4",90,"1","val_global",1100,"4 1",0.953163251
"4",90,"1","val_global",1100,"4 2",0.92842217
"4",90,"1","val_global",1100,"4 3",0.925994543
"4",90,"1","val_global",1101,"4 0",0.929971709
"4",90,"1","val_global",1101,"4 1",0.952352127
"4",90,"1","val_global",1101,"4 2",0.930398991
"4",90,"1","val_global",1101,"4 3",0.92485092
"4",90,"1","val_global",1102,"4 0",0.930495417
"4",90,"1","val_global",1102,"4 1",0.952529729
"4",90,"1","val_global",1102,"4 2",0.93030015
"4",90,"1","val_global",1102,"4 3",0.923816894
"4",90,"1","val_global",1103,"4 0",0.926686055
"4",90,"1","val_global",1103,"4 1",0.950887253
"4",90,"1","val_global",1103,"4 2",0.929893875
"4",90,"1","val_global",1103,"4 3",0.923894247
"4",90,"1","val_global",1104,"4 0",0.92703278
"4",90,"1","val_global",1104,"4 1",0.950314692
"4",90,"1","val_global",1104,"4 2",0.929174145
"4",90,"1","val_global",1104,"4 3",0.92614884
"4",90,"1","val_global",1105,"4 0",0.926188203
"4",90,"1","val_global",1105,"4 1",0.950467164
"4",90,"1","val_global",1105,"4 2",0.92742405
"4",90,"1","val_global",1105,"4 3",0.925316221
"4",90,"1","val_global",1106,"4 0",0.925762544
"4",90,"1","val_global",1106,"4 1",0.950338177
"4",90,"1","val_global",1106,"4 2",0.927054005
"4",90,"1","val_global",1106,"4 3",0.923985751
"4",90,"1","val_global",1107,"4 0",0.925306018
"4",90,"1","val_global",1107,"4 1",0.950398193
"4",90,"1","val_global",1107,"4 2",0.927383781
"4",90,"1","val_global",1107,"4 3",0.925034993
"4",90,"1","val_global",1108,"4 0",0.928189389
"4",90,"1","val_global",1108,"4 1",0.95008849
"4",90,"1","val_global",1108,"4 2",0.924409046
"4",90,"1","val_global",1108,"4 3",0.924621748
"4",90,"1","val_global",1109,"4 0",0.928878844
"4",90,"1","val_global",1109,"4 1",0.950842313
"4",90,"1","val_global",1109,"4 2",0.923416219
"4",90,"1","val_global",1109,"4 3",0.923071548
"4",90,"1","val_global",1110,"4 0",0.928684062
"4",90,"1","val_global",1110,"4 1",0.9511709
"4",90,"1","val_global",1110,"4 2",0.923991695
"4",90,"1","val_global",1110,"4 3",0.923170905
"4",90,"1","val_global",1111,"4 0",0.928022425
"4",90,"1","val_global",1111,"4 1",0.95365126
"4",90,"1","val_global",1111,"4 2",0.92270082
"4",90,"1","val_global",1111,"4 3",0.921708406
"4",90,"1","val_global",1112,"4 0",0.929586034
"4",90,"1","val_global",1112,"4 1",0.951635494
"4",90,"1","val_global",1112,"4 2",0.924696219
"4",90,"1","val_global",1112,"4 3",0.922655004
"4",90,"1","val_global",1113,"4 0",0.928581346
"4",90,"1","val_global",1113,"4 1",0.950201237
"4",90,"1","val_global",1113,"4 2",0.924103318
"4",90,"1","val_global",1113,"4 3",0.92084863
"4",90,"1","val_global",1114,"4 0",0.928380691
"4",90,"1","val_global",1114,"4 1",0.950026862
"4",90,"1","val_global",1114,"4 2",0.924251074
"4",90,"1","val_global",1114,"4 3",0.919747574
"4",90,"1","val_global",1115,"4 0",0.926644619
"4",90,"1","val_global",1115,"4 1",0.949459536
"4",90,"1","val_global",1115,"4 2",0.924036331
"4",90,"1","val_global",1115,"4 3",0.921768524
"4",90,"1","val_global",1116,"4 0",0.926796129
"4",90,"1","val_global",1116,"4 1",0.948715768
"4",90,"1","val_global",1116,"4 2",0.924170766
"4",90,"1","val_global",1116,"4 3",0.922446581
"4",90,"1","val_global",1117,"4 0",0.925402806
"4",90,"1","val_global",1117,"4 1",0.947660981
"4",90,"1","val_global",1117,"4 2",0.923390397
"4",90,"1","val_global",1117,"4 3",0.923371095
"4",90,"1","val_global",1118,"4 0",0.924603985
"4",90,"1","val_global",1118,"4 1",0.947413579
"4",90,"1","val_global",1118,"4 2",0.923961616
"4",90,"1","val_global",1118,"4 3",0.92402227
"4",90,"1","val_global",1119,"4 0",0.923272207
"4",90,"1","val_global",1119,"4 1",0.947079853
"4",90,"1","val_global",1119,"4 2",0.925825957
"4",90,"1","val_global",1119,"4 3",0.924868693
"4",90,"1","val_global",1120,"4 0",0.923239482
"4",90,"1","val_global",1120,"4 1",0.945183397
"4",90,"1","val_global",1120,"4 2",0.924108497
"4",90,"1","val_global",1120,"4 3",0.925671854
"4",90,"1","val_global",1121,"4 0",0.921486196
"4",90,"1","val_global",1121,"4 1",0.944581267
"4",90,"1","val_global",1121,"4 2",0.920810948
"4",90,"1","val_global",1121,"4 3",0.926271158
"4",90,"1","val_global",1122,"4 0",0.921536357
"4",90,"1","val_global",1122,"4 1",0.943845026
"4",90,"1","val_global",1122,"4 2",0.921880254
"4",90,"1","val_global",1122,"4 3",0.926656319
"4",90,"1","val_global",1123,"4 0",0.923541781
"4",90,"1","val_global",1123,"4 1",0.945258661
"4",90,"1","val_global",1123,"4 2",0.921248884
"4",90,"1","val_global",1123,"4 3",0.925585079
"4",90,"1","val_global",1124,"4 0",0.923895325
"4",90,"1","val_global",1124,"4 1",0.947002263
"4",90,"1","val_global",1124,"4 2",0.922582441
"4",90,"1","val_global",1124,"4 3",0.922004184
"4",90,"1","val_global",1125,"4 0",0.924580175
"4",90,"1","val_global",1125,"4 1",0.945808766
"4",90,"1","val_global",1125,"4 2",0.923050078
"4",90,"1","val_global",1125,"4 3",0.922296611
"4",90,"1","val_global",1126,"4 0",0.925817198
"4",90,"1","val_global",1126,"4 1",0.946420585
"4",90,"1","val_global",1126,"4 2",0.924542849
"4",90,"1","val_global",1126,"4 3",0.921674127
"4",90,"1","val_global",1127,"4 0",0.925679436
"4",90,"1","val_global",1127,"4 1",0.945927999
"4",90,"1","val_global",1127,"4 2",0.925654332
"4",90,"1","val_global",1127,"4 3",0.920732375
"4",90,"1","val_global",1128,"4 0",0.924376641
"4",90,"1","val_global",1128,"4 1",0.945353718
"4",90,"1","val_global",1128,"4 2",0.927392939
"4",90,"1","val_global",1128,"4 3",0.922078704
"4",90,"1","val_global",1129,"4 0",0.925336241
"4",90,"1","val_global",1129,"4 1",0.94608691
"4",90,"1","val_global",1129,"4 2",0.927739275
"4",90,"1","val_global",1129,"4 3",0.923631818
"4",90,"1","val_global",1130,"4 0",0.927740358
"4",90,"1","val_global",1130,"4 1",0.94614975
"4",90,"1","val_global",1130,"4 2",0.928192634
"4",90,"1","val_global",1130,"4 3",0.921933259
"4",90,"1","val_global",1131,"4 0",0.927151233
"4",90,"1","val_global",1131,"4 1",0.944344118
"4",90,"1","val_global",1131,"4 2",0.928430322
"4",90,"1","val_global",1131,"4 3",0.924099842
"4",90,"1","val_global",1132,"4 0",0.924022218
"4",90,"1","val_global",1132,"4 1",0.945234646
"4",90,"1","val_global",1132,"4 2",0.926913793
"4",90,"1","val_global",1132,"4 3",0.924048122
"4",90,"1","val_global",1133,"4 0",0.923901689
"4",90,"1","val_global",1133,"4 1",0.947060754
"4",90,"1","val_global",1133,"4 2",0.927081051
"4",90,"1","val_global",1133,"4 3",0.924349813
"4",90,"1","val_global",1134,"4 0",0.923325196
"4",90,"1","val_global",1134,"4 1",0.947199807
"4",90,"1","val_global",1134,"4 2",0.925163603
"4",90,"1","val_global",1134,"4 3",0.925286136
"4",90,"1","val_global",1135,"4 0",0.923197842
"4",90,"1","val_global",1135,"4 1",0.9471545
"4",90,"1","val_global",1135,"4 2",0.924714055
"4",90,"1","val_global",1135,"4 3",0.923212089
"4",90,"1","val_global",1136,"4 0",0.924347356
"4",90,"1","val_global",1136,"4 1",0.946563867
"4",90,"1","val_global",1136,"4 2",0.922615115
"4",90,"1","val_global",1136,"4 3",0.924127308
"4",90,"1","val_global",1137,"4 0",0.923736455
"4",90,"1","val_global",1137,"4 1",0.947644605
"4",90,"1","val_global",1137,"4 2",0.924208793
"4",90,"1","val_global",1137,"4 3",0.923954909
"4",90,"1","val_global",1138,"4 0",0.924751527
"4",90,"1","val_global",1138,"4 1",0.94681789
"4",90,"1","val_global",1138,"4 2",0.927077412
"4",90,"1","val_global",1138,"4 3",0.922927622
"4",90,"1","val_global",1139,"4 0",0.925108271
"4",90,"1","val_global",1139,"4 1",0.94728017
"4",90,"1","val_global",1139,"4 2",0.924440034
"4",90,"1","val_global",1139,"4 3",0.921156554
"4",90,"1","val_global",1140,"4 0",0.925335542
"4",90,"1","val_global",1140,"4 1",0.949743003
"4",90,"1","val_global",1140,"4 2",0.923007278
"4",90,"1","val_global",1140,"4 3",0.919209929
"4",90,"1","val_global",1141,"4 0",0.926380994
"4",90,"1","val_global",1141,"4 1",0.949277501
"4",90,"1","val_global",1141,"4 2",0.923224993
"4",90,"1","val_global",1141,"4 3",0.918674037
"4",90,"1","val_global",1142,"4 0",0.926009142
"4",90,"1","val_global",1142,"4 1",0.950761783
"4",90,"1","val_global",1142,"4 2",0.922114247
"4",90,"1","val_global",1142,"4 3",0.918956756
"4",90,"1","val_global",1143,"4 0",0.925849168
"4",90,"1","val_global",1143,"4 1",0.949595849
"4",90,"1","val_global",1143,"4 2",0.921528811
"4",90,"1","val_global",1143,"4 3",0.91954677
"4",90,"1","val_global",1144,"4 0",0.924759158
"4",90,"1","val_global",1144,"4 1",0.948731632
"4",90,"1","val_global",1144,"4 2",0.920826588
"4",90,"1","val_global",1144,"4 3",0.922910551
"4",90,"1","val_global",1145,"4 0",0.92483831
"4",90,"1","val_global",1145,"4 1",0.949123305
"4",90,"1","val_global",1145,"4 2",0.922718992
"4",90,"1","val_global",1145,"4 3",0.924547243
"4",90,"1","val_global",1146,"4 0",0.926769054
"4",90,"1","val_global",1146,"4 1",0.948151027
"4",90,"1","val_global",1146,"4 2",0.921859821
"4",90,"1","val_global",1146,"4 3",0.92558328
"4",90,"1","val_global",1147,"4 0",0.928938465
"4",90,"1","val_global",1147,"4 1",0.947006786
"4",90,"1","val_global",1147,"4 2",0.920784593
"4",90,"1","val_global",1147,"4 3",0.925418143
"4",90,"1","val_global",1148,"4 0",0.929641282
"4",90,"1","val_global",1148,"4 1",0.945628411
"4",90,"1","val_global",1148,"4 2",0.921722276
"4",90,"1","val_global",1148,"4 3",0.92235245
"4",90,"1","val_global",1149,"4 0",0.928218115
"4",90,"1","val_global",1149,"4 1",0.943485567
"4",90,"1","val_global",1149,"4 2",0.921733665
"4",90,"1","val_global",1149,"4 3",0.92240755
"4",90,"1","val_global",1150,"4 0",0.928539687
"4",90,"1","val_global",1150,"4 1",0.942331897
"4",90,"1","val_global",1150,"4 2",0.921717892
"4",90,"1","val_global",1150,"4 3",0.924523551
"4",90,"1","val_global",1151,"4 0",0.93017889
"4",90,"1","val_global",1151,"4 1",0.944214863
"4",90,"1","val_global",1151,"4 2",0.920601616
"4",90,"1","val_global",1151,"4 3",0.922285608
"4",90,"1","val_global",1152,"4 0",0.931694821
"4",90,"1","val_global",1152,"4 1",0.945863806
"4",90,"1","val_global",1152,"4 2",0.920846731
"4",90,"1","val_global",1152,"4 3",0.923769436
"4",90,"1","val_global",1153,"4 0",0.932949164
"4",90,"1","val_global",1153,"4 1",0.943340268
"4",90,"1","val_global",1153,"4 2",0.923027043
"4",90,"1","val_global",1153,"4 3",0.925305451
"4",90,"1","val_global",1154,"4 0",0.933837596
"4",90,"1","val_global",1154,"4 1",0.942592958
"4",90,"1","val_global",1154,"4 2",0.922551915
"4",90,"1","val_global",1154,"4 3",0.924652954
"4",90,"1","val_global",1155,"4 0",0.93407202
"4",90,"1","val_global",1155,"4 1",0.943313229
"4",90,"1","val_global",1155,"4 2",0.922068467
"4",90,"1","val_global",1155,"4 3",0.926600301
"4",90,"1","val_global",1156,"4 0",0.931143497
"4",90,"1","val_global",1156,"4 1",0.943655638
"4",90,"1","val_global",1156,"4 2",0.920669409
"4",90,"1","val_global",1156,"4 3",0.926532411
"4",90,"1","val_global",1157,"4 0",0.932231418
"4",90,"1","val_global",1157,"4 1",0.943154928
"4",90,"1","val_global",1157,"4 2",0.919159509
"4",90,"1","val_global",1157,"4 3",0.925102672
"4",90,"1","val_global",1158,"4 0",0.931682726
"4",90,"1","val_global",1158,"4 1",0.943473223
"4",90,"1","val_global",1158,"4 2",0.917698015
"4",90,"1","val_global",1158,"4 3",0.924282199
"4",90,"1","val_global",1159,"4 0",0.93185694
"4",90,"1","val_global",1159,"4 1",0.942752632
"4",90,"1","val_global",1159,"4 2",0.917015223
"4",90,"1","val_global",1159,"4 3",0.92371209
"4",90,"1","val_global",1160,"4 0",0.92944445
"4",90,"1","val_global",1160,"4 1",0.943140738
"4",90,"1","val_global",1160,"4 2",0.91733966
"4",90,"1","val_global",1160,"4 3",0.924685483
"4",90,"1","val_global",1161,"4 0",0.931618233
"4",90,"1","val_global",1161,"4 1",0.944250694
"4",90,"1","val_global",1161,"4 2",0.91916786
"4",90,"1","val_global",1161,"4 3",0.924201984
"4",90,"1","val_global",1162,"4 0",0.931566244
"4",90,"1","val_global",1162,"4 1",0.944455857
"4",90,"1","val_global",1162,"4 2",0.919358762
"4",90,"1","val_global",1162,"4 3",0.923197551
"4",90,"1","val_global",1163,"4 0",0.932235943
"4",90,"1","val_global",1163,"4 1",0.944232651
"4",90,"1","val_global",1163,"4 2",0.91968944
"4",90,"1","val_global",1163,"4 3",0.922563309
"4",90,"1","val_global",1164,"4 0",0.932016727
"4",90,"1","val_global",1164,"4 1",0.942721037
"4",90,"1","val_global",1164,"4 2",0.919040949
"4",90,"1","val_global",1164,"4 3",0.921801848
"4",90,"1","val_global",1165,"4 0",0.932108193
"4",90,"1","val_global",1165,"4 1",0.942973203
"4",90,"1","val_global",1165,"4 2",0.916599583
"4",90,"1","val_global",1165,"4 3",0.920592096
"4",90,"1","val_global",1166,"4 0",0.932286388
"4",90,"1","val_global",1166,"4 1",0.942837796
"4",90,"1","val_global",1166,"4 2",0.917521483
"4",90,"1","val_global",1166,"4 3",0.919802312
"4",90,"1","val_global",1167,"4 0",0.93279807
"4",90,"1","val_global",1167,"4 1",0.944309104
"4",90,"1","val_global",1167,"4 2",0.917453531
"4",90,"1","val_global",1167,"4 3",0.919600923
"4",90,"1","val_global",1168,"4 0",0.930899026
"4",90,"1","val_global",1168,"4 1",0.944301857
"4",90,"1","val_global",1168,"4 2",0.917002337
"4",90,"1","val_global",1168,"4 3",0.921765422
"4",90,"1","val_global",1169,"4 0",0.929624559
"4",90,"1","val_global",1169,"4 1",0.945349329
"4",90,"1","val_global",1169,"4 2",0.917645586
"4",90,"1","val_global",1169,"4 3",0.921526118
"4",90,"1","val_global",1170,"4 0",0.929066496
"4",90,"1","val_global",1170,"4 1",0.944543081
"4",90,"1","val_global",1170,"4 2",0.917041201
"4",90,"1","val_global",1170,"4 3",0.920629537
"4",90,"1","val_global",1171,"4 0",0.928460868
"4",90,"1","val_global",1171,"4 1",0.942664688
"4",90,"1","val_global",1171,"4 2",0.917095974
"4",90,"1","val_global",1171,"4 3",0.921428035
"4",90,"1","val_global",1172,"4 0",0.92753139
"4",90,"1","val_global",1172,"4 1",0.939369377
"4",90,"1","val_global",1172,"4 2",0.917030405
"4",90,"1","val_global",1172,"4 3",0.9190102
"4",90,"1","val_global",1173,"4 0",0.92717243
"4",90,"1","val_global",1173,"4 1",0.939932958
"4",90,"1","val_global",1173,"4 2",0.914344176
"4",90,"1","val_global",1173,"4 3",0.917270069
"4",90,"1","val_global",1174,"4 0",0.924536311
"4",90,"1","val_global",1174,"4 1",0.940259059
"4",90,"1","val_global",1174,"4 2",0.914690068
"4",90,"1","val_global",1174,"4 3",0.916543326
"4",90,"1","val_global",1175,"4 0",0.924373976
"4",90,"1","val_global",1175,"4 1",0.940215888
"4",90,"1","val_global",1175,"4 2",0.915840495
"4",90,"1","val_global",1175,"4 3",0.917256555
"4",90,"1","val_global",1176,"4 0",0.927245935
"4",90,"1","val_global",1176,"4 1",0.9390957
"4",90,"1","val_global",1176,"4 2",0.918411126
"4",90,"1","val_global",1176,"4 3",0.918077408
"4",90,"1","val_global",1177,"4 0",0.927112898
"4",90,"1","val_global",1177,"4 1",0.938380134
"4",90,"1","val_global",1177,"4 2",0.918936271
"4",90,"1","val_global",1177,"4 3",0.918937444
"4",90,"1","val_global",1178,"4 0",0.926838299
"4",90,"1","val_global",1178,"4 1",0.938126699
"4",90,"1","val_global",1178,"4 2",0.917042126
"4",90,"1","val_global",1178,"4 3",0.918384613
"4",90,"1","val_global",1179,"4 0",0.927510432
"4",90,"1","val_global",1179,"4 1",0.937583252
"4",90,"1","val_global",1179,"4 2",0.917238427
"4",90,"1","val_global",1179,"4 3",0.920421339
"4",90,"1","val_global",1180,"4 0",0.929044052
"4",90,"1","val_global",1180,"4 1",0.935165874
"4",90,"1","val_global",1180,"4 2",0.920172538
"4",90,"1","val_global",1180,"4 3",0.918504666
"4",90,"1","val_global",1181,"4 0",0.925475419
"4",90,"1","val_global",1181,"4 1",0.935345408
"4",90,"1","val_global",1181,"4 2",0.91912569
"4",90,"1","val_global",1181,"4 3",0.917265982
"4",90,"1","val_global",1182,"4 0",0.925116093
"4",90,"1","val_global",1182,"4 1",0.933095641
"4",90,"1","val_global",1182,"4 2",0.920215533
"4",90,"1","val_global",1182,"4 3",0.918386226
"4",90,"1","val_global",1183,"4 0",0.922998533
"4",90,"1","val_global",1183,"4 1",0.931779677
"4",90,"1","val_global",1183,"4 2",0.918841317
"4",90,"1","val_global",1183,"4 3",0.918452242
"4",90,"1","val_global",1184,"4 0",0.923948481
"4",90,"1","val_global",1184,"4 1",0.933227496
"4",90,"1","val_global",1184,"4 2",0.918747873
"4",90,"1","val_global",1184,"4 3",0.916800703
"4",90,"1","val_global",1185,"4 0",0.924945356
"4",90,"1","val_global",1185,"4 1",0.93192744
"4",90,"1","val_global",1185,"4 2",0.919630813
"4",90,"1","val_global",1185,"4 3",0.917166177
"4",90,"1","val_global",1186,"4 0",0.920881581
"4",90,"1","val_global",1186,"4 1",0.933223305
"4",90,"1","val_global",1186,"4 2",0.917965694
"4",90,"1","val_global",1186,"4 3",0.916498437
"4",90,"1","val_global",1187,"4 0",0.918174662
"4",90,"1","val_global",1187,"4 1",0.931675543
"4",90,"1","val_global",1187,"4 2",0.915770333
"4",90,"1","val_global",1187,"4 3",0.916565673
"4",90,"1","val_global",1188,"4 0",0.917523345
"4",90,"1","val_global",1188,"4 1",0.932262235
"4",90,"1","val_global",1188,"4 2",0.915081565
"4",90,"1","val_global",1188,"4 3",0.916567423
"4",90,"1","val_global",1189,"4 0",0.920004617
"4",90,"1","val_global",1189,"4 1",0.933850164
"4",90,"1","val_global",1189,"4 2",0.914520615
"4",90,"1","val_global",1189,"4 3",0.916712651
"4",90,"1","val_global",1190,"4 0",0.920249024
"4",90,"1","val_global",1190,"4 1",0.935478525
"4",90,"1","val_global",1190,"4 2",0.914407613
"4",90,"1","val_global",1190,"4 3",0.915241628
"4",90,"1","val_global",1191,"4 0",0.919293457
"4",90,"1","val_global",1191,"4 1",0.937408439
"4",90,"1","val_global",1191,"4 2",0.913968436
"4",90,"1","val_global",1191,"4 3",0.914569719
"4",90,"1","val_global",1192,"4 0",0.919816721
"4",90,"1","val_global",1192,"4 1",0.937851452
"4",90,"1","val_global",1192,"4 2",0.914582936
"4",90,"1","val_global",1192,"4 3",0.912269627
"4",90,"1","val_global",1193,"4 0",0.918135275
"4",90,"1","val_global",1193,"4 1",0.937724835
"4",90,"1","val_global",1193,"4 2",0.915131289
"4",90,"1","val_global",1193,"4 3",0.913717641
"4",90,"1","val_global",1194,"4 0",0.92137694
"4",90,"1","val_global",1194,"4 1",0.938459928
"4",90,"1","val_global",1194,"4 2",0.916436259
"4",90,"1","val_global",1194,"4 3",0.913603222
"4",90,"1","val_global",1195,"4 0",0.92145338
"4",90,"1","val_global",1195,"4 1",0.938869626
"4",90,"1","val_global",1195,"4 2",0.915158656
"4",90,"1","val_global",1195,"4 3",0.912046444
"4",90,"1","val_global",1196,"4 0",0.919406592
"4",90,"1","val_global",1196,"4 1",0.938944032
"4",90,"1","val_global",1196,"4 2",0.914753917
"4",90,"1","val_global",1196,"4 3",0.910573595
"4",90,"1","val_global",1197,"4 0",0.919697114
"4",90,"1","val_global",1197,"4 1",0.939136035
"4",90,"1","val_global",1197,"4 2",0.913803831
"4",90,"1","val_global",1197,"4 3",0.910064761
"4",90,"1","val_global",1198,"4 0",0.920074087
"4",90,"1","val_global",1198,"4 1",0.937886844
"4",90,"1","val_global",1198,"4 2",0.913499766
"4",90,"1","val_global",1198,"4 3",0.910827784
"4",90,"1","val_global",1199,"4 0",0.92075899
"4",90,"1","val_global",1199,"4 1",0.938638204
"4",90,"1","val_global",1199,"4 2",0.913951309
"4",90,"1","val_global",1199,"4 3",0.910821735
"4",90,"1","val_global",1200,"4 0",0.920246232
"4",90,"1","val_global",1200,"4 1",0.939935463
"4",90,"1","val_global",1200,"4 2",0.911070168
"4",90,"1","val_global",1200,"4 3",0.912749049
"4",90,"1","val_global",1201,"4 0",0.922032443
"4",90,"1","val_global",1201,"4 1",0.939636499
"4",90,"1","val_global",1201,"4 2",0.910779596
"4",90,"1","val_global",1201,"4 3",0.91365085
"4",90,"1","val_global",1202,"4 0",0.923532035
"4",90,"1","val_global",1202,"4 1",0.940063482
"4",90,"1","val_global",1202,"4 2",0.90949216
"4",90,"1","val_global",1202,"4 3",0.912350704
"4",90,"1","val_global",1203,"4 0",0.928061509
"4",90,"1","val_global",1203,"4 1",0.942020145
"4",90,"1","val_global",1203,"4 2",0.912006307
"4",90,"1","val_global",1203,"4 3",0.912969153
"4",90,"1","val_global",1204,"4 0",0.928593855
"4",90,"1","val_global",1204,"4 1",0.942415678
"4",90,"1","val_global",1204,"4 2",0.911409482
"4",90,"1","val_global",1204,"4 3",0.912876826
"4",90,"1","val_global",1205,"4 0",0.926764276
"4",90,"1","val_global",1205,"4 1",0.94259697
"4",90,"1","val_global",1205,"4 2",0.911684376
"4",90,"1","val_global",1205,"4 3",0.91126701
"4",90,"1","val_global",1206,"4 0",0.927542179
"4",90,"1","val_global",1206,"4 1",0.941541169
"4",90,"1","val_global",1206,"4 2",0.911807135
"4",90,"1","val_global",1206,"4 3",0.910503039
"4",90,"1","val_global",1207,"4 0",0.928243156
"4",90,"1","val_global",1207,"4 1",0.942075696
"4",90,"1","val_global",1207,"4 2",0.912349455
"4",90,"1","val_global",1207,"4 3",0.910088691
"4",90,"1","val_global",1208,"4 0",0.929299539
"4",90,"1","val_global",1208,"4 1",0.94285906
"4",90,"1","val_global",1208,"4 2",0.911111634
"4",90,"1","val_global",1208,"4 3",0.909741313
"4",90,"1","val_global",1209,"4 0",0.927756158
"4",90,"1","val_global",1209,"4 1",0.941124409
"4",90,"1","val_global",1209,"4 2",0.913093853
"4",90,"1","val_global",1209,"4 3",0.908949653
"4",90,"1","val_global",1210,"4 0",0.926577421
"4",90,"1","val_global",1210,"4 1",0.94047083
"4",90,"1","val_global",1210,"4 2",0.913450287
"4",90,"1","val_global",1210,"4 3",0.909793882
"4",90,"1","val_global",1211,"4 0",0.926394181
"4",90,"1","val_global",1211,"4 1",0.93867952
"4",90,"1","val_global",1211,"4 2",0.915066307
"4",90,"1","val_global",1211,"4 3",0.910184378
"4",90,"1","val_global",1212,"4 0",0.925252166
"4",90,"1","val_global",1212,"4 1",0.939454352
"4",90,"1","val_global",1212,"4 2",0.914092404
"4",90,"1","val_global",1212,"4 3",0.912329405
"4",90,"1","val_global",1213,"4 0",0.925851176
"4",90,"1","val_global",1213,"4 1",0.940175863
"4",90,"1","val_global",1213,"4 2",0.911982316
"4",90,"1","val_global",1213,"4 3",0.911601472
"4",90,"1","val_global",1214,"4 0",0.925322683
"4",90,"1","val_global",1214,"4 1",0.940879381
"4",90,"1","val_global",1214,"4 2",0.911410281
"4",90,"1","val_global",1214,"4 3",0.91227871
"4",90,"1","val_global",1215,"4 0",0.923251989
"4",90,"1","val_global",1215,"4 1",0.940745147
"4",90,"1","val_global",1215,"4 2",0.911972794
"4",90,"1","val_global",1215,"4 3",0.913272793
"4",90,"1","val_global",1216,"4 0",0.92325097
"4",90,"1","val_global",1216,"4 1",0.942599829
"4",90,"1","val_global",1216,"4 2",0.91169433
"4",90,"1","val_global",1216,"4 3",0.912067221
"4",90,"1","val_global",1217,"4 0",0.920784825
"4",90,"1","val_global",1217,"4 1",0.941291165
"4",90,"1","val_global",1217,"4 2",0.913337192
"4",90,"1","val_global",1217,"4 3",0.913005793
"4",90,"1","val_global",1218,"4 0",0.920355718
"4",90,"1","val_global",1218,"4 1",0.943069831
"4",90,"1","val_global",1218,"4 2",0.913467702
"4",90,"1","val_global",1218,"4 3",0.913814631
"4",90,"1","val_global",1219,"4 0",0.919990424
"4",90,"1","val_global",1219,"4 1",0.942057624
"4",90,"1","val_global",1219,"4 2",0.913583413
"4",90,"1","val_global",1219,"4 3",0.911393408
"4",90,"1","val_global",1220,"4 0",0.91952983
"4",90,"1","val_global",1220,"4 1",0.942544217
"4",90,"1","val_global",1220,"4 2",0.912252135
"4",90,"1","val_global",1220,"4 3",0.910982454
"4",90,"1","val_global",1221,"4 0",0.918336914
"4",90,"1","val_global",1221,"4 1",0.941993286
"4",90,"1","val_global",1221,"4 2",0.91370764
"4",90,"1","val_global",1221,"4 3",0.910497201
"4",90,"1","val_global",1222,"4 0",0.91712537
"4",90,"1","val_global",1222,"4 1",0.943243086
"4",90,"1","val_global",1222,"4 2",0.913533796
"4",90,"1","val_global",1222,"4 3",0.91198779
"4",90,"1","val_global",1223,"4 0",0.913195608
"4",90,"1","val_global",1223,"4 1",0.942013503
"4",90,"1","val_global",1223,"4 2",0.913098674
"4",90,"1","val_global",1223,"4 3",0.910776248
"4",90,"1","val_global",1224,"4 0",0.911890028
"4",90,"1","val_global",1224,"4 1",0.942054296
"4",90,"1","val_global",1224,"4 2",0.91289188
"4",90,"1","val_global",1224,"4 3",0.910631872
"4",90,"1","val_global",1225,"4 0",0.913210339
"4",90,"1","val_global",1225,"4 1",0.940849902
"4",90,"1","val_global",1225,"4 2",0.910874568
"4",90,"1","val_global",1225,"4 3",0.911935617
"4",90,"1","val_global",1226,"4 0",0.914703696
"4",90,"1","val_global",1226,"4 1",0.940851678
"4",90,"1","val_global",1226,"4 2",0.910332668
"4",90,"1","val_global",1226,"4 3",0.912264574
"4",90,"1","val_global",1227,"4 0",0.914426728
"4",90,"1","val_global",1227,"4 1",0.94271241
"4",90,"1","val_global",1227,"4 2",0.910626482
"4",90,"1","val_global",1227,"4 3",0.912807567
"4",90,"1","val_global",1228,"4 0",0.913983617
"4",90,"1","val_global",1228,"4 1",0.940588717
"4",90,"1","val_global",1228,"4 2",0.910402801
"4",90,"1","val_global",1228,"4 3",0.914015505
"4",90,"1","val_global",1229,"4 0",0.915136681
"4",90,"1","val_global",1229,"4 1",0.940831283
"4",90,"1","val_global",1229,"4 2",0.908977244
"4",90,"1","val_global",1229,"4 3",0.913118859
"4",90,"1","val_global",1230,"4 0",0.916457152
"4",90,"1","val_global",1230,"4 1",0.941459595
"4",90,"1","val_global",1230,"4 2",0.907130561
"4",90,"1","val_global",1230,"4 3",0.912287427
"4",90,"1","val_global",1231,"4 0",0.917155554
"4",90,"1","val_global",1231,"4 1",0.939897812
"4",90,"1","val_global",1231,"4 2",0.907475875
"4",90,"1","val_global",1231,"4 3",0.91274331
"4",90,"1","val_global",1232,"4 0",0.918260192
"4",90,"1","val_global",1232,"4 1",0.939904536
"4",90,"1","val_global",1232,"4 2",0.90647057
"4",90,"1","val_global",1232,"4 3",0.912260469
"4",90,"1","val_global",1233,"4 0",0.918875804
"4",90,"1","val_global",1233,"4 1",0.9387579
"4",90,"1","val_global",1233,"4 2",0.9067237
"4",90,"1","val_global",1233,"4 3",0.911354752
"4",90,"1","val_global",1234,"4 0",0.918495051
"4",90,"1","val_global",1234,"4 1",0.936809877
"4",90,"1","val_global",1234,"4 2",0.907360667
"4",90,"1","val_global",1234,"4 3",0.912176154
"4",90,"1","val_global",1235,"4 0",0.921236787
"4",90,"1","val_global",1235,"4 1",0.936260433
"4",90,"1","val_global",1235,"4 2",0.90714616
"4",90,"1","val_global",1235,"4 3",0.911014081
"4",90,"1","val_global",1236,"4 0",0.92229611
"4",90,"1","val_global",1236,"4 1",0.932658769
"4",90,"1","val_global",1236,"4 2",0.905301232
"4",90,"1","val_global",1236,"4 3",0.913480822
"4",90,"1","val_global",1237,"4 0",0.924884542
"4",90,"1","val_global",1237,"4 1",0.932381431
"4",90,"1","val_global",1237,"4 2",0.904248142
"4",90,"1","val_global",1237,"4 3",0.91265462
"4",90,"1","val_global",1238,"4 0",0.925009516
"4",90,"1","val_global",1238,"4 1",0.931353669
"4",90,"1","val_global",1238,"4 2",0.906138819
"4",90,"1","val_global",1238,"4 3",0.911949688
"4",90,"1","val_global",1239,"4 0",0.923793229
"4",90,"1","val_global",1239,"4 1",0.931139658
"4",90,"1","val_global",1239,"4 2",0.905445757
"4",90,"1","val_global",1239,"4 3",0.913767728
"4",90,"1","val_global",1240,"4 0",0.921482849
"4",90,"1","val_global",1240,"4 1",0.930410697
"4",90,"1","val_global",1240,"4 2",0.905674713
"4",90,"1","val_global",1240,"4 3",0.914756483
"4",90,"1","val_global",1241,"4 0",0.922382437
"4",90,"1","val_global",1241,"4 1",0.929406991
"4",90,"1","val_global",1241,"4 2",0.904488816
"4",90,"1","val_global",1241,"4 3",0.915104753
"4",90,"1","val_global",1242,"4 0",0.923020797
"4",90,"1","val_global",1242,"4 1",0.930169622
"4",90,"1","val_global",1242,"4 2",0.904043381
"4",90,"1","val_global",1242,"4 3",0.914849325
"4",90,"1","val_global",1243,"4 0",0.923247464
"4",90,"1","val_global",1243,"4 1",0.931515316
"4",90,"1","val_global",1243,"4 2",0.903023597
"4",90,"1","val_global",1243,"4 3",0.914953158
"4",90,"1","val_global",1244,"4 0",0.920525463
"4",90,"1","val_global",1244,"4 1",0.930504466
"4",90,"1","val_global",1244,"4 2",0.903661283
"4",90,"1","val_global",1244,"4 3",0.915505297
"4",90,"1","val_global",1245,"4 0",0.919581049
"4",90,"1","val_global",1245,"4 1",0.932650364
"4",90,"1","val_global",1245,"4 2",0.906070735
"4",90,"1","val_global",1245,"4 3",0.916207154
"4",90,"1","val_global",1246,"4 0",0.918778802
"4",90,"1","val_global",1246,"4 1",0.932161427
"4",90,"1","val_global",1246,"4 2",0.907002306
"4",90,"1","val_global",1246,"4 3",0.916821128
"4",90,"1","val_global",1247,"4 0",0.919507444
"4",90,"1","val_global",1247,"4 1",0.930232673
"4",90,"1","val_global",1247,"4 2",0.909881228
"4",90,"1","val_global",1247,"4 3",0.916014402
"4",90,"1","val_global",1248,"4 0",0.920469016
"4",90,"1","val_global",1248,"4 1",0.930304964
"4",90,"1","val_global",1248,"4 2",0.91081305
"4",90,"1","val_global",1248,"4 3",0.914277287
"4",90,"1","val_global",1249,"4 0",0.918635313
"4",90,"1","val_global",1249,"4 1",0.929272546
"4",90,"1","val_global",1249,"4 2",0.911173536
"4",90,"1","val_global",1249,"4 3",0.915147259
"4",90,"1","val_global",1250,"4 0",0.917743108
"4",90,"1","val_global",1250,"4 1",0.926982507
"4",90,"1","val_global",1250,"4 2",0.914232049
"4",90,"1","val_global",1250,"4 3",0.915458097
"4",90,"1","val_global",1251,"4 0",0.916343438
"4",90,"1","val_global",1251,"4 1",0.929803994
"4",90,"1","val_global",1251,"4 2",0.914263685
"4",90,"1","val_global",1251,"4 3",0.914325059
"4",90,"1","val_global",1252,"4 0",0.915810769
"4",90,"1","val_global",1252,"4 1",0.928983964
"4",90,"1","val_global",1252,"4 2",0.915076806
"4",90,"1","val_global",1252,"4 3",0.91343982
"4",90,"1","val_global",1253,"4 0",0.915577216
"4",90,"1","val_global",1253,"4 1",0.929294539
"4",90,"1","val_global",1253,"4 2",0.91710381
"4",90,"1","val_global",1253,"4 3",0.913580489
"4",90,"1","val_global",1254,"4 0",0.914892727
"4",90,"1","val_global",1254,"4 1",0.930217768
"4",90,"1","val_global",1254,"4 2",0.916400126
"4",90,"1","val_global",1254,"4 3",0.913292862
"4",90,"1","val_global",1255,"4 0",0.912665869
"4",90,"1","val_global",1255,"4 1",0.931537326
"4",90,"1","val_global",1255,"4 2",0.915436081
"4",90,"1","val_global",1255,"4 3",0.912853459
"4",90,"1","val_global",1256,"4 0",0.9135432
"4",90,"1","val_global",1256,"4 1",0.934164069
"4",90,"1","val_global",1256,"4 2",0.916436465
"4",90,"1","val_global",1256,"4 3",0.911514103
"4",90,"1","val_global",1257,"4 0",0.91266947
"4",90,"1","val_global",1257,"4 1",0.935333304
"4",90,"1","val_global",1257,"4 2",0.915237199
"4",90,"1","val_global",1257,"4 3",0.911211776
"4",90,"1","val_global",1258,"4 0",0.91293861
"4",90,"1","val_global",1258,"4 1",0.936432336
"4",90,"1","val_global",1258,"4 2",0.913968656
"4",90,"1","val_global",1258,"4 3",0.911675586
"4",90,"1","val_global",1259,"4 0",0.91244289
"4",90,"1","val_global",1259,"4 1",0.937102661
"4",90,"1","val_global",1259,"4 2",0.914940407
"4",90,"1","val_global",1259,"4 3",0.91231857
"4",90,"1","val_global",1260,"4 0",0.912417933
"4",90,"1","val_global",1260,"4 1",0.935389449
"4",90,"1","val_global",1260,"4 2",0.9159701
"4",90,"1","val_global",1260,"4 3",0.911660764
"4",90,"1","val_global",1261,"4 0",0.91170292
"4",90,"1","val_global",1261,"4 1",0.936269509
"4",90,"1","val_global",1261,"4 2",0.914864296
"4",90,"1","val_global",1261,"4 3",0.91249368
"4",90,"1","val_global",1262,"4 0",0.910887992
"4",90,"1","val_global",1262,"4 1",0.933778115
"4",90,"1","val_global",1262,"4 2",0.915474026
"4",90,"1","val_global",1262,"4 3",0.909812967
"4",90,"1","val_global",1263,"4 0",0.912896429
"4",90,"1","val_global",1263,"4 1",0.933111387
"4",90,"1","val_global",1263,"4 2",0.916949185
"4",90,"1","val_global",1263,"4 3",0.909308678
"4",90,"1","val_global",1264,"4 0",0.913795147
"4",90,"1","val_global",1264,"4 1",0.932449607
"4",90,"1","val_global",1264,"4 2",0.91503883
"4",90,"1","val_global",1264,"4 3",0.909691609
"4",90,"1","val_global",1265,"4 0",0.914494267
"4",90,"1","val_global",1265,"4 1",0.931457246
"4",90,"1","val_global",1265,"4 2",0.914464413
"4",90,"1","val_global",1265,"4 3",0.90873075
"4",90,"1","val_global",1266,"4 0",0.915844873
"4",90,"1","val_global",1266,"4 1",0.931147418
"4",90,"1","val_global",1266,"4 2",0.914013562
"4",90,"1","val_global",1266,"4 3",0.909243092
"4",90,"1","val_global",1267,"4 0",0.915700776
"4",90,"1","val_global",1267,"4 1",0.929620813
"4",90,"1","val_global",1267,"4 2",0.913116623
"4",90,"1","val_global",1267,"4 3",0.908004092
"4",90,"1","val_global",1268,"4 0",0.914911805
"4",90,"1","val_global",1268,"4 1",0.929379337
"4",90,"1","val_global",1268,"4 2",0.912912567
"4",90,"1","val_global",1268,"4 3",0.909868078
"4",90,"1","val_global",1269,"4 0",0.916251992
"4",90,"1","val_global",1269,"4 1",0.930020414
"4",90,"1","val_global",1269,"4 2",0.912902807
"4",90,"1","val_global",1269,"4 3",0.90885683
"4",90,"1","val_global",1270,"4 0",0.91592887
"4",90,"1","val_global",1270,"4 1",0.932392012
"4",90,"1","val_global",1270,"4 2",0.910980615
"4",90,"1","val_global",1270,"4 3",0.909131438
"4",90,"1","val_global",1271,"4 0",0.916279165
"4",90,"1","val_global",1271,"4 1",0.933102518
"4",90,"1","val_global",1271,"4 2",0.909348457
"4",90,"1","val_global",1271,"4 3",0.909269521
"4",90,"1","val_global",1272,"4 0",0.916639065
"4",90,"1","val_global",1272,"4 1",0.933244983
"4",90,"1","val_global",1272,"4 2",0.909606989
"4",90,"1","val_global",1272,"4 3",0.910018661
"4",90,"1","val_global",1273,"4 0",0.916155666
"4",90,"1","val_global",1273,"4 1",0.933355022
"4",90,"1","val_global",1273,"4 2",0.909321775
"4",90,"1","val_global",1273,"4 3",0.909558022
"4",90,"1","val_global",1274,"4 0",0.916616409
"4",90,"1","val_global",1274,"4 1",0.934068296
"4",90,"1","val_global",1274,"4 2",0.909202484
"4",90,"1","val_global",1274,"4 3",0.908177394
"4",90,"1","val_global",1275,"4 0",0.918974758
"4",90,"1","val_global",1275,"4 1",0.932582869
"4",90,"1","val_global",1275,"4 2",0.910091535
"4",90,"1","val_global",1275,"4 3",0.909881852
"4",90,"1","val_global",1276,"4 0",0.91722736
"4",90,"1","val_global",1276,"4 1",0.930522927
"4",90,"1","val_global",1276,"4 2",0.910471694
"4",90,"1","val_global",1276,"4 3",0.907582076
"4",90,"1","val_global",1277,"4 0",0.916668725
"4",90,"1","val_global",1277,"4 1",0.932066126
"4",90,"1","val_global",1277,"4 2",0.91013212
"4",90,"1","val_global",1277,"4 3",0.908380999
"4",90,"1","val_global",1278,"4 0",0.916749705
"4",90,"1","val_global",1278,"4 1",0.931322238
"4",90,"1","val_global",1278,"4 2",0.911620759
"4",90,"1","val_global",1278,"4 3",0.908196074
"4",90,"1","val_global",1279,"4 0",0.915592357
"4",90,"1","val_global",1279,"4 1",0.931804094
"4",90,"1","val_global",1279,"4 2",0.910531312
"4",90,"1","val_global",1279,"4 3",0.907353505
"4",90,"1","val_global",1280,"4 0",0.918689194
"4",90,"1","val_global",1280,"4 1",0.933842097
"4",90,"1","val_global",1280,"4 2",0.909709353
"4",90,"1","val_global",1280,"4 3",0.907281917
"4",90,"1","val_global",1281,"4 0",0.919704402
"4",90,"1","val_global",1281,"4 1",0.933763902
"4",90,"1","val_global",1281,"4 2",0.910815874
"4",90,"1","val_global",1281,"4 3",0.906779449
"4",90,"1","val_global",1282,"4 0",0.919458168
"4",90,"1","val_global",1282,"4 1",0.935990453
"4",90,"1","val_global",1282,"4 2",0.910768105
"4",90,"1","val_global",1282,"4 3",0.91011973
"4",90,"1","val_global",1283,"4 0",0.919394765
"4",90,"1","val_global",1283,"4 1",0.935305412
"4",90,"1","val_global",1283,"4 2",0.90844879
"4",90,"1","val_global",1283,"4 3",0.910142516
"4",90,"1","val_global",1284,"4 0",0.920748034
"4",90,"1","val_global",1284,"4 1",0.937065564
"4",90,"1","val_global",1284,"4 2",0.910777112
"4",90,"1","val_global",1284,"4 3",0.91080147
"4",90,"1","val_global",1285,"4 0",0.919114172
"4",90,"1","val_global",1285,"4 1",0.937328319
"4",90,"1","val_global",1285,"4 2",0.909936148
"4",90,"1","val_global",1285,"4 3",0.912021022
"4",90,"1","val_global",1286,"4 0",0.918395904
"4",90,"1","val_global",1286,"4 1",0.936791275
"4",90,"1","val_global",1286,"4 2",0.910903535
"4",90,"1","val_global",1286,"4 3",0.911361526
"4",90,"1","val_global",1287,"4 0",0.916295128
"4",90,"1","val_global",1287,"4 1",0.938293634
"4",90,"1","val_global",1287,"4 2",0.90933812
"4",90,"1","val_global",1287,"4 3",0.913348391
"4",90,"1","val_global",1288,"4 0",0.916085743
"4",90,"1","val_global",1288,"4 1",0.940288825
"4",90,"1","val_global",1288,"4 2",0.910173048
"4",90,"1","val_global",1288,"4 3",0.910698079
"4",90,"1","val_global",1289,"4 0",0.916624138
"4",90,"1","val_global",1289,"4 1",0.940061421
"4",90,"1","val_global",1289,"4 2",0.907820006
"4",90,"1","val_global",1289,"4 3",0.912177935
"4",90,"1","val_global",1290,"4 0",0.917364408
"4",90,"1","val_global",1290,"4 1",0.939746904
"4",90,"1","val_global",1290,"4 2",0.910312137
"4",90,"1","val_global",1290,"4 3",0.913440178
"4",90,"1","val_global",1291,"4 0",0.917107019
"4",90,"1","val_global",1291,"4 1",0.937297049
"4",90,"1","val_global",1291,"4 2",0.909424969
"4",90,"1","val_global",1291,"4 3",0.913357798
"4",90,"1","val_global",1292,"4 0",0.915895148
"4",90,"1","val_global",1292,"4 1",0.93663342
"4",90,"1","val_global",1292,"4 2",0.908816335
"4",90,"1","val_global",1292,"4 3",0.914416419
"4",90,"1","val_global",1293,"4 0",0.917665223
"4",90,"1","val_global",1293,"4 1",0.936401386
"4",90,"1","val_global",1293,"4 2",0.908848796
"4",90,"1","val_global",1293,"4 3",0.914689979
"4",90,"1","val_global",1294,"4 0",0.917863364
"4",90,"1","val_global",1294,"4 1",0.933824578
"4",90,"1","val_global",1294,"4 2",0.909821821
"4",90,"1","val_global",1294,"4 3",0.915309416
"4",90,"1","val_global",1295,"4 0",0.916246089
"4",90,"1","val_global",1295,"4 1",0.932484769
"4",90,"1","val_global",1295,"4 2",0.910463272
"4",90,"1","val_global",1295,"4 3",0.915698007
"4",90,"1","val_global",1296,"4 0",0.915033719
"4",90,"1","val_global",1296,"4 1",0.931877247
"4",90,"1","val_global",1296,"4 2",0.909624592
"4",90,"1","val_global",1296,"4 3",0.916526886
"4",90,"1","val_global",1297,"4 0",0.917172965
"4",90,"1","val_global",1297,"4 1",0.929898244
"4",90,"1","val_global",1297,"4 2",0.910507
"4",90,"1","val_global",1297,"4 3",0.916433519
"4",90,"1","val_global",1298,"4 0",0.916476031
"4",90,"1","val_global",1298,"4 1",0.930034759
"4",90,"1","val_global",1298,"4 2",0.909323723
"4",90,"1","val_global",1298,"4 3",0.91681828
"4",90,"1","val_global",1299,"4 0",0.918300756
"4",90,"1","val_global",1299,"4 1",0.928124827
"4",90,"1","val_global",1299,"4 2",0.909031151
"4",90,"1","val_global",1299,"4 3",0.915848215
"4",90,"1","val_global",1300,"4 0",0.918822915
"4",90,"1","val_global",1300,"4 1",0.927845055
"4",90,"1","val_global",1300,"4 2",0.909675351
"4",90,"1","val_global",1300,"4 3",0.915208161
"4",90,"1","val_global",1301,"4 0",0.918931516
"4",90,"1","val_global",1301,"4 1",0.928108363
"4",90,"1","val_global",1301,"4 2",0.910638546
"4",90,"1","val_global",1301,"4 3",0.915227908
"4",90,"1","val_global",1302,"4 0",0.92077394
"4",90,"1","val_global",1302,"4 1",0.925380089
"4",90,"1","val_global",1302,"4 2",0.911976702
"4",90,"1","val_global",1302,"4 3",0.912796923
"4",90,"1","val_global",1303,"4 0",0.917397117
"4",90,"1","val_global",1303,"4 1",0.923569798
"4",90,"1","val_global",1303,"4 2",0.912881101
"4",90,"1","val_global",1303,"4 3",0.914083882
"4",90,"1","val_global",1304,"4 0",0.917645623
"4",90,"1","val_global",1304,"4 1",0.923151179
"4",90,"1","val_global",1304,"4 2",0.91235421
"4",90,"1","val_global",1304,"4 3",0.914062441
"4",90,"1","val_global",1305,"4 0",0.918591323
"4",90,"1","val_global",1305,"4 1",0.922136978
"4",90,"1","val_global",1305,"4 2",0.9141586
"4",90,"1","val_global",1305,"4 3",0.912855707
"4",90,"1","val_global",1306,"4 0",0.916600391
"4",90,"1","val_global",1306,"4 1",0.923380722
"4",90,"1","val_global",1306,"4 2",0.912614665
"4",90,"1","val_global",1306,"4 3",0.911369882
"4",90,"1","val_global",1307,"4 0",0.918151658
"4",90,"1","val_global",1307,"4 1",0.92375803
"4",90,"1","val_global",1307,"4 2",0.913356907
"4",90,"1","val_global",1307,"4 3",0.911252323
"4",90,"1","val_global",1308,"4 0",0.918642142
"4",90,"1","val_global",1308,"4 1",0.923086521
"4",90,"1","val_global",1308,"4 2",0.912470553
"4",90,"1","val_global",1308,"4 3",0.913923625
"4",90,"1","val_global",1309,"4 0",0.920167459
"4",90,"1","val_global",1309,"4 1",0.921321395
"4",90,"1","val_global",1309,"4 2",0.914057291
"4",90,"1","val_global",1309,"4 3",0.913372924
"4",90,"1","val_global",1310,"4 0",0.918088463
"4",90,"1","val_global",1310,"4 1",0.921804073
"4",90,"1","val_global",1310,"4 2",0.912433701
"4",90,"1","val_global",1310,"4 3",0.911867156
"4",90,"1","val_global",1311,"4 0",0.918826489
"4",90,"1","val_global",1311,"4 1",0.920861157
"4",90,"1","val_global",1311,"4 2",0.91458058
"4",90,"1","val_global",1311,"4 3",0.911374519
"4",90,"1","val_global",1312,"4 0",0.918946863
"4",90,"1","val_global",1312,"4 1",0.921960446
"4",90,"1","val_global",1312,"4 2",0.915879945
"4",90,"1","val_global",1312,"4 3",0.910496648
"4",90,"1","val_global",1313,"4 0",0.918056984
"4",90,"1","val_global",1313,"4 1",0.923077765
"4",90,"1","val_global",1313,"4 2",0.914488567
"4",90,"1","val_global",1313,"4 3",0.910238091
"4",90,"1","val_global",1314,"4 0",0.917694661
"4",90,"1","val_global",1314,"4 1",0.924002213
"4",90,"1","val_global",1314,"4 2",0.913233134
"4",90,"1","val_global",1314,"4 3",0.909491512
"4",90,"1","val_global",1315,"4 0",0.917435837
"4",90,"1","val_global",1315,"4 1",0.925838344
"4",90,"1","val_global",1315,"4 2",0.913123081
"4",90,"1","val_global",1315,"4 3",0.906956537
"4",90,"1","val_global",1316,"4 0",0.918924058
"4",90,"1","val_global",1316,"4 1",0.926613519
"4",90,"1","val_global",1316,"4 2",0.913793771
"4",90,"1","val_global",1316,"4 3",0.908894339
"4",90,"1","val_global",1317,"4 0",0.9192632
"4",90,"1","val_global",1317,"4 1",0.926814476
"4",90,"1","val_global",1317,"4 2",0.915696948
"4",90,"1","val_global",1317,"4 3",0.909190758
"4",90,"1","val_global",1318,"4 0",0.919695318
"4",90,"1","val_global",1318,"4 1",0.925091076
"4",90,"1","val_global",1318,"4 2",0.913979537
"4",90,"1","val_global",1318,"4 3",0.908538645
"4",90,"1","val_global",1319,"4 0",0.919581206
"4",90,"1","val_global",1319,"4 1",0.925524456
"4",90,"1","val_global",1319,"4 2",0.914523311
"4",90,"1","val_global",1319,"4 3",0.907834623
"4",90,"1","val_global",1320,"4 0",0.91862388
"4",90,"1","val_global",1320,"4 1",0.925044144
"4",90,"1","val_global",1320,"4 2",0.914764874
"4",90,"1","val_global",1320,"4 3",0.907023005
"4",90,"1","val_global",1321,"4 0",0.919325641
"4",90,"1","val_global",1321,"4 1",0.924062378
"4",90,"1","val_global",1321,"4 2",0.913057631
"4",90,"1","val_global",1321,"4 3",0.904747986
"4",90,"1","val_global",1322,"4 0",0.91814051
"4",90,"1","val_global",1322,"4 1",0.926357433
"4",90,"1","val_global",1322,"4 2",0.912285165
"4",90,"1","val_global",1322,"4 3",0.906619627
"4",90,"1","val_global",1323,"4 0",0.921126627
"4",90,"1","val_global",1323,"4 1",0.927021774
"4",90,"1","val_global",1323,"4 2",0.911692958
"4",90,"1","val_global",1323,"4 3",0.904792793
"4",90,"1","val_global",1324,"4 0",0.919684613
"4",90,"1","val_global",1324,"4 1",0.926706954
"4",90,"1","val_global",1324,"4 2",0.912861225
"4",90,"1","val_global",1324,"4 3",0.903608938
"4",90,"1","val_global",1325,"4 0",0.920087461
"4",90,"1","val_global",1325,"4 1",0.926434059
"4",90,"1","val_global",1325,"4 2",0.910525808
"4",90,"1","val_global",1325,"4 3",0.9023938
"4",90,"1","val_global",1326,"4 0",0.922206018
"4",90,"1","val_global",1326,"4 1",0.925931796
"4",90,"1","val_global",1326,"4 2",0.910244144
"4",90,"1","val_global",1326,"4 3",0.903086942
"4",90,"1","val_global",1327,"4 0",0.921476049
"4",90,"1","val_global",1327,"4 1",0.922655411
"4",90,"1","val_global",1327,"4 2",0.909235863
"4",90,"1","val_global",1327,"4 3",0.902654161
"4",90,"1","val_global",1328,"4 0",0.920380296
"4",90,"1","val_global",1328,"4 1",0.920371582
"4",90,"1","val_global",1328,"4 2",0.910351029
"4",90,"1","val_global",1328,"4 3",0.90037662
"4",90,"1","val_global",1329,"4 0",0.917698088
"4",90,"1","val_global",1329,"4 1",0.922975287
"4",90,"1","val_global",1329,"4 2",0.910662642
"4",90,"1","val_global",1329,"4 3",0.899581849
"4",90,"1","val_global",1330,"4 0",0.920299799
"4",90,"1","val_global",1330,"4 1",0.921528883
"4",90,"1","val_global",1330,"4 2",0.910129576
"4",90,"1","val_global",1330,"4 3",0.897704822
"4",90,"1","val_global",1331,"4 0",0.919933248
"4",90,"1","val_global",1331,"4 1",0.922888799
"4",90,"1","val_global",1331,"4 2",0.909087469
"4",90,"1","val_global",1331,"4 3",0.898216085
"4",90,"1","val_global",1332,"4 0",0.919246298
"4",90,"1","val_global",1332,"4 1",0.922573557
"4",90,"1","val_global",1332,"4 2",0.908467032
"4",90,"1","val_global",1332,"4 3",0.897501677
"4",90,"1","val_global",1333,"4 0",0.918541779
"4",90,"1","val_global",1333,"4 1",0.920699754
"4",90,"1","val_global",1333,"4 2",0.912639785
"4",90,"1","val_global",1333,"4 3",0.897163411
"4",90,"1","val_global",1334,"4 0",0.918097408
"4",90,"1","val_global",1334,"4 1",0.92086017
"4",90,"1","val_global",1334,"4 2",0.912608501
"4",90,"1","val_global",1334,"4 3",0.897559047
"4",90,"1","val_global",1335,"4 0",0.918315737
"4",90,"1","val_global",1335,"4 1",0.920454592
"4",90,"1","val_global",1335,"4 2",0.912362135
"4",90,"1","val_global",1335,"4 3",0.899662362
"4",90,"1","val_global",1336,"4 0",0.91623105
"4",90,"1","val_global",1336,"4 1",0.921997742
"4",90,"1","val_global",1336,"4 2",0.912631444
"4",90,"1","val_global",1336,"4 3",0.896315228
"4",90,"1","val_global",1337,"4 0",0.914258308
"4",90,"1","val_global",1337,"4 1",0.92292054
"4",90,"1","val_global",1337,"4 2",0.910781766
"4",90,"1","val_global",1337,"4 3",0.895512021
"4",90,"1","val_global",1338,"4 0",0.914971285
"4",90,"1","val_global",1338,"4 1",0.923214273
"4",90,"1","val_global",1338,"4 2",0.911268507
"4",90,"1","val_global",1338,"4 3",0.894812803
"4",90,"1","val_global",1339,"4 0",0.913007383
"4",90,"1","val_global",1339,"4 1",0.92436203
"4",90,"1","val_global",1339,"4 2",0.91132772
"4",90,"1","val_global",1339,"4 3",0.89629435
"4",90,"1","val_global",1340,"4 0",0.91121483
"4",90,"1","val_global",1340,"4 1",0.924552352
"4",90,"1","val_global",1340,"4 2",0.911219281
"4",90,"1","val_global",1340,"4 3",0.896189036
"4",90,"1","val_global",1341,"4 0",0.910091172
"4",90,"1","val_global",1341,"4 1",0.926584254
"4",90,"1","val_global",1341,"4 2",0.909666917
"4",90,"1","val_global",1341,"4 3",0.897889236
"4",90,"1","val_global",1342,"4 0",0.909725862
"4",90,"1","val_global",1342,"4 1",0.924751873
"4",90,"1","val_global",1342,"4 2",0.908331881
"4",90,"1","val_global",1342,"4 3",0.896725384
"4",90,"1","val_global",1343,"4 0",0.908969797
"4",90,"1","val_global",1343,"4 1",0.925710304
"4",90,"1","val_global",1343,"4 2",0.907793748
"4",90,"1","val_global",1343,"4 3",0.898472379
"4",90,"1","val_global",1344,"4 0",0.908606579
"4",90,"1","val_global",1344,"4 1",0.924953585
"4",90,"1","val_global",1344,"4 2",NaN
"4",90,"1","val_global",1344,"4 3",0.898225466
"4",90,"1","val_global",1345,"4 0",0.90851303
"4",90,"1","val_global",1345,"4 1",0.926064937
"4",90,"1","val_global",1345,"4 2",NaN
"4",90,"1","val_global",1345,"4 3",0.898972546
"4",90,"1","val_global",1346,"4 0",0.908518568
"4",90,"1","val_global",1346,"4 1",0.928139818
"4",90,"1","val_global",1346,"4 2",NaN
"4",90,"1","val_global",1346,"4 3",0.900202971
"4",90,"1","val_global",1347,"4 0",0.908173439
"4",90,"1","val_global",1347,"4 1",0.92885924
"4",90,"1","val_global",1347,"4 2",NaN
"4",90,"1","val_global",1347,"4 3",0.899233922
"4",90,"1","val_global",1348,"4 0",0.908010722
"4",90,"1","val_global",1348,"4 1",0.930052017
"4",90,"1","val_global",1348,"4 2",NaN
"4",90,"1","val_global",1348,"4 3",0.898736025
"4",90,"1","val_global",1349,"4 0",0.908250024
"4",90,"1","val_global",1349,"4 1",0.929063589
"4",90,"1","val_global",1349,"4 2",NaN
"4",90,"1","val_global",1349,"4 3",0.89944123
"4",90,"1","val_global",1350,"4 0",0.905755923
"4",90,"1","val_global",1350,"4 1",0.929870975
"4",90,"1","val_global",1350,"4 2",NaN
"4",90,"1","val_global",1350,"4 3",0.901488278
"4",90,"1","val_global",1351,"4 0",0.906648264
"4",90,"1","val_global",1351,"4 1",0.931263622
"4",90,"1","val_global",1351,"4 2",NaN
"4",90,"1","val_global",1351,"4 3",0.901486112
"4",90,"1","val_global",1352,"4 0",0.907067478
"4",90,"1","val_global",1352,"4 1",0.930377459
"4",90,"1","val_global",1352,"4 2",NaN
"4",90,"1","val_global",1352,"4 3",0.901073946
"4",90,"1","val_global",1353,"4 0",0.907628166
"4",90,"1","val_global",1353,"4 1",0.929890605
"4",90,"1","val_global",1353,"4 2",NaN
"4",90,"1","val_global",1353,"4 3",0.901906805
"4",90,"1","val_global",1354,"4 0",0.906160373
"4",90,"1","val_global",1354,"4 1",0.928956421
"4",90,"1","val_global",1354,"4 3",0.902470995
"4",90,"1","val_global",1355,"4 0",0.907055538
"4",90,"1","val_global",1355,"4 1",0.928625011
"4",90,"1","val_global",1355,"4 3",0.900994742
"4",90,"1","val_global",1356,"4 0",0.908429742
"4",90,"1","val_global",1356,"4 1",0.929042413
"4",90,"1","val_global",1356,"4 3",0.900785952
"4",90,"1","val_global",1357,"4 0",0.906469393
"4",90,"1","val_global",1357,"4 1",0.928197036
"4",90,"1","val_global",1357,"4 3",0.899811563
"4",90,"1","val_global",1358,"4 0",0.905529924
"4",90,"1","val_global",1358,"4 1",0.930355408
"4",90,"1","val_global",1358,"4 3",0.901205527
"4",90,"1","val_global",1359,"4 0",0.907396967
"4",90,"1","val_global",1359,"4 1",0.928241177
"4",90,"1","val_global",1359,"4 3",0.902183374
"4",90,"1","val_global",1360,"4 0",0.906534785
"4",90,"1","val_global",1360,"4 1",0.928447974
"4",90,"1","val_global",1360,"4 3",0.901183475
"4",90,"1","val_global",1361,"4 0",0.905104613
"4",90,"1","val_global",1361,"4 1",0.926409986
"4",90,"1","val_global",1361,"4 3",0.902070805
"4",90,"1","val_global",1362,"4 0",0.905943287
"4",90,"1","val_global",1362,"4 1",0.927949164
"4",90,"1","val_global",1362,"4 3",0.901687976
"4",90,"1","val_global",1363,"4 0",0.905437717
"4",90,"1","val_global",1363,"4 1",0.928072714
"4",90,"1","val_global",1363,"4 3",0.90040861
"4",90,"1","val_global",1364,"4 0",0.903593926
"4",90,"1","val_global",1364,"4 1",0.92703158
"4",90,"1","val_global",1364,"4 3",0.901042886
"4",90,"1","val_global",1365,"4 0",0.903159071
"4",90,"1","val_global",1365,"4 1",0.925629855
"4",90,"1","val_global",1365,"4 3",0.900159835
"4",90,"1","val_global",1366,"4 0",0.900818752
"4",90,"1","val_global",1366,"4 1",0.922661039
"4",90,"1","val_global",1366,"4 3",0.898336714
"4",90,"1","val_global",1367,"4 0",0.902739695
"4",90,"1","val_global",1367,"4 1",0.925634431
"4",90,"1","val_global",1367,"4 3",0.898698143
"4",90,"1","val_global",1368,"4 0",0.90253105
"4",90,"1","val_global",1368,"4 1",0.926821973
"4",90,"1","val_global",1368,"4 3",0.898908698
"4",90,"1","val_global",1369,"4 0",0.903608896
"4",90,"1","val_global",1369,"4 1",0.92674465
"4",90,"1","val_global",1369,"4 3",0.898878661
"4",90,"1","val_global",1370,"4 0",0.906591757
"4",90,"1","val_global",1370,"4 1",0.924258719
"4",90,"1","val_global",1370,"4 3",0.898175821
"4",90,"1","val_global",1371,"4 0",0.906013623
"4",90,"1","val_global",1371,"4 1",0.922960272
"4",90,"1","val_global",1371,"4 3",0.897468541
"4",90,"1","val_global",1372,"4 0",0.905876559
"4",90,"1","val_global",1372,"4 1",0.923560476
"4",90,"1","val_global",1372,"4 3",0.897629242
"4",90,"1","val_global",1373,"4 0",0.907037569
"4",90,"1","val_global",1373,"4 1",0.925409621
"4",90,"1","val_global",1373,"4 3",0.898199589
"4",90,"1","val_global",1374,"4 0",0.907569582
"4",90,"1","val_global",1374,"4 1",0.926086655
"4",90,"1","val_global",1374,"4 3",0.899839269
"4",90,"1","val_global",1375,"4 0",0.906878236
"4",90,"1","val_global",1375,"4 1",0.924577423
"4",90,"1","val_global",1375,"4 3",0.899231534
"4",90,"1","val_global",1376,"4 0",0.907206675
"4",90,"1","val_global",1376,"4 1",0.923696558
"4",90,"1","val_global",1376,"4 3",0.90049114
"4",90,"1","val_global",1377,"4 0",0.910960402
"4",90,"1","val_global",1377,"4 1",0.922564525
"4",90,"1","val_global",1377,"4 3",0.900826173
"4",90,"1","val_global",1378,"4 0",0.91075653
"4",90,"1","val_global",1378,"4 1",0.920615742
"4",90,"1","val_global",1378,"4 3",0.899053802
"4",90,"1","val_global",1379,"4 0",0.909969393
"4",90,"1","val_global",1379,"4 1",0.921815494
"4",90,"1","val_global",1379,"4 3",0.896325614
"4",90,"1","val_global",1380,"4 0",0.911119999
"4",90,"1","val_global",1380,"4 1",0.920374444
"4",90,"1","val_global",1380,"4 3",0.896781996
"4",90,"1","val_global",1381,"4 0",0.911740247
"4",90,"1","val_global",1381,"4 1",0.920921701
"4",90,"1","val_global",1381,"4 3",0.894775465
"4",90,"1","val_global",1382,"4 0",0.91028422
"4",90,"1","val_global",1382,"4 1",0.920041728
"4",90,"1","val_global",1382,"4 3",0.89422779
"4",90,"1","val_global",1383,"4 0",0.911818386
"4",90,"1","val_global",1383,"4 1",0.920899091
"4",90,"1","val_global",1383,"4 3",0.893971611
"4",90,"1","val_global",1384,"4 0",0.9154259
"4",90,"1","val_global",1384,"4 1",0.923176552
"4",90,"1","val_global",1384,"4 3",0.893030809
"4",90,"1","val_global",1385,"4 0",0.917983106
"4",90,"1","val_global",1385,"4 1",0.923726705
"4",90,"1","val_global",1385,"4 3",0.89381595
"4",90,"1","val_global",1386,"4 0",0.919965534
"4",90,"1","val_global",1386,"4 1",0.924009088
"4",90,"1","val_global",1386,"4 3",0.894633127
"4",90,"1","val_global",1387,"4 0",0.91794796
"4",90,"1","val_global",1387,"4 1",0.920994041
"4",90,"1","val_global",1387,"4 3",0.893749363
"4",90,"1","val_global",1388,"4 0",0.919280568
"4",90,"1","val_global",1388,"4 1",0.919583167
"4",90,"1","val_global",1388,"4 3",0.894505491
"4",90,"1","val_global",1389,"4 0",0.919276568
"4",90,"1","val_global",1389,"4 1",0.919692203
"4",90,"1","val_global",1389,"4 3",0.89373589
"4",90,"1","val_global",1390,"4 0",0.916083929
"4",90,"1","val_global",1390,"4 1",0.920390801
"4",90,"1","val_global",1390,"4 3",0.892670339
"4",90,"1","val_global",1391,"4 0",0.913685513
"4",90,"1","val_global",1391,"4 1",0.919307537
"4",90,"1","val_global",1391,"4 3",0.892029182
"4",90,"1","val_global",1392,"4 0",0.914836734
"4",90,"1","val_global",1392,"4 1",0.919118504
"4",90,"1","val_global",1392,"4 3",0.891175054
"4",90,"1","val_global",1393,"4 0",0.914174803
"4",90,"1","val_global",1393,"4 1",0.919251251
"4",90,"1","val_global",1393,"4 3",0.889325704
"4",90,"1","val_global",1394,"4 0",0.914677783
"4",90,"1","val_global",1394,"4 1",0.922195145
"4",90,"1","val_global",1394,"4 3",0.887531479
"4",90,"1","val_global",1395,"4 0",0.915686413
"4",90,"1","val_global",1395,"4 1",0.923335039
"4",90,"1","val_global",1395,"4 3",0.888814497
"4",90,"1","val_global",1396,"4 0",0.915192869
"4",90,"1","val_global",1396,"4 1",0.92161627
"4",90,"1","val_global",1396,"4 3",0.889357768
"4",90,"1","val_global",1397,"4 0",0.912459461
"4",90,"1","val_global",1397,"4 1",0.922558612
"4",90,"1","val_global",1397,"4 3",0.888859914
"4",90,"1","val_global",1398,"4 0",0.912448798
"4",90,"1","val_global",1398,"4 1",0.921521022
"4",90,"1","val_global",1398,"4 3",0.889183928
"4",90,"1","val_global",1399,"4 0",0.913673074
"4",90,"1","val_global",1399,"4 1",0.920499414
"4",90,"1","val_global",1399,"4 3",0.890916303
"4",90,"1","val_global",1400,"4 0",0.914700295
"4",90,"1","val_global",1400,"4 1",0.921981021
"4",90,"1","val_global",1400,"4 3",0.891302886
"4",90,"1","val_global",1401,"4 0",0.915196542
"4",90,"1","val_global",1401,"4 1",0.922494883
"4",90,"1","val_global",1401,"4 3",0.892852321
"4",90,"1","val_global",1402,"4 0",0.915547651
"4",90,"1","val_global",1402,"4 1",0.92222599
"4",90,"1","val_global",1402,"4 3",0.89398713
"4",90,"1","val_global",1403,"4 0",0.913561306
"4",90,"1","val_global",1403,"4 1",0.922260446
"4",90,"1","val_global",1403,"4 3",0.893202938
"4",90,"1","val_global",1404,"4 0",0.913714402
"4",90,"1","val_global",1404,"4 1",0.923342652
"4",90,"1","val_global",1404,"4 3",0.892766835
"4",90,"1","val_global",1405,"4 0",0.912146719
"4",90,"1","val_global",1405,"4 1",0.922537132
"4",90,"1","val_global",1405,"4 3",0.892316768
"4",90,"1","val_global",1406,"4 0",0.910897391
"4",90,"1","val_global",1406,"4 1",0.920804705
"4",90,"1","val_global",1406,"4 3",0.893394265
"4",90,"1","val_global",1407,"4 0",0.90928599
"4",90,"1","val_global",1407,"4 1",0.921521338
"4",90,"1","val_global",1407,"4 3",0.893350214
"4",90,"1","val_global",1408,"4 0",0.90907323
"4",90,"1","val_global",1408,"4 1",0.921984562
"4",90,"1","val_global",1408,"4 3",0.894363658
"4",90,"1","val_global",1409,"4 0",0.908958148
"4",90,"1","val_global",1409,"4 1",0.922406455
"4",90,"1","val_global",1409,"4 3",0.894452066
"4",90,"1","val_global",1410,"4 0",0.909084666
"4",90,"1","val_global",1410,"4 1",0.922853316
"4",90,"1","val_global",1410,"4 3",0.895975107
"4",90,"1","val_global",1411,"4 0",0.911823452
"4",90,"1","val_global",1411,"4 1",0.92311144
"4",90,"1","val_global",1411,"4 3",0.898480027
"4",90,"1","val_global",1412,"4 0",0.911507058
"4",90,"1","val_global",1412,"4 1",0.923289353
"4",90,"1","val_global",1412,"4 3",0.899090208
"4",90,"1","val_global",1413,"4 0",0.910930517
"4",90,"1","val_global",1413,"4 1",0.921052656
"4",90,"1","val_global",1413,"4 3",0.89923106
"4",90,"1","val_global",1414,"4 0",0.909827348
"4",90,"1","val_global",1414,"4 1",0.916121655
"4",90,"1","val_global",1414,"4 3",0.898647529
"4",90,"1","val_global",1415,"4 0",0.90827148
"4",90,"1","val_global",1415,"4 1",0.916785873
"4",90,"1","val_global",1415,"4 3",0.896757596
"4",90,"1","val_global",1416,"4 0",0.908710264
"4",90,"1","val_global",1416,"4 1",0.917849342
"4",90,"1","val_global",1416,"4 3",0.897074071
"4",90,"1","val_global",1417,"4 0",0.910223528
"4",90,"1","val_global",1417,"4 1",0.918188423
"4",90,"1","val_global",1417,"4 3",0.89755432
"4",90,"1","val_global",1418,"4 0",0.910256559
"4",90,"1","val_global",1418,"4 1",0.919467573
"4",90,"1","val_global",1418,"4 3",0.89758678
"4",90,"1","val_global",1419,"4 0",0.908826425
"4",90,"1","val_global",1419,"4 1",0.920706916
"4",90,"1","val_global",1419,"4 3",0.896643467
"4",90,"1","val_global",1420,"4 0",0.910199679
"4",90,"1","val_global",1420,"4 1",0.919486678
"4",90,"1","val_global",1420,"4 3",0.896940269
"4",90,"1","val_global",1421,"4 0",0.91097207
"4",90,"1","val_global",1421,"4 1",0.918009741
"4",90,"1","val_global",1421,"4 3",0.895692824
"4",90,"1","val_global",1422,"4 0",0.91015482
"4",90,"1","val_global",1422,"4 1",0.91767165
"4",90,"1","val_global",1422,"4 3",0.893250153
"4",90,"1","val_global",1423,"4 0",0.910048229
"4",90,"1","val_global",1423,"4 1",0.918068069
"4",90,"1","val_global",1423,"4 3",0.895171959
"4",90,"1","val_global",1424,"4 0",0.908572235
"4",90,"1","val_global",1424,"4 1",0.915396696
"4",90,"1","val_global",1424,"4 3",0.894611852
"4",90,"1","val_global",1425,"4 0",0.906661282
"4",90,"1","val_global",1425,"4 1",0.917486969
"4",90,"1","val_global",1425,"4 3",0.894305156
"4",90,"1","val_global",1426,"4 0",0.906090126
"4",90,"1","val_global",1426,"4 1",0.920694437
"4",90,"1","val_global",1426,"4 3",0.892789523
"4",90,"1","val_global",1427,"4 0",0.907893534
"4",90,"1","val_global",1427,"4 1",0.920654841
"4",90,"1","val_global",1427,"4 3",0.894077965
"4",90,"1","val_global",1428,"4 0",0.908673461
"4",90,"1","val_global",1428,"4 1",0.921475438
"4",90,"1","val_global",1428,"4 3",0.890659471
"4",90,"1","val_global",1429,"4 0",0.906730467
"4",90,"1","val_global",1429,"4 1",0.919729876
"4",90,"1","val_global",1429,"4 3",0.89066214
"4",90,"1","val_global",1430,"4 0",0.906281469
"4",90,"1","val_global",1430,"4 1",0.918663421
"4",90,"1","val_global",1430,"4 3",0.890860512
"4",90,"1","val_global",1431,"4 0",0.905380566
"4",90,"1","val_global",1431,"4 1",0.91984823
"4",90,"1","val_global",1431,"4 3",0.889416437
"4",90,"1","val_global",1432,"4 0",0.906135261
"4",90,"1","val_global",1432,"4 1",0.919587369
"4",90,"1","val_global",1432,"4 3",0.888826295
"4",90,"1","val_global",1433,"4 0",0.908232547
"4",90,"1","val_global",1433,"4 1",0.920481838
"4",90,"1","val_global",1433,"4 3",0.889044534
"4",90,"1","val_global",1434,"4 0",0.909208612
"4",90,"1","val_global",1434,"4 1",0.92288379
"4",90,"1","val_global",1434,"4 3",0.887660238
"4",90,"1","val_global",1435,"4 0",0.909090687
"4",90,"1","val_global",1435,"4 1",0.923604059
"4",90,"1","val_global",1435,"4 3",0.88859071
"4",90,"1","val_global",1436,"4 0",0.908008218
"4",90,"1","val_global",1436,"4 1",0.923989115
"4",90,"1","val_global",1436,"4 3",0.889092351
"4",90,"1","val_global",1437,"4 0",0.905627275
"4",90,"1","val_global",1437,"4 1",0.923160914
"4",90,"1","val_global",1437,"4 3",0.88970763
"4",90,"1","val_global",1438,"4 0",0.905224027
"4",90,"1","val_global",1438,"4 1",0.923901325
"4",90,"1","val_global",1438,"4 3",0.890061189
"4",90,"1","val_global",1439,"4 0",0.906059062
"4",90,"1","val_global",1439,"4 1",0.923041043
"4",90,"1","val_global",1439,"4 3",0.889657578
"4",90,"1","val_global",1440,"4 0",0.905651107
"4",90,"1","val_global",1440,"4 1",0.922864862
"4",90,"1","val_global",1440,"4 3",0.888746759
"4",90,"1","val_global",1441,"4 0",0.903133178
"4",90,"1","val_global",1441,"4 1",0.923823569
"4",90,"1","val_global",1441,"4 3",0.887415492
"4",90,"1","val_global",1442,"4 0",0.904042973
"4",90,"1","val_global",1442,"4 1",0.923241327
"4",90,"1","val_global",1442,"4 3",0.887111479
"4",90,"1","val_global",1443,"4 0",0.904297963
"4",90,"1","val_global",1443,"4 1",0.923275482
"4",90,"1","val_global",1443,"4 3",0.885204864
"4",90,"1","val_global",1444,"4 0",0.902971975
"4",90,"1","val_global",1444,"4 1",0.925786245
"4",90,"1","val_global",1444,"4 3",0.884341643
"4",90,"1","val_global",1445,"4 0",0.904526364
"4",90,"1","val_global",1445,"4 1",0.92362427
"4",90,"1","val_global",1445,"4 3",0.885099448
"4",90,"1","val_global",1446,"4 0",0.903901861
"4",90,"1","val_global",1446,"4 1",0.921101156
"4",90,"1","val_global",1446,"4 3",0.886643072
"4",90,"1","val_global",1447,"4 0",0.904886111
"4",90,"1","val_global",1447,"4 1",0.923689874
"4",90,"1","val_global",1447,"4 3",0.886505487
"4",90,"1","val_global",1448,"4 0",0.902592458
"4",90,"1","val_global",1448,"4 1",0.921565102
"4",90,"1","val_global",1448,"4 3",0.888703234
"4",90,"1","val_global",1449,"4 0",0.902626412
"4",90,"1","val_global",1449,"4 1",0.923476182
"4",90,"1","val_global",1449,"4 3",0.888368361
"4",90,"1","val_global",1450,"4 0",0.902964147
"4",90,"1","val_global",1450,"4 1",0.923410808
"4",90,"1","val_global",1450,"4 3",0.887521881
"4",90,"1","val_global",1451,"4 0",0.903285801
"4",90,"1","val_global",1451,"4 1",0.922654262
"4",90,"1","val_global",1451,"4 3",0.887039347
"4",90,"1","val_global",1452,"4 0",0.901445445
"4",90,"1","val_global",1452,"4 1",0.924359558
"4",90,"1","val_global",1452,"4 3",0.888553926
"4",90,"1","val_global",1453,"4 0",0.8976119
"4",90,"1","val_global",1453,"4 1",0.925238509
"4",90,"1","val_global",1453,"4 3",0.889428258
"4",90,"1","val_global",1454,"4 0",0.897078735
"4",90,"1","val_global",1454,"4 1",0.924531398
"4",90,"1","val_global",1454,"4 3",0.889708957
"4",90,"1","val_global",1455,"4 0",0.898307076
"4",90,"1","val_global",1455,"4 1",0.924081794
"4",90,"1","val_global",1455,"4 3",0.889608298
"4",90,"1","val_global",1456,"4 0",0.899095824
"4",90,"1","val_global",1456,"4 1",0.922377302
"4",90,"1","val_global",1456,"4 3",0.889008157
"4",90,"1","val_global",1457,"4 0",0.901301143
"4",90,"1","val_global",1457,"4 1",0.92339749
"4",90,"1","val_global",1457,"4 3",0.889921924
"4",90,"1","val_global",1458,"4 0",0.902820695
"4",90,"1","val_global",1458,"4 1",0.921679563
"4",90,"1","val_global",1458,"4 3",0.890279646
"4",90,"1","val_global",1459,"4 0",0.901987673
"4",90,"1","val_global",1459,"4 1",0.922032128
"4",90,"1","val_global",1459,"4 3",0.889350599
"4",90,"1","val_global",1460,"4 0",0.902343708
"4",90,"1","val_global",1460,"4 1",0.923571312
"4",90,"1","val_global",1460,"4 3",0.890228391
"4",90,"1","val_global",1461,"4 0",0.90344904
"4",90,"1","val_global",1461,"4 1",0.923556804
"4",90,"1","val_global",1461,"4 3",0.89223097
"4",90,"1","val_global",1462,"4 0",0.903530792
"4",90,"1","val_global",1462,"4 1",0.925557172
"4",90,"1","val_global",1462,"4 3",0.893121322
"4",90,"1","val_global",1463,"4 0",0.902666049
"4",90,"1","val_global",1463,"4 1",0.925655457
"4",90,"1","val_global",1463,"4 3",0.894137814
"4",90,"1","val_global",1464,"4 0",0.905107661
"4",90,"1","val_global",1464,"4 1",0.922964112
"4",90,"1","val_global",1464,"4 3",0.895574939
"4",90,"1","val_global",1465,"4 0",0.903336963
"4",90,"1","val_global",1465,"4 1",0.924975194
"4",90,"1","val_global",1465,"4 3",0.893359028
"4",90,"1","val_global",1466,"4 0",0.903570215
"4",90,"1","val_global",1466,"4 1",0.925554062
"4",90,"1","val_global",1466,"4 3",0.891646655
"4",90,"1","val_global",1467,"4 0",0.902946251
"4",90,"1","val_global",1467,"4 1",0.923525248
"4",90,"1","val_global",1467,"4 3",0.891077958
"4",90,"1","val_global",1468,"4 0",0.903060701
"4",90,"1","val_global",1468,"4 1",0.924092252
"4",90,"1","val_global",1468,"4 3",0.891482298
"4",90,"1","val_global",1469,"4 0",0.904739047
"4",90,"1","val_global",1469,"4 1",0.923700385
"4",90,"1","val_global",1469,"4 3",0.892508078
"4",90,"1","val_global",1470,"4 0",0.903074368
"4",90,"1","val_global",1470,"4 1",0.924180615
"4",90,"1","val_global",1470,"4 3",0.892533154
"4",90,"1","val_global",1471,"4 0",0.899855147
"4",90,"1","val_global",1471,"4 1",0.923213607
"4",90,"1","val_global",1471,"4 3",0.89382428
"4",90,"1","val_global",1472,"4 0",0.900501314
"4",90,"1","val_global",1472,"4 1",0.922096182
"4",90,"1","val_global",1472,"4 3",0.891018859
"4",90,"1","val_global",1473,"4 0",0.902036972
"4",90,"1","val_global",1473,"4 1",0.921853
"4",90,"1","val_global",1473,"4 3",0.89141151
"4",90,"1","val_global",1474,"4 0",0.901029683
"4",90,"1","val_global",1474,"4 1",0.922644037
"4",90,"1","val_global",1474,"4 3",0.89125417
"4",90,"1","val_global",1475,"4 0",0.900228983
"4",90,"1","val_global",1475,"4 1",0.922744286
"4",90,"1","val_global",1475,"4 3",0.890419982
"4",90,"1","val_global",1476,"4 0",0.898872797
"4",90,"1","val_global",1476,"4 1",0.923996535
"4",90,"1","val_global",1476,"4 3",0.891233682
"4",90,"1","val_global",1477,"4 0",0.899813289
"4",90,"1","val_global",1477,"4 1",0.92372256
"4",90,"1","val_global",1477,"4 3",0.88777103
"4",90,"1","val_global",1478,"4 0",0.899207226
"4",90,"1","val_global",1478,"4 1",0.92426073
"4",90,"1","val_global",1478,"4 3",0.88651669
"4",90,"1","val_global",1479,"4 0",0.899970677
"4",90,"1","val_global",1479,"4 1",0.9235729
"4",90,"1","val_global",1479,"4 3",0.887121287
"4",90,"1","val_global",1480,"4 0",0.896935006
"4",90,"1","val_global",1480,"4 1",0.923855554
"4",90,"1","val_global",1480,"4 3",0.886698014
"4",90,"1","val_global",1481,"4 0",0.89653656
"4",90,"1","val_global",1481,"4 1",0.923846311
"4",90,"1","val_global",1481,"4 3",0.884031428
"4",90,"1","val_global",1482,"4 0",0.896787118
"4",90,"1","val_global",1482,"4 1",0.923408956
"4",90,"1","val_global",1482,"4 3",0.885391264
"4",90,"1","val_global",1483,"4 0",0.898490803
"4",90,"1","val_global",1483,"4 1",0.921093264
"4",90,"1","val_global",1483,"4 3",0.885669131
"4",90,"1","val_global",1484,"4 0",0.895384259
"4",90,"1","val_global",1484,"4 1",0.922129906
"4",90,"1","val_global",1484,"4 3",0.887736054
"4",90,"1","val_global",1485,"4 0",0.895521938
"4",90,"1","val_global",1485,"4 1",0.919467948
"4",90,"1","val_global",1485,"4 3",0.888551555
"4",90,"1","val_global",1486,"4 0",0.896125406
"4",90,"1","val_global",1486,"4 1",0.918324813
"4",90,"1","val_global",1486,"4 3",0.889836551
"4",90,"1","val_global",1487,"4 0",0.895825439
"4",90,"1","val_global",1487,"4 1",0.917592138
"4",90,"1","val_global",1487,"4 3",0.8908901
"4",90,"1","val_global",1488,"4 0",0.895925259
"4",90,"1","val_global",1488,"4 1",0.918982412
"4",90,"1","val_global",1488,"4 3",0.891328201
"4",90,"1","val_global",1489,"4 0",0.895748643
"4",90,"1","val_global",1489,"4 1",0.916596842
"4",90,"1","val_global",1489,"4 3",0.88999816
"4",90,"1","val_global",1490,"4 0",0.89622148
"4",90,"1","val_global",1490,"4 1",0.916019214
"4",90,"1","val_global",1490,"4 3",0.890150306
"4",90,"1","val_global",1491,"4 0",0.899444142
"4",90,"1","val_global",1491,"4 1",0.914875888
"4",90,"1","val_global",1491,"4 3",0.88864766
"4",90,"1","val_global",1492,"4 0",0.898008908
"4",90,"1","val_global",1492,"4 1",0.914664138
"4",90,"1","val_global",1492,"4 3",0.890671726
"4",90,"1","val_global",1493,"4 0",0.897624569
"4",90,"1","val_global",1493,"4 1",0.914267009
"4",90,"1","val_global",1493,"4 3",0.889009996
"4",90,"1","val_global",1494,"4 0",0.899485775
"4",90,"1","val_global",1494,"4 1",0.914423823
"4",90,"1","val_global",1494,"4 3",0.888456444
"4",90,"1","val_global",1495,"4 0",0.899727013
"4",90,"1","val_global",1495,"4 1",0.912614427
"4",90,"1","val_global",1495,"4 3",0.890231163
"4",90,"1","val_global",1496,"4 0",0.901191284
"4",90,"1","val_global",1496,"4 1",0.911285113
"4",90,"1","val_global",1496,"4 3",0.888768191
"4",90,"1","val_global",1497,"4 0",0.900304256
"4",90,"1","val_global",1497,"4 1",0.911421634
"4",90,"1","val_global",1497,"4 3",0.890358291
"4",90,"1","val_global",1498,"4 0",0.898780835
"4",90,"1","val_global",1498,"4 1",0.912781354
"4",90,"1","val_global",1498,"4 3",0.891150296
"4",90,"1","val_global",1499,"4 0",0.898944474
"4",90,"1","val_global",1499,"4 1",0.91314025
"4",90,"1","val_global",1499,"4 3",0.892164287
"4",90,"1","val_global",1500,"4 0",0.900701621
"4",90,"1","val_global",1500,"4 1",0.911713413
"4",90,"1","val_global",1500,"4 3",0.892303865
"4",90,"1","val_global",1501,"4 0",0.900877436
"4",90,"1","val_global",1501,"4 1",0.91292478
"4",90,"1","val_global",1501,"4 3",0.894311786
"4",90,"1","val_global",1502,"4 0",0.898914764
"4",90,"1","val_global",1502,"4 1",0.913147912
"4",90,"1","val_global",1502,"4 3",0.892272287
"4",90,"1","val_global",1503,"4 0",0.897788006
"4",90,"1","val_global",1503,"4 1",0.913049306
"4",90,"1","val_global",1503,"4 3",0.891499914
"4",90,"1","val_global",1504,"4 0",0.901664911
"4",90,"1","val_global",1504,"4 1",0.912004858
"4",90,"1","val_global",1504,"4 3",0.890579535
"4",90,"1","val_global",1505,"4 0",0.903726647
"4",90,"1","val_global",1505,"4 1",0.914736378
"4",90,"1","val_global",1505,"4 3",0.891346042
"4",90,"1","val_global",1506,"4 0",0.903604971
"4",90,"1","val_global",1506,"4 1",0.918115555
"4",90,"1","val_global",1506,"4 3",0.890309098
"4",90,"1","val_global",1507,"4 0",0.902852273
"4",90,"1","val_global",1507,"4 1",0.917774524
"4",90,"1","val_global",1507,"4 3",0.890072576
"4",90,"1","val_global",1508,"4 0",0.903133207
"4",90,"1","val_global",1508,"4 1",0.91628098
"4",90,"1","val_global",1508,"4 3",0.888899325
"4",90,"1","val_global",1509,"4 0",0.90274452
"4",90,"1","val_global",1509,"4 1",0.919101577
"4",90,"1","val_global",1509,"4 3",0.888835839
"4",90,"1","val_global",1510,"4 0",0.904160058
"4",90,"1","val_global",1510,"4 1",0.919237658
"4",90,"1","val_global",1510,"4 3",0.888319798
"4",90,"1","val_global",1511,"4 0",0.902931223
"4",90,"1","val_global",1511,"4 1",0.921707938
"4",90,"1","val_global",1511,"4 3",0.888303322
"4",90,"1","val_global",1512,"4 0",0.90276127
"4",90,"1","val_global",1512,"4 1",0.920913646
"4",90,"1","val_global",1512,"4 3",0.887101792
"4",90,"1","val_global",1513,"4 0",0.90294874
"4",90,"1","val_global",1513,"4 1",0.919029278
"4",90,"1","val_global",1513,"4 3",0.88761325
"4",90,"1","val_global",1514,"4 0",0.901876915
"4",90,"1","val_global",1514,"4 1",0.916405399
"4",90,"1","val_global",1514,"4 3",0.8891705
"4",90,"1","val_global",1515,"4 0",0.90106134
"4",90,"1","val_global",1515,"4 1",0.916303021
"4",90,"1","val_global",1515,"4 3",0.887969116
"4",90,"1","val_global",1516,"4 0",0.897898381
"4",90,"1","val_global",1516,"4 1",0.915863152
"4",90,"1","val_global",1516,"4 3",0.889003127
"4",90,"1","val_global",1517,"4 0",0.897269329
"4",90,"1","val_global",1517,"4 1",0.915898222
"4",90,"1","val_global",1517,"4 3",0.889341414
"4",90,"1","val_global",1518,"4 0",0.896550593
"4",90,"1","val_global",1518,"4 1",0.914043727
"4",90,"1","val_global",1518,"4 3",0.890438814
"4",90,"1","val_global",1519,"4 0",0.895716171
"4",90,"1","val_global",1519,"4 1",0.915264802
"4",90,"1","val_global",1519,"4 3",0.89064899
"4",90,"1","val_global",1520,"4 0",0.896343273
"4",90,"1","val_global",1520,"4 1",0.91372211
"4",90,"1","val_global",1520,"4 3",0.890849378
"4",90,"1","val_global",1521,"4 0",0.896429984
"4",90,"1","val_global",1521,"4 1",0.911130054
"4",90,"1","val_global",1521,"4 3",0.889947467
"4",90,"1","val_global",1522,"4 0",0.896939533
"4",90,"1","val_global",1522,"4 1",0.909707519
"4",90,"1","val_global",1522,"4 3",0.891780775
"4",90,"1","val_global",1523,"4 0",0.898832551
"4",90,"1","val_global",1523,"4 1",0.911466649
"4",90,"1","val_global",1523,"4 3",0.891313267
"4",90,"1","val_global",1524,"4 0",0.898011017
"4",90,"1","val_global",1524,"4 1",0.914319264
"4",90,"1","val_global",1524,"4 3",0.890156486
"4",90,"1","val_global",1525,"4 0",0.896584723
"4",90,"1","val_global",1525,"4 1",0.914600198
"4",90,"1","val_global",1525,"4 3",0.89019032
"4",90,"1","val_global",1526,"4 0",0.897928331
"4",90,"1","val_global",1526,"4 1",0.91244466
"4",90,"1","val_global",1526,"4 3",0.890425381
"4",90,"1","val_global",1527,"4 0",0.899170411
"4",90,"1","val_global",1527,"4 1",0.912686854
"4",90,"1","val_global",1527,"4 3",0.889126141
"4",90,"1","val_global",1528,"4 0",0.900814146
"4",90,"1","val_global",1528,"4 1",0.913289763
"4",90,"1","val_global",1528,"4 3",0.888241132
"4",90,"1","val_global",1529,"4 0",0.899635278
"4",90,"1","val_global",1529,"4 1",0.912488134
"4",90,"1","val_global",1529,"4 3",0.889945183
"4",90,"1","val_global",1530,"4 0",0.899317341
"4",90,"1","val_global",1530,"4 1",0.91376539
"4",90,"1","val_global",1530,"4 3",0.889906343
"4",90,"1","val_global",1531,"4 0",0.900346065
"4",90,"1","val_global",1531,"4 1",0.911312435
"4",90,"1","val_global",1531,"4 3",0.889953682
"4",90,"1","val_global",1532,"4 0",0.902625552
"4",90,"1","val_global",1532,"4 1",0.912463091
"4",90,"1","val_global",1532,"4 3",0.891718421
"4",90,"1","val_global",1533,"4 0",0.903382607
"4",90,"1","val_global",1533,"4 1",0.914406353
"4",90,"1","val_global",1533,"4 3",0.891122312
"4",90,"1","val_global",1534,"4 0",0.903316413
"4",90,"1","val_global",1534,"4 1",0.916100271
"4",90,"1","val_global",1534,"4 3",0.889455869
"4",90,"1","val_global",1535,"4 0",0.903344427
"4",90,"1","val_global",1535,"4 1",0.916921682
"4",90,"1","val_global",1535,"4 3",0.890883321
"4",90,"1","val_global",1536,"4 0",0.905244279
"4",90,"1","val_global",1536,"4 1",0.917521099
"4",90,"1","val_global",1536,"4 3",0.889650113
"4",90,"1","val_global",1537,"4 0",0.905528236
"4",90,"1","val_global",1537,"4 1",0.916374449
"4",90,"1","val_global",1537,"4 3",0.888171853
"4",90,"1","val_global",1538,"4 0",0.906920522
"4",90,"1","val_global",1538,"4 1",0.915554233
"4",90,"1","val_global",1538,"4 3",0.886693105
"4",90,"1","val_global",1539,"4 0",0.904837829
"4",90,"1","val_global",1539,"4 1",0.9154065
"4",90,"1","val_global",1539,"4 3",0.886227577
"4",90,"1","val_global",1540,"4 0",0.904173867
"4",90,"1","val_global",1540,"4 1",0.917304059
"4",90,"1","val_global",1540,"4 3",0.88481297
"4",90,"1","val_global",1541,"4 0",0.904291612
"4",90,"1","val_global",1541,"4 1",0.919083852
"4",90,"1","val_global",1541,"4 3",0.885171413
"4",90,"1","val_global",1542,"4 0",0.905043377
"4",90,"1","val_global",1542,"4 1",0.918459898
"4",90,"1","val_global",1542,"4 3",0.885063446
"4",90,"1","val_global",1543,"4 0",0.904152608
"4",90,"1","val_global",1543,"4 1",0.915183547
"4",90,"1","val_global",1543,"4 3",0.885476739
"4",90,"1","val_global",1544,"4 0",0.903214648
"4",90,"1","val_global",1544,"4 1",0.912595749
"4",90,"1","val_global",1544,"4 3",0.886293512
"4",90,"1","val_global",1545,"4 0",0.902675977
"4",90,"1","val_global",1545,"4 1",0.911808255
"4",90,"1","val_global",1545,"4 3",0.8850683
"4",90,"1","val_global",1546,"4 0",0.901708989
"4",90,"1","val_global",1546,"4 1",0.912739777
"4",90,"1","val_global",1546,"4 3",0.884397908
"4",90,"1","val_global",1547,"4 0",0.901053425
"4",90,"1","val_global",1547,"4 1",0.912888737
"4",90,"1","val_global",1547,"4 3",0.884366433
"4",90,"1","val_global",1548,"4 0",0.900255214
"4",90,"1","val_global",1548,"4 1",0.91400166
"4",90,"1","val_global",1548,"4 3",0.886760302
"4",90,"1","val_global",1549,"4 0",0.902658265
"4",90,"1","val_global",1549,"4 1",0.914199021
"4",90,"1","val_global",1549,"4 3",0.88403249
"4",90,"1","val_global",1550,"4 0",0.902797093
"4",90,"1","val_global",1550,"4 1",0.914593229
"4",90,"1","val_global",1550,"4 3",0.885738561
"4",90,"1","val_global",1551,"4 0",0.901243746
"4",90,"1","val_global",1551,"4 1",0.915789388
"4",90,"1","val_global",1551,"4 3",0.886101448
"4",90,"1","val_global",1552,"4 0",0.901517852
"4",90,"1","val_global",1552,"4 1",0.914426087
"4",90,"1","val_global",1552,"4 3",0.887178466
"4",90,"1","val_global",1553,"4 0",0.900366434
"4",90,"1","val_global",1553,"4 1",0.913617264
"4",90,"1","val_global",1553,"4 3",0.887916311
"4",90,"1","val_global",1554,"4 0",0.89973586
"4",90,"1","val_global",1554,"4 1",0.911855889
"4",90,"1","val_global",1554,"4 3",0.888412808
"4",90,"1","val_global",1555,"4 0",0.899918798
"4",90,"1","val_global",1555,"4 1",0.91225493
"4",90,"1","val_global",1555,"4 3",0.886868765
"4",90,"1","val_global",1556,"4 0",0.901730281
"4",90,"1","val_global",1556,"4 1",0.911647152
"4",90,"1","val_global",1556,"4 3",0.887467093
"4",90,"1","val_global",1557,"4 0",0.901815609
"4",90,"1","val_global",1557,"4 1",0.913321082
"4",90,"1","val_global",1557,"4 3",0.888403618
"4",90,"1","val_global",1558,"4 0",0.901096219
"4",90,"1","val_global",1558,"4 1",0.914460439
"4",90,"1","val_global",1558,"4 3",0.888335331
"4",90,"1","val_global",1559,"4 0",0.901812691
"4",90,"1","val_global",1559,"4 1",0.911960748
"4",90,"1","val_global",1559,"4 3",0.888498488
"4",90,"1","val_global",1560,"4 0",0.901034311
"4",90,"1","val_global",1560,"4 1",0.911705081
"4",90,"1","val_global",1560,"4 3",0.889200062
"4",90,"1","val_global",1561,"4 0",0.901046214
"4",90,"1","val_global",1561,"4 1",0.911913252
"4",90,"1","val_global",1561,"4 3",0.89044201
"4",90,"1","val_global",1562,"4 0",0.901435701
"4",90,"1","val_global",1562,"4 1",0.913332321
"4",90,"1","val_global",1562,"4 3",0.889824128
"4",90,"1","val_global",1563,"4 0",0.900215627
"4",90,"1","val_global",1563,"4 1",0.913252205
"4",90,"1","val_global",1563,"4 3",0.890497531
"4",90,"1","val_global",1564,"4 0",0.898193877
"4",90,"1","val_global",1564,"4 1",0.913816951
"4",90,"1","val_global",1564,"4 3",0.889569199
"4",90,"1","val_global",1565,"4 0",0.898215374
"4",90,"1","val_global",1565,"4 1",0.913161126
"4",90,"1","val_global",1565,"4 3",0.89067958
"4",90,"1","val_global",1566,"4 0",0.897076797
"4",90,"1","val_global",1566,"4 1",0.912871383
"4",90,"1","val_global",1566,"4 3",0.891725509
"4",90,"1","val_global",1567,"4 0",0.896506307
"4",90,"1","val_global",1567,"4 1",0.914129445
"4",90,"1","val_global",1567,"4 3",0.891879011
"4",90,"1","val_global",1568,"4 0",0.895717126
"4",90,"1","val_global",1568,"4 1",0.912044957
"4",90,"1","val_global",1568,"4 3",0.890174188
"4",90,"1","val_global",1569,"4 0",0.894927778
"4",90,"1","val_global",1569,"4 1",0.911759166
"4",90,"1","val_global",1569,"4 3",0.89041094
"4",90,"1","val_global",1570,"4 0",0.895854702
"4",90,"1","val_global",1570,"4 1",0.91085559
"4",90,"1","val_global",1570,"4 3",0.888392482
"4",90,"1","val_global",1571,"4 0",0.896850324
"4",90,"1","val_global",1571,"4 1",0.912178937
"4",90,"1","val_global",1571,"4 3",0.887600052
"4",90,"1","val_global",1572,"4 0",0.895418029
"4",90,"1","val_global",1572,"4 1",0.91025206
"4",90,"1","val_global",1572,"4 3",0.886038488
"4",90,"1","val_global",1573,"4 0",0.894882455
"4",90,"1","val_global",1573,"4 1",0.910516909
"4",90,"1","val_global",1573,"4 3",0.887316461
"4",90,"1","val_global",1574,"4 0",0.896392221
"4",90,"1","val_global",1574,"4 1",0.912814449
"4",90,"1","val_global",1574,"4 3",0.886823782
"4",90,"1","val_global",1575,"4 0",0.894960782
"4",90,"1","val_global",1575,"4 1",0.912812932
"4",90,"1","val_global",1575,"4 3",0.887648747
"4",90,"1","val_global",1576,"4 0",0.893302419
"4",90,"1","val_global",1576,"4 1",0.912669404
"4",90,"1","val_global",1576,"4 3",0.888791344
"4",90,"1","val_global",1577,"4 0",0.892641694
"4",90,"1","val_global",1577,"4 1",0.910719723
"4",90,"1","val_global",1577,"4 3",0.888544805
"4",90,"1","val_global",1578,"4 0",0.892809416
"4",90,"1","val_global",1578,"4 1",0.911697079
"4",90,"1","val_global",1578,"4 3",0.887015096
"4",90,"1","val_global",1579,"4 0",0.895134671
"4",90,"1","val_global",1579,"4 1",0.913534068
"4",90,"1","val_global",1579,"4 3",0.886450031
"4",90,"1","val_global",1580,"4 0",0.895357848
"4",90,"1","val_global",1580,"4 1",0.913774379
"4",90,"1","val_global",1580,"4 3",0.88644295
"4",90,"1","val_global",1581,"4 0",0.89602151
"4",90,"1","val_global",1581,"4 1",0.912529
"4",90,"1","val_global",1581,"4 3",0.885445543
"4",90,"1","val_global",1582,"4 0",0.895681314
"4",90,"1","val_global",1582,"4 1",0.912675251
"4",90,"1","val_global",1582,"4 3",NaN
"4",90,"1","val_global",1583,"4 0",0.896366287
"4",90,"1","val_global",1583,"4 1",0.915891339
"4",90,"1","val_global",1583,"4 3",NaN
"4",90,"1","val_global",1584,"4 0",0.898927231
"4",90,"1","val_global",1584,"4 1",0.915250714
"4",90,"1","val_global",1584,"4 3",NaN
"4",90,"1","val_global",1585,"4 0",0.899768904
"4",90,"1","val_global",1585,"4 1",0.91438409
"4",90,"1","val_global",1585,"4 3",NaN
"4",90,"1","val_global",1586,"4 0",0.901164132
"4",90,"1","val_global",1586,"4 1",0.912899488
"4",90,"1","val_global",1586,"4 3",NaN
"4",90,"1","val_global",1587,"4 0",0.90166589
"4",90,"1","val_global",1587,"4 1",0.911749634
"4",90,"1","val_global",1587,"4 3",NaN
"4",90,"1","val_global",1588,"4 0",0.902841265
"4",90,"1","val_global",1588,"4 1",0.912010069
"4",90,"1","val_global",1588,"4 3",NaN
"4",90,"1","val_global",1589,"4 0",0.902423458
"4",90,"1","val_global",1589,"4 1",0.910697512
"4",90,"1","val_global",1589,"4 3",NaN
"4",90,"1","val_global",1590,"4 0",0.89914105
"4",90,"1","val_global",1590,"4 1",0.911872308
"4",90,"1","val_global",1590,"4 3",NaN
"4",90,"1","val_global",1591,"4 0",0.899630866
"4",90,"1","val_global",1591,"4 1",0.912344778
"4",90,"1","val_global",1591,"4 3",NaN
"4",90,"1","val_global",1592,"4 0",0.900149558
"4",90,"1","val_global",1592,"4 1",0.913704733
"4",90,"1","val_global",1593,"4 0",0.900094632
"4",90,"1","val_global",1593,"4 1",0.915165933
"4",90,"1","val_global",1594,"4 0",0.898413995
"4",90,"1","val_global",1594,"4 1",0.915225582
"4",90,"1","val_global",1595,"4 0",0.901808265
"4",90,"1","val_global",1595,"4 1",0.915466005
"4",90,"1","val_global",1596,"4 0",0.903889943
"4",90,"1","val_global",1596,"4 1",0.915585367
"4",90,"1","val_global",1597,"4 0",0.904382222
"4",90,"1","val_global",1597,"4 1",0.916210518
"4",90,"1","val_global",1598,"4 0",0.90450117
"4",90,"1","val_global",1598,"4 1",0.916033003
"4",90,"1","val_global",1599,"4 0",0.903669354
"4",90,"1","val_global",1599,"4 1",0.914271384
"4",90,"1","val_global",1600,"4 0",0.90417772
"4",90,"1","val_global",1600,"4 1",0.913128328
"4",90,"1","val_global",1601,"4 0",0.903198586
"4",90,"1","val_global",1601,"4 1",0.91337133
"4",90,"1","val_global",1602,"4 0",0.904281085
"4",90,"1","val_global",1602,"4 1",0.911656714
"4",90,"1","val_global",1603,"4 0",0.904452586
"4",90,"1","val_global",1603,"4 1",0.910258922
"4",90,"1","val_global",1604,"4 0",0.904968866
"4",90,"1","val_global",1604,"4 1",0.911525301
"4",90,"1","val_global",1605,"4 0",0.904507759
"4",90,"1","val_global",1605,"4 1",0.912714555
"4",90,"1","val_global",1606,"4 0",0.904586458
"4",90,"1","val_global",1606,"4 1",0.914082255
"4",90,"1","val_global",1607,"4 0",0.903519126
"4",90,"1","val_global",1607,"4 1",0.914715473
"4",90,"1","val_global",1608,"4 0",0.90205408
"4",90,"1","val_global",1608,"4 1",0.915398887
"4",90,"1","val_global",1609,"4 0",0.902823466
"4",90,"1","val_global",1609,"4 1",0.916203738
"4",90,"1","val_global",1610,"4 0",0.904891882
"4",90,"1","val_global",1610,"4 1",0.915760171
"4",90,"1","val_global",1611,"4 0",0.903927287
"4",90,"1","val_global",1611,"4 1",0.913914312
"4",90,"1","val_global",1612,"4 0",0.903695807
"4",90,"1","val_global",1612,"4 1",0.913882516
"4",90,"1","val_global",1613,"4 0",0.905066795
"4",90,"1","val_global",1613,"4 1",0.912422308
"4",90,"1","val_global",1614,"4 0",0.907320726
"4",90,"1","val_global",1614,"4 1",0.91105831
"4",90,"1","val_global",1615,"4 0",0.905102917
"4",90,"1","val_global",1615,"4 1",0.909215546
"4",90,"1","val_global",1616,"4 0",0.903863215
"4",90,"1","val_global",1616,"4 1",0.909458695
"4",90,"1","val_global",1617,"4 0",0.902252102
"4",90,"1","val_global",1617,"4 1",0.908082385
"4",90,"1","val_global",1618,"4 0",0.903433972
"4",90,"1","val_global",1618,"4 1",0.908727848
"4",90,"1","val_global",1619,"4 0",0.904680306
"4",90,"1","val_global",1619,"4 1",0.910928202
"4",90,"1","val_global",1620,"4 0",0.903608514
"4",90,"1","val_global",1620,"4 1",0.909606964
"4",90,"1","val_global",1621,"4 0",0.903121202
"4",90,"1","val_global",1621,"4 1",0.909997753
"4",90,"1","val_global",1622,"4 0",0.901009254
"4",90,"1","val_global",1622,"4 1",0.911789296
"4",90,"1","val_global",1623,"4 0",0.900539626
"4",90,"1","val_global",1623,"4 1",0.911959552
"4",90,"1","val_global",1624,"4 0",0.900924381
"4",90,"1","val_global",1624,"4 1",0.910102548
"4",90,"1","val_global",1625,"4 0",0.900196372
"4",90,"1","val_global",1625,"4 1",0.909047781
"4",90,"1","val_global",1626,"4 0",0.898671042
"4",90,"1","val_global",1626,"4 1",0.909657664
"4",90,"1","val_global",1627,"4 0",0.901764039
"4",90,"1","val_global",1627,"4 1",0.909475251
"4",90,"1","val_global",1628,"4 0",0.903331779
"4",90,"1","val_global",1628,"4 1",0.907808989
"4",90,"1","val_global",1629,"4 0",0.902977138
"4",90,"1","val_global",1629,"4 1",0.908565377
"4",90,"1","val_global",1630,"4 0",0.90301764
"4",90,"1","val_global",1630,"4 1",0.907643399
"4",90,"1","val_global",1631,"4 0",0.902088303
"4",90,"1","val_global",1631,"4 1",0.909548168
"4",90,"1","val_global",1632,"4 0",0.900296815
"4",90,"1","val_global",1632,"4 1",0.909376412
"4",90,"1","val_global",1633,"4 0",0.898115453
"4",90,"1","val_global",1633,"4 1",0.910541661
"4",90,"1","val_global",1634,"4 0",0.896697582
"4",90,"1","val_global",1634,"4 1",0.909418767
"4",90,"1","val_global",1635,"4 0",0.898563144
"4",90,"1","val_global",1635,"4 1",0.909609327
"4",90,"1","val_global",1636,"4 0",0.898451223
"4",90,"1","val_global",1636,"4 1",0.90992851
"4",90,"1","val_global",1637,"4 0",0.899142617
"4",90,"1","val_global",1637,"4 1",0.910463682
"4",90,"1","val_global",1638,"4 0",0.898171174
"4",90,"1","val_global",1638,"4 1",0.90698739
"4",90,"1","val_global",1639,"4 0",0.897602656
"4",90,"1","val_global",1639,"4 1",0.906613183
"4",90,"1","val_global",1640,"4 0",0.898340267
"4",90,"1","val_global",1640,"4 1",0.909610303
"4",90,"1","val_global",1641,"4 0",0.900365926
"4",90,"1","val_global",1641,"4 1",0.907879193
"4",90,"1","val_global",1642,"4 0",0.900735295
"4",90,"1","val_global",1642,"4 1",0.906751257
"4",90,"1","val_global",1643,"4 0",0.900143369
"4",90,"1","val_global",1643,"4 1",0.906632285
"4",90,"1","val_global",1644,"4 0",0.900045123
"4",90,"1","val_global",1644,"4 1",0.907276409
"4",90,"1","val_global",1645,"4 0",0.900056774
"4",90,"1","val_global",1645,"4 1",0.908062904
"4",90,"1","val_global",1646,"4 0",0.900289032
"4",90,"1","val_global",1646,"4 1",0.905338732
"4",90,"1","val_global",1647,"4 0",0.898292006
"4",90,"1","val_global",1647,"4 1",0.904692613
"4",90,"1","val_global",1648,"4 0",0.898641662
"4",90,"1","val_global",1648,"4 1",0.905131079
"4",90,"1","val_global",1649,"4 0",0.898606278
"4",90,"1","val_global",1649,"4 1",0.904213807
"4",90,"1","val_global",1650,"4 0",0.898622195
"4",90,"1","val_global",1650,"4 1",0.904896729
"4",90,"1","val_global",1651,"4 0",0.900155917
"4",90,"1","val_global",1651,"4 1",0.903376507
"4",90,"1","val_global",1652,"4 0",0.901710481
"4",90,"1","val_global",1652,"4 1",0.903512474
"4",90,"1","val_global",1653,"4 0",0.903060825
"4",90,"1","val_global",1653,"4 1",0.90159829
"4",90,"1","val_global",1654,"4 0",0.90244723
"4",90,"1","val_global",1654,"4 1",0.902393096
"4",90,"1","val_global",1655,"4 0",0.899762742
"4",90,"1","val_global",1655,"4 1",0.900457856
"4",90,"1","val_global",1656,"4 0",0.899868171
"4",90,"1","val_global",1656,"4 1",0.901965586
"4",90,"1","val_global",1657,"4 0",0.900937011
"4",90,"1","val_global",1657,"4 1",0.901848289
"4",90,"1","val_global",1658,"4 0",0.900958353
"4",90,"1","val_global",1658,"4 1",0.904254898
"4",90,"1","val_global",1659,"4 0",0.899398293
"4",90,"1","val_global",1659,"4 1",0.902883848
"4",90,"1","val_global",1660,"4 0",0.898033255
"4",90,"1","val_global",1660,"4 1",0.902727245
"4",90,"1","val_global",1661,"4 0",0.89616261
"4",90,"1","val_global",1661,"4 1",0.905848445
"4",90,"1","val_global",1662,"4 0",0.895307721
"4",90,"1","val_global",1662,"4 1",0.905693589
"4",90,"1","val_global",1663,"4 0",0.895111624
"4",90,"1","val_global",1663,"4 1",0.906152216
"4",90,"1","val_global",1664,"4 0",0.892133001
"4",90,"1","val_global",1664,"4 1",0.906555824
"4",90,"1","val_global",1665,"4 0",0.892059229
"4",90,"1","val_global",1665,"4 1",0.905699378
"4",90,"1","val_global",1666,"4 0",0.892578566
"4",90,"1","val_global",1666,"4 1",0.908423241
"4",90,"1","val_global",1667,"4 0",0.89385359
"4",90,"1","val_global",1667,"4 1",0.908141276
"4",90,"1","val_global",1668,"4 0",0.89214527
"4",90,"1","val_global",1668,"4 1",0.908353884
"4",90,"1","val_global",1669,"4 0",0.89113894
"4",90,"1","val_global",1669,"4 1",0.908735748
"4",90,"1","val_global",1670,"4 0",0.891811204
"4",90,"1","val_global",1670,"4 1",0.90700639
"4",90,"1","val_global",1671,"4 0",0.892394289
"4",90,"1","val_global",1671,"4 1",0.908365321
"4",90,"1","val_global",1672,"4 0",0.894130837
"4",90,"1","val_global",1672,"4 1",0.908854872
"4",90,"1","val_global",1673,"4 0",0.893412853
"4",90,"1","val_global",1673,"4 1",0.907781585
"4",90,"1","val_global",1674,"4 0",0.894596336
"4",90,"1","val_global",1674,"4 1",0.908034259
"4",90,"1","val_global",1675,"4 0",0.894151783
"4",90,"1","val_global",1675,"4 1",0.909355931
"4",90,"1","val_global",1676,"4 0",0.892850328
"4",90,"1","val_global",1676,"4 1",0.90741997
"4",90,"1","val_global",1677,"4 0",0.890623081
"4",90,"1","val_global",1677,"4 1",0.909051133
"4",90,"1","val_global",1678,"4 0",0.889756228
"4",90,"1","val_global",1678,"4 1",0.909586574
"4",90,"1","val_global",1679,"4 0",0.889968123
"4",90,"1","val_global",1679,"4 1",0.910475295
"4",90,"1","val_global",1680,"4 0",0.890321712
"4",90,"1","val_global",1680,"4 1",0.908401995
"4",90,"1","val_global",1681,"4 0",0.890593533
"4",90,"1","val_global",1681,"4 1",0.905456153
"4",90,"1","val_global",1682,"4 0",0.89297083
"4",90,"1","val_global",1682,"4 1",0.906616163
"4",90,"1","val_global",1683,"4 0",0.893254663
"4",90,"1","val_global",1683,"4 1",0.905661491
"4",90,"1","val_global",1684,"4 0",0.892625983
"4",90,"1","val_global",1684,"4 1",0.90473406
"4",90,"1","val_global",1685,"4 0",0.891432053
"4",90,"1","val_global",1685,"4 1",0.903886891
"4",90,"1","val_global",1686,"4 0",0.889213894
"4",90,"1","val_global",1686,"4 1",0.900083909
"4",90,"1","val_global",1687,"4 0",0.886840914
"4",90,"1","val_global",1687,"4 1",0.901647757
"4",90,"1","val_global",1688,"4 0",0.885474652
"4",90,"1","val_global",1688,"4 1",0.901530321
"4",90,"1","val_global",1689,"4 0",0.885300369
"4",90,"1","val_global",1689,"4 1",0.900210896
"4",90,"1","val_global",1690,"4 0",0.884934982
"4",90,"1","val_global",1690,"4 1",0.902574606
"4",90,"1","val_global",1691,"4 0",0.885106122
"4",90,"1","val_global",1691,"4 1",0.902137589
"4",90,"1","val_global",1692,"4 0",0.882265639
"4",90,"1","val_global",1692,"4 1",0.903098367
"4",90,"1","val_global",1693,"4 0",0.881073895
"4",90,"1","val_global",1693,"4 1",0.903431477
"4",90,"1","val_global",1694,"4 0",0.879210027
"4",90,"1","val_global",1694,"4 1",0.903469844
"4",90,"1","val_global",1695,"4 0",0.88120666
"4",90,"1","val_global",1695,"4 1",0.902073509
"4",90,"1","val_global",1696,"4 0",0.882435755
"4",90,"1","val_global",1696,"4 1",0.902092911
"4",90,"1","val_global",1697,"4 0",0.882681405
"4",90,"1","val_global",1697,"4 1",0.899206322
"4",90,"1","val_global",1698,"4 0",0.882257741
"4",90,"1","val_global",1698,"4 1",0.898457356
"4",90,"1","val_global",1699,"4 0",0.881824382
"4",90,"1","val_global",1699,"4 1",0.898661304
"4",90,"1","val_global",1700,"4 0",0.882624057
"4",90,"1","val_global",1700,"4 1",0.901030853
"4",90,"1","val_global",1701,"4 0",0.881426587
"4",90,"1","val_global",1701,"4 1",0.902208777
"4",90,"1","val_global",1702,"4 0",0.880465663
"4",90,"1","val_global",1702,"4 1",0.899813709
"4",90,"1","val_global",1703,"4 0",0.881794334
"4",90,"1","val_global",1703,"4 1",0.900132206
"4",90,"1","val_global",1704,"4 0",0.882215299
"4",90,"1","val_global",1704,"4 1",0.900374986
"4",90,"1","val_global",1705,"4 0",0.882616052
"4",90,"1","val_global",1705,"4 1",0.901266566
"4",90,"1","val_global",1706,"4 0",0.886157093
"4",90,"1","val_global",1706,"4 1",0.902409017
"4",90,"1","val_global",1707,"4 0",0.887545392
"4",90,"1","val_global",1707,"4 1",0.901408433
"4",90,"1","val_global",1708,"4 0",0.889071523
"4",90,"1","val_global",1708,"4 1",0.903464322
"4",90,"1","val_global",1709,"4 0",0.887226519
"4",90,"1","val_global",1709,"4 1",0.903826448
"4",90,"1","val_global",1710,"4 0",0.885227866
"4",90,"1","val_global",1710,"4 1",0.901406563
"4",90,"1","val_global",1711,"4 0",0.884274904
"4",90,"1","val_global",1711,"4 1",0.900607734
"4",90,"1","val_global",1712,"4 0",0.884198565
"4",90,"1","val_global",1712,"4 1",0.900045727
"4",90,"1","val_global",1713,"4 0",0.88647575
"4",90,"1","val_global",1713,"4 1",0.900566877
"4",90,"1","val_global",1714,"4 0",0.887619911
"4",90,"1","val_global",1714,"4 1",0.901410502
"4",90,"1","val_global",1715,"4 0",0.886894917
"4",90,"1","val_global",1715,"4 1",0.903165832
"4",90,"1","val_global",1716,"4 0",0.888154518
"4",90,"1","val_global",1716,"4 1",0.902367297
"4",90,"1","val_global",1717,"4 0",0.890773923
"4",90,"1","val_global",1717,"4 1",0.902692261
"4",90,"1","val_global",1718,"4 0",0.893178553
"4",90,"1","val_global",1718,"4 1",0.901674975
"4",90,"1","val_global",1719,"4 0",0.89322801
"4",90,"1","val_global",1719,"4 1",0.900546552
"4",90,"1","val_global",1720,"4 0",0.892578216
"4",90,"1","val_global",1720,"4 1",0.899257345
"4",90,"1","val_global",1721,"4 0",0.893284365
"4",90,"1","val_global",1721,"4 1",0.898279323
"4",90,"1","val_global",1722,"4 0",0.893808893
"4",90,"1","val_global",1722,"4 1",0.899706289
"4",90,"1","val_global",1723,"4 0",0.891880729
"4",90,"1","val_global",1723,"4 1",0.900624535
"4",90,"1","val_global",1724,"4 0",0.893663009
"4",90,"1","val_global",1724,"4 1",0.898678211
"4",90,"1","val_global",1725,"4 0",0.895117649
"4",90,"1","val_global",1725,"4 1",0.899167871
"4",90,"1","val_global",1726,"4 0",0.893240275
"4",90,"1","val_global",1726,"4 1",0.899420518
"4",90,"1","val_global",1727,"4 0",0.892298655
"4",90,"1","val_global",1727,"4 1",0.900315987
"4",90,"1","val_global",1728,"4 0",0.892326172
"4",90,"1","val_global",1728,"4 1",0.897402783
"4",90,"1","val_global",1729,"4 0",0.895661045
"4",90,"1","val_global",1729,"4 1",0.896648954
"4",90,"1","val_global",1730,"4 0",0.896931478
"4",90,"1","val_global",1730,"4 1",0.897628156
"4",90,"1","val_global",1731,"4 0",0.896793192
"4",90,"1","val_global",1731,"4 1",0.897322748
"4",90,"1","val_global",1732,"4 0",0.897513122
"4",90,"1","val_global",1732,"4 1",0.896946198
"4",90,"1","val_global",1733,"4 0",0.896704553
"4",90,"1","val_global",1733,"4 1",0.897483202
"4",90,"1","val_global",1734,"4 0",0.898027228
"4",90,"1","val_global",1734,"4 1",0.897450904
"4",90,"1","val_global",1735,"4 0",0.897873674
"4",90,"1","val_global",1735,"4 1",0.899119935
"4",90,"1","val_global",1736,"4 0",0.89592634
"4",90,"1","val_global",1736,"4 1",0.900384962
"4",90,"1","val_global",1737,"4 0",0.894949831
"4",90,"1","val_global",1737,"4 1",0.901946162
"4",90,"1","val_global",1738,"4 0",0.892935378
"4",90,"1","val_global",1738,"4 1",0.90350219
"4",90,"1","val_global",1739,"4 0",0.892706931
"4",90,"1","val_global",1739,"4 1",0.904513725
"4",90,"1","val_global",1740,"4 0",0.895071058
"4",90,"1","val_global",1740,"4 1",0.904765325
"4",90,"1","val_global",1741,"4 0",0.894576925
"4",90,"1","val_global",1741,"4 1",0.905816497
"4",90,"1","val_global",1742,"4 0",0.893197556
"4",90,"1","val_global",1742,"4 1",0.905989554
"4",90,"1","val_global",1743,"4 0",0.894070334
"4",90,"1","val_global",1743,"4 1",0.905275769
"4",90,"1","val_global",1744,"4 0",0.892256609
"4",90,"1","val_global",1744,"4 1",0.906257698
"4",90,"1","val_global",1745,"4 0",0.892532307
"4",90,"1","val_global",1745,"4 1",0.906811718
"4",90,"1","val_global",1746,"4 0",0.894000459
"4",90,"1","val_global",1746,"4 1",0.907935141
"4",90,"1","val_global",1747,"4 0",0.896328601
"4",90,"1","val_global",1747,"4 1",0.906218759
"4",90,"1","val_global",1748,"4 0",0.898489343
"4",90,"1","val_global",1748,"4 1",0.908736959
"4",90,"1","val_global",1749,"4 0",0.898057105
"4",90,"1","val_global",1749,"4 1",0.909462606
"4",90,"1","val_global",1750,"4 0",0.898949732
"4",90,"1","val_global",1750,"4 1",0.909058347
"4",90,"1","val_global",1751,"4 0",0.898063803
"4",90,"1","val_global",1751,"4 1",0.908677858
"4",90,"1","val_global",1752,"4 0",0.896930041
"4",90,"1","val_global",1752,"4 1",0.909213022
"4",90,"1","val_global",1753,"4 0",0.897121845
"4",90,"1","val_global",1753,"4 1",0.909304833
"4",90,"1","val_global",1754,"4 0",0.896227829
"4",90,"1","val_global",1754,"4 1",0.908532557
"4",90,"1","val_global",1755,"4 0",0.895785156
"4",90,"1","val_global",1755,"4 1",0.907278338
"4",90,"1","val_global",1756,"4 0",0.89622931
"4",90,"1","val_global",1756,"4 1",0.90874285
"4",90,"1","val_global",1757,"4 0",0.896492153
"4",90,"1","val_global",1757,"4 1",0.908145802
"4",90,"1","val_global",1758,"4 0",0.89670705
"4",90,"1","val_global",1758,"4 1",0.906643162
"4",90,"1","val_global",1759,"4 0",0.896974886
"4",90,"1","val_global",1759,"4 1",0.904975699
"4",90,"1","val_global",1760,"4 0",0.892590745
"4",90,"1","val_global",1760,"4 1",0.904419051
"4",90,"1","val_global",1761,"4 0",0.892856538
"4",90,"1","val_global",1761,"4 1",0.905621749
"4",90,"1","val_global",1762,"4 0",0.894218108
"4",90,"1","val_global",1762,"4 1",0.906281484
"4",90,"1","val_global",1763,"4 0",0.894783055
"4",90,"1","val_global",1763,"4 1",0.906041489
"4",90,"1","val_global",1764,"4 0",0.896408508
"4",90,"1","val_global",1764,"4 1",0.907467134
"4",90,"1","val_global",1765,"4 0",0.897012913
"4",90,"1","val_global",1765,"4 1",0.905808332
"4",90,"1","val_global",1766,"4 0",0.896203316
"4",90,"1","val_global",1766,"4 1",0.907851685
"4",90,"1","val_global",1767,"4 0",0.895333751
"4",90,"1","val_global",1767,"4 1",0.909541867
"4",90,"1","val_global",1768,"4 0",0.892963449
"4",90,"1","val_global",1768,"4 1",0.908217236
"4",90,"1","val_global",1769,"4 0",0.891243111
"4",90,"1","val_global",1769,"4 1",0.908097794
"4",90,"1","val_global",1770,"4 0",0.890165025
"4",90,"1","val_global",1770,"4 1",0.909230965
"4",90,"1","val_global",1771,"4 0",0.889293457
"4",90,"1","val_global",1771,"4 1",0.910259839
"4",90,"1","val_global",1772,"4 0",0.891189249
"4",90,"1","val_global",1772,"4 1",0.910057435
"4",90,"1","val_global",1773,"4 0",0.890240015
"4",90,"1","val_global",1773,"4 1",0.909815522
"4",90,"1","val_global",1774,"4 0",0.890205062
"4",90,"1","val_global",1774,"4 1",0.909817075
"4",90,"1","val_global",1775,"4 0",0.890405961
"4",90,"1","val_global",1775,"4 1",0.908467714
"4",90,"1","val_global",1776,"4 0",0.888824171
"4",90,"1","val_global",1776,"4 1",0.905721515
"4",90,"1","val_global",1777,"4 0",0.890528226
"4",90,"1","val_global",1777,"4 1",0.905807959
"4",90,"1","val_global",1778,"4 0",0.890723243
"4",90,"1","val_global",1778,"4 1",0.905477616
"4",90,"1","val_global",1779,"4 0",0.891568158
"4",90,"1","val_global",1779,"4 1",0.906124124
"4",90,"1","val_global",1780,"4 0",0.892964761
"4",90,"1","val_global",1780,"4 1",0.906634115
"4",90,"1","val_global",1781,"4 0",0.893109955
"4",90,"1","val_global",1781,"4 1",0.90623857
"4",90,"1","val_global",1782,"4 0",0.892154877
"4",90,"1","val_global",1782,"4 1",0.905265893
"4",90,"1","val_global",1783,"4 0",0.891319445
"4",90,"1","val_global",1783,"4 1",0.905143519
"4",90,"1","val_global",1784,"4 0",0.890308526
"4",90,"1","val_global",1784,"4 1",0.9037907
"4",90,"1","val_global",1785,"4 0",0.890217087
"4",90,"1","val_global",1785,"4 1",0.904826464
"4",90,"1","val_global",1786,"4 0",0.889276703
"4",90,"1","val_global",1786,"4 1",0.902226219
"4",90,"1","val_global",1787,"4 0",0.886689708
"4",90,"1","val_global",1787,"4 1",0.900348712
"4",90,"1","val_global",1788,"4 0",0.887738534
"4",90,"1","val_global",1788,"4 1",0.899688947
"4",90,"1","val_global",1789,"4 0",0.888241462
"4",90,"1","val_global",1789,"4 1",0.898649994
"4",90,"1","val_global",1790,"4 0",0.891738433
"4",90,"1","val_global",1790,"4 1",0.898372905
"4",90,"1","val_global",1791,"4 0",0.895381648
"4",90,"1","val_global",1791,"4 1",0.896849225
"4",90,"1","val_global",1792,"4 0",0.8956424
"4",90,"1","val_global",1792,"4 1",0.897288756
"4",90,"1","val_global",1793,"4 0",0.893899957
"4",90,"1","val_global",1793,"4 1",0.896612986
"4",90,"1","val_global",1794,"4 0",0.893574929
"4",90,"1","val_global",1794,"4 1",0.89745747
"4",90,"1","val_global",1795,"4 0",NaN
"4",90,"1","val_global",1795,"4 1",0.89885759
"4",90,"1","val_global",1796,"4 0",NaN
"4",90,"1","val_global",1796,"4 1",0.896234696
"4",90,"1","val_global",1797,"4 0",NaN
"4",90,"1","val_global",1797,"4 1",0.896838815
"4",90,"1","val_global",1798,"4 0",NaN
"4",90,"1","val_global",1798,"4 1",0.899154661
"4",90,"1","val_global",1799,"4 0",NaN
"4",90,"1","val_global",1799,"4 1",0.899329151
"4",90,"1","val_global",1800,"4 0",NaN
"4",90,"1","val_global",1800,"4 1",0.898552699
"4",90,"1","val_global",1801,"4 0",NaN
"4",90,"1","val_global",1801,"4 1",0.897534175
"4",90,"1","val_global",1802,"4 0",NaN
"4",90,"1","val_global",1802,"4 1",0.895752096
"4",90,"1","val_global",1803,"4 0",NaN
"4",90,"1","val_global",1803,"4 1",0.897340739
"4",90,"1","val_global",1804,"4 0",NaN
"4",90,"1","val_global",1804,"4 1",0.89683206
"4",90,"1","val_global",1805,"4 1",0.896802096
"4",90,"1","val_global",1806,"4 1",0.896785586
"4",90,"1","val_global",1807,"4 1",0.896950347
"4",90,"1","val_global",1808,"4 1",0.89600336
"4",90,"1","val_global",1809,"4 1",0.897281515
"4",90,"1","val_global",1810,"4 1",0.895244425
"4",90,"1","val_global",1811,"4 1",0.896684218
"4",90,"1","val_global",1812,"4 1",0.895578732
"4",90,"1","val_global",1813,"4 1",0.896838063
"4",90,"1","val_global",1814,"4 1",0.894468952
"4",90,"1","val_global",1815,"4 1",0.89547929
"4",90,"1","val_global",1816,"4 1",0.897968711
"4",90,"1","val_global",1817,"4 1",0.897266325
"4",90,"1","val_global",1818,"4 1",0.894448095
"4",90,"1","val_global",1819,"4 1",0.896242274
"4",90,"1","val_global",1820,"4 1",0.897768926
"4",90,"1","val_global",1821,"4 1",0.896674912
"4",90,"1","val_global",1822,"4 1",0.899304897
"4",90,"1","val_global",1823,"4 1",0.898464748
"4",90,"1","val_global",1824,"4 1",0.899858595
"4",90,"1","val_global",1825,"4 1",0.90098604
"4",90,"1","val_global",1826,"4 1",0.902871653
"4",90,"1","val_global",1827,"4 1",0.902483552
"4",90,"1","val_global",1828,"4 1",0.904618149
"4",90,"1","val_global",1829,"4 1",0.905415673
"4",90,"1","val_global",1830,"4 1",0.907055291
"4",90,"1","val_global",1831,"4 1",0.907933242
"4",90,"1","val_global",1832,"4 1",0.906828411
"4",90,"1","val_global",1833,"4 1",0.905660233
"4",90,"1","val_global",1834,"4 1",0.905744824
"4",90,"1","val_global",1835,"4 1",0.903913996
"4",90,"1","val_global",1836,"4 1",0.903917831
"4",90,"1","val_global",1837,"4 1",0.905624846
"4",90,"1","val_global",1838,"4 1",0.90769146
"4",90,"1","val_global",1839,"4 1",0.908405096
"4",90,"1","val_global",1840,"4 1",0.906571254
"4",90,"1","val_global",1841,"4 1",0.906812684
"4",90,"1","val_global",1842,"4 1",0.905937043
"4",90,"1","val_global",1843,"4 1",0.904847854
"4",90,"1","val_global",1844,"4 1",0.905883011
"4",90,"1","val_global",1845,"4 1",0.904266379
"4",90,"1","val_global",1846,"4 1",0.902644665
"4",90,"1","val_global",1847,"4 1",0.903219996
"4",90,"1","val_global",1848,"4 1",0.901733278
"4",90,"1","val_global",1849,"4 1",0.899942568
"4",90,"1","val_global",1850,"4 1",0.898832734
"4",90,"1","val_global",1851,"4 1",0.897739738
"4",90,"1","val_global",1852,"4 1",0.897478442
"4",90,"1","val_global",1853,"4 1",0.898590378
"4",90,"1","val_global",1854,"4 1",0.900653028
"4",90,"1","val_global",1855,"4 1",0.899088745
"4",90,"1","val_global",1856,"4 1",0.900860896
"4",90,"1","val_global",1857,"4 1",0.900900436
"4",90,"1","val_global",1858,"4 1",0.901145911
"4",90,"1","val_global",1859,"4 1",0.898981113
"4",90,"1","val_global",1860,"4 1",0.898882768
"4",90,"1","val_global",1861,"4 1",0.9003538
"4",90,"1","val_global",1862,"4 1",0.901070934
"4",90,"1","val_global",1863,"4 1",0.901474857
"4",90,"1","val_global",1864,"4 1",0.901928351
"4",90,"1","val_global",1865,"4 1",0.90159472
"4",90,"1","val_global",1866,"4 1",0.901509564
"4",90,"1","val_global",1867,"4 1",0.901299176
"4",90,"1","val_global",1868,"4 1",0.900725423
"4",90,"1","val_global",1869,"4 1",0.900558943
"4",90,"1","val_global",1870,"4 1",0.901795788
"4",90,"1","val_global",1871,"4 1",0.902925417
"4",90,"1","val_global",1872,"4 1",0.9046927
"4",90,"1","val_global",1873,"4 1",0.905626251
"4",90,"1","val_global",1874,"4 1",0.905884072
"4",90,"1","val_global",1875,"4 1",0.906964844
"4",90,"1","val_global",1876,"4 1",0.906433863
"4",90,"1","val_global",1877,"4 1",0.90617203
"4",90,"1","val_global",1878,"4 1",0.906334074
"4",90,"1","val_global",1879,"4 1",0.907317105
"4",90,"1","val_global",1880,"4 1",0.906819814
"4",90,"1","val_global",1881,"4 1",0.906252707
"4",90,"1","val_global",1882,"4 1",0.904380655
"4",90,"1","val_global",1883,"4 1",0.903828383
"4",90,"1","val_global",1884,"4 1",0.90263341
"4",90,"1","val_global",1885,"4 1",0.903944865
"4",90,"1","val_global",1886,"4 1",0.904240141
"4",90,"1","val_global",1887,"4 1",0.904051139
"4",90,"1","val_global",1888,"4 1",0.907800278
"4",90,"1","val_global",1889,"4 1",0.907601478
"4",90,"1","val_global",1890,"4 1",0.906162321
"4",90,"1","val_global",1891,"4 1",0.903542873
"4",90,"1","val_global",1892,"4 1",0.903068904
"4",90,"1","val_global",1893,"4 1",0.900511812
"4",90,"1","val_global",1894,"4 1",0.898567945
"4",90,"1","val_global",1895,"4 1",0.900706503
"4",90,"1","val_global",1896,"4 1",0.899129789
"4",90,"1","val_global",1897,"4 1",0.897045256
"4",90,"1","val_global",1898,"4 1",0.89652612
"4",90,"1","val_global",1899,"4 1",0.895791765
"4",90,"1","val_global",1900,"4 1",0.897103703
"4",90,"1","val_global",1901,"4 1",0.896213019
"4",90,"1","val_global",1902,"4 1",0.897015642
"4",90,"1","val_global",1903,"4 1",0.896867474
"4",90,"1","val_global",1904,"4 1",0.896655995
"4",90,"1","val_global",1905,"4 1",0.894482845
"4",90,"1","val_global",1906,"4 1",0.893736993
"4",90,"1","val_global",1907,"4 1",0.893183082
"4",90,"1","val_global",1908,"4 1",0.890416016
"4",90,"1","val_global",1909,"4 1",0.889058375
"4",90,"1","val_global",1910,"4 1",0.888656209
"4",90,"1","val_global",1911,"4 1",0.889327802
"4",90,"1","val_global",1912,"4 1",0.891344118
"4",90,"1","val_global",1913,"4 1",0.895535569
"4",90,"1","val_global",1914,"4 1",0.895885859
"4",90,"1","val_global",1915,"4 1",0.894582559
"4",90,"1","val_global",1916,"4 1",0.894921978
"4",90,"1","val_global",1917,"4 1",0.894648234
"4",90,"1","val_global",1918,"4 1",0.894731108
"4",90,"1","val_global",1919,"4 1",0.893313474
"4",90,"1","val_global",1920,"4 1",0.893664383
"4",90,"1","val_global",1921,"4 1",0.895065227
"4",90,"1","val_global",1922,"4 1",0.894531848
"4",90,"1","val_global",1923,"4 1",0.895083169
"4",90,"1","val_global",1924,"4 1",0.893970183
"4",90,"1","val_global",1925,"4 1",0.895421817
"4",90,"1","val_global",1926,"4 1",0.894462308
"4",90,"1","val_global",1927,"4 1",0.896625665
"4",90,"1","val_global",1928,"4 1",0.897131095
"4",90,"1","val_global",1929,"4 1",0.899959112
"4",90,"1","val_global",1930,"4 1",0.901333688
"4",90,"1","val_global",1931,"4 1",0.900648401
"4",90,"1","val_global",1932,"4 1",0.899663134
"4",90,"1","val_global",1933,"4 1",0.897246408
"4",90,"1","val_global",1934,"4 1",0.897213645
"4",90,"1","val_global",1935,"4 1",0.897176394
"4",90,"1","val_global",1936,"4 1",0.895949929
"4",90,"1","val_global",1937,"4 1",0.897485638
"4",90,"1","val_global",1938,"4 1",0.895961817
"4",90,"1","val_global",1939,"4 1",0.895081629
"4",90,"1","val_global",1940,"4 1",0.894856495
"4",90,"1","val_global",1941,"4 1",0.893224069
"4",90,"1","val_global",1942,"4 1",0.895040186
"4",90,"1","val_global",1943,"4 1",0.893142817
"4",90,"1","val_global",1944,"4 1",0.89303863
"4",90,"1","val_global",1945,"4 1",0.892458936
"4",90,"1","val_global",1946,"4 1",0.894476196
"4",90,"1","val_global",1947,"4 1",0.892314013
"4",90,"1","val_global",1948,"4 1",0.891289196
"4",90,"1","val_global",1949,"4 1",0.88936701
"4",90,"1","val_global",1950,"4 1",0.889910842
"4",90,"1","val_global",1951,"4 1",0.88966321
"4",90,"1","val_global",1952,"4 1",0.887382723
"4",90,"1","val_global",1953,"4 1",0.886014055
"4",90,"1","val_global",1954,"4 1",0.885818078
"4",90,"1","val_global",1955,"4 1",0.885648953
"4",90,"1","val_global",1956,"4 1",0.887260108
"4",90,"1","val_global",1957,"4 1",0.886613442
"4",90,"1","val_global",1958,"4 1",0.886684305
"4",90,"1","val_global",1959,"4 1",0.889091314
"4",90,"1","val_global",1960,"4 1",0.887541021
"4",90,"1","val_global",1961,"4 1",0.889001742
"4",90,"1","val_global",1962,"4 1",0.887316125
"4",90,"1","val_global",1963,"4 1",0.890878985
"4",90,"1","val_global",1964,"4 1",0.891053857
"4",90,"1","val_global",1965,"4 1",0.891352213
"4",90,"1","val_global",1966,"4 1",0.891093229
"4",90,"1","val_global",1967,"4 1",0.892016207
"4",90,"1","val_global",1968,"4 1",0.892546457
"4",90,"1","val_global",1969,"4 1",0.895185963
"4",90,"1","val_global",1970,"4 1",0.89322936
"4",90,"1","val_global",1971,"4 1",0.893785122
"4",90,"1","val_global",1972,"4 1",0.893668121
"4",90,"1","val_global",1973,"4 1",0.89530784
"4",90,"1","val_global",1974,"4 1",0.896698208
"4",90,"1","val_global",1975,"4 1",0.897539877
"4",90,"1","val_global",1976,"4 1",0.895592367
"4",90,"1","val_global",1977,"4 1",0.897986391
"4",90,"1","val_global",1978,"4 1",0.898663463
"4",90,"1","val_global",1979,"4 1",0.895285002
"4",90,"1","val_global",1980,"4 1",0.895571028
"4",90,"1","val_global",1981,"4 1",0.896349763
"4",90,"1","val_global",1982,"4 1",0.896484424
"4",90,"1","val_global",1983,"4 1",0.89316871
"4",90,"1","val_global",1984,"4 1",0.893667516
"4",90,"1","val_global",1985,"4 1",0.892693314
"4",90,"1","val_global",1986,"4 1",0.889873788
"4",90,"1","val_global",1987,"4 1",0.889580318
"4",90,"1","val_global",1988,"4 1",0.889577613
"4",90,"1","val_global",1989,"4 1",0.887819607
"4",90,"1","val_global",1990,"4 1",0.889641239
"4",90,"1","val_global",1991,"4 1",0.888796633
"4",90,"1","val_global",1992,"4 1",0.889884256
"4",90,"1","val_global",1993,"4 1",0.88813928
"4",90,"1","val_global",1994,"4 1",0.887825535
"4",90,"1","val_global",1995,"4 1",0.887256541
"4",90,"1","val_global",1996,"4 1",0.888355727
"4",90,"1","val_global",1997,"4 1",0.88780418
"4",90,"1","val_global",1998,"4 1",0.888130427
"4",90,"1","val_global",1999,"4 1",0.891179857
"4",90,"1","val_global",2000,"4 1",0.89192053
"4",90,"1","val_global",2001,"4 1",0.89064558
"4",90,"1","val_global",2002,"4 1",0.890551159
"4",90,"1","val_global",2003,"4 1",0.891510181
"4",90,"1","val_global",2004,"4 1",0.894006628
"4",90,"1","val_global",2005,"4 1",0.894402409
"4",90,"1","val_global",2006,"4 1",0.897797039
"4",90,"1","val_global",2007,"4 1",0.898119473
"4",90,"1","val_global",2008,"4 1",0.897689932
"4",90,"1","val_global",2009,"4 1",0.9005366
"4",90,"1","val_global",2010,"4 1",0.899935946
"4",90,"1","val_global",2011,"4 1",0.900547375
"4",90,"1","val_global",2012,"4 1",0.90108251
"4",90,"1","val_global",2013,"4 1",0.899731744
"4",90,"1","val_global",2014,"4 1",0.900708996
"4",90,"1","val_global",2015,"4 1",0.899871298
"4",90,"1","val_global",2016,"4 1",0.899975023
"4",90,"1","val_global",2017,"4 1",0.898510807
"4",90,"1","val_global",2018,"4 1",0.896741535
"4",90,"1","val_global",2019,"4 1",0.894452596
"4",90,"1","val_global",2020,"4 1",0.894397394
"4",90,"1","val_global",2021,"4 1",0.89474649
"4",90,"1","val_global",2022,"4 1",0.895170387
"4",90,"1","val_global",2023,"4 1",0.894444182
"4",90,"1","val_global",2024,"4 1",0.89232263
"4",90,"1","val_global",2025,"4 1",0.891827849
"4",90,"1","val_global",2026,"4 1",0.88970241
"4",90,"1","val_global",2027,"4 1",0.8896615
"4",90,"1","val_global",2028,"4 1",0.889662403
"4",90,"1","val_global",2029,"4 1",0.888209893
"4",90,"1","val_global",2030,"4 1",0.888274616
"4",90,"1","val_global",2031,"4 1",0.891186101
"4",90,"1","val_global",2032,"4 1",0.893025896
"4",90,"1","val_global",2033,"4 1",0.895445949
"4",90,"1","val_global",2034,"4 1",0.895792195
"4",90,"1","val_global",2035,"4 1",0.897166374
"4",90,"1","val_global",2036,"4 1",0.897861562
"4",90,"1","val_global",2037,"4 1",0.897416635
"4",90,"1","val_global",2038,"4 1",0.896682568
"4",90,"1","val_global",2039,"4 1",0.898326475
"4",90,"1","val_global",2040,"4 1",0.897101614
"4",90,"1","val_global",2041,"4 1",0.895003645
"4",90,"1","val_global",2042,"4 1",0.895353851
"4",90,"1","val_global",2043,"4 1",0.895521031
"4",90,"1","val_global",2044,"4 1",0.89643777
"4",90,"1","val_global",2045,"4 1",0.898428574
"4",90,"1","val_global",2046,"4 1",0.902203639
"4",90,"1","val_global",2047,"4 1",0.902003941
"4",90,"1","val_global",2048,"4 1",0.902698699
"4",90,"1","val_global",2049,"4 1",0.902146482
"4",90,"1","val_global",2050,"4 1",0.901208135
"4",90,"1","val_global",2051,"4 1",0.899978887
"4",90,"1","val_global",2052,"4 1",0.899780535
"4",90,"1","val_global",2053,"4 1",0.898437104
"4",90,"1","val_global",2054,"4 1",0.897056607
"4",90,"1","val_global",2055,"4 1",0.895528811
"4",90,"1","val_global",2056,"4 1",NaN
"4",90,"1","val_global",2057,"4 1",NaN
"4",90,"1","val_global",2058,"4 1",NaN
"4",90,"1","val_global",2059,"4 1",NaN
"4",90,"1","val_global",2060,"4 1",NaN
"4",90,"1","val_global",2061,"4 1",NaN
"4",90,"1","val_global",2062,"4 1",NaN
"4",90,"1","val_global",2063,"4 1",NaN
"4",90,"1","val_global",2064,"4 1",NaN
"4",90,"1","val_global",2065,"4 1",NaN


==> data/processed_data_niid.csv <==
"cohorts","seed","alpha","type","round","group","loss"
"1",90,"0.3","val_global",1,"1 0",NaN
"1",90,"0.3","val_global",2,"1 0",NaN
"1",90,"0.3","val_global",3,"1 0",NaN
"1",90,"0.3","val_global",4,"1 0",NaN
"1",90,"0.3","val_global",5,"1 0",NaN
"1",90,"0.3","val_global",6,"1 0",NaN
"1",90,"0.3","val_global",7,"1 0",NaN
"1",90,"0.3","val_global",8,"1 0",NaN
"1",90,"0.3","val_global",9,"1 0",NaN
"1",90,"0.3","val_global",10,"1 0",2.11662472437186
"1",90,"0.3","val_global",11,"1 0",2.09056409422111
"1",90,"0.3","val_global",12,"1 0",2.07339832939698
"1",90,"0.3","val_global",13,"1 0",2.05669039472362
"1",90,"0.3","val_global",14,"1 0",2.04383238743719
"1",90,"0.3","val_global",15,"1 0",2.03500843341709
"1",90,"0.3","val_global",16,"1 0",2.02792351180905
"1",90,"0.3","val_global",17,"1 0",2.02038579849246
"1",90,"0.3","val_global",18,"1 0",2.0124730758794
"1",90,"0.3","val_global",19,"1 0",2.00426966080402
"1",90,"0.3","val_global",20,"1 0",1.99562210276382
"1",90,"0.3","val_global",21,"1 0",1.98717881683417
"1",90,"0.3","val_global",22,"1 0",1.97876708492462
"1",90,"0.3","val_global",23,"1 0",1.97067655376884
"1",90,"0.3","val_global",24,"1 0",1.9614233459799
"1",90,"0.3","val_global",25,"1 0",1.95063062261307
"1",90,"0.3","val_global",26,"1 0",1.94106370904523
"1",90,"0.3","val_global",27,"1 0",1.93175750603015
"1",90,"0.3","val_global",28,"1 0",1.92231105904523
"1",90,"0.3","val_global",29,"1 0",1.91245986457286
"1",90,"0.3","val_global",30,"1 0",1.90424067688442
"1",90,"0.3","val_global",31,"1 0",1.89598124773869
"1",90,"0.3","val_global",32,"1 0",1.88847906180905
"1",90,"0.3","val_global",33,"1 0",1.88060770929648
"1",90,"0.3","val_global",34,"1 0",1.87223581407035
"1",90,"0.3","val_global",35,"1 0",1.86350891482412
"1",90,"0.3","val_global",36,"1 0",1.85437271758794
"1",90,"0.3","val_global",37,"1 0",1.84750394673367
"1",90,"0.3","val_global",38,"1 0",1.83947533768844
"1",90,"0.3","val_global",39,"1 0",1.8321302298995
"1",90,"0.3","val_global",40,"1 0",1.82365301407035
"1",90,"0.3","val_global",41,"1 0",1.81685449648241
"1",90,"0.3","val_global",42,"1 0",1.81187157638191
"1",90,"0.3","val_global",43,"1 0",1.80876906080402
"1",90,"0.3","val_global",44,"1 0",1.80549513040201
"1",90,"0.3","val_global",45,"1 0",1.80249738643216
"1",90,"0.3","val_global",46,"1 0",1.79779441256281
"1",90,"0.3","val_global",47,"1 0",1.79226259547739
"1",90,"0.3","val_global",48,"1 0",1.78746660427136
"1",90,"0.3","val_global",49,"1 0",1.78433728366834
"1",90,"0.3","val_global",50,"1 0",1.78295128115578
"1",90,"0.3","val_global",51,"1 0",1.78053988291457
"1",90,"0.3","val_global",52,"1 0",1.77786168190955
"1",90,"0.3","val_global",53,"1 0",1.77446647914573
"1",90,"0.3","val_global",54,"1 0",1.77092550753769
"1",90,"0.3","val_global",55,"1 0",1.76821277236181
"1",90,"0.3","val_global",56,"1 0",1.76582404773869
"1",90,"0.3","val_global",57,"1 0",1.76210030326633
"1",90,"0.3","val_global",58,"1 0",1.75984387663317
"1",90,"0.3","val_global",59,"1 0",1.75612379045226
"1",90,"0.3","val_global",60,"1 0",1.75438523090452
"1",90,"0.3","val_global",61,"1 0",1.75138715351759
"1",90,"0.3","val_global",62,"1 0",1.7475082620603
"1",90,"0.3","val_global",63,"1 0",1.74113409648241
"1",90,"0.3","val_global",64,"1 0",1.73416092864322
"1",90,"0.3","val_global",65,"1 0",1.72677828819096
"1",90,"0.3","val_global",66,"1 0",1.72080691432161
"1",90,"0.3","val_global",67,"1 0",1.7164350879397
"1",90,"0.3","val_global",68,"1 0",1.71215959949749
"1",90,"0.3","val_global",69,"1 0",1.70785507386935
"1",90,"0.3","val_global",70,"1 0",1.70249476532663
"1",90,"0.3","val_global",71,"1 0",1.6978032758794
"1",90,"0.3","val_global",72,"1 0",1.69373486005025
"1",90,"0.3","val_global",73,"1 0",1.68989609648241
"1",90,"0.3","val_global",74,"1 0",1.68684907788945
"1",90,"0.3","val_global",75,"1 0",1.68449876708543
"1",90,"0.3","val_global",76,"1 0",1.6816090218593
"1",90,"0.3","val_global",77,"1 0",1.67952137286432
"1",90,"0.3","val_global",78,"1 0",1.6762817160804
"1",90,"0.3","val_global",79,"1 0",1.67343348040201
"1",90,"0.3","val_global",80,"1 0",1.66902959949749
"1",90,"0.3","val_global",81,"1 0",1.6654235218593
"1",90,"0.3","val_global",82,"1 0",1.66091950150754
"1",90,"0.3","val_global",83,"1 0",1.65873823090452
"1",90,"0.3","val_global",84,"1 0",1.65677781030151
"1",90,"0.3","val_global",85,"1 0",1.65610611959799
"1",90,"0.3","val_global",86,"1 0",1.65437225301508
"1",90,"0.3","val_global",87,"1 0",1.65396732638191
"1",90,"0.3","val_global",88,"1 0",1.65243677211055
"1",90,"0.3","val_global",89,"1 0",1.65049303819095
"1",90,"0.3","val_global",90,"1 0",1.64723070150754
"1",90,"0.3","val_global",91,"1 0",1.64463182939698
"1",90,"0.3","val_global",92,"1 0",1.6413553660804
"1",90,"0.3","val_global",93,"1 0",1.63808507964824
"1",90,"0.3","val_global",94,"1 0",1.63361942512563
"1",90,"0.3","val_global",95,"1 0",1.62846414321608
"1",90,"0.3","val_global",96,"1 0",1.62464343668342
"1",90,"0.3","val_global",97,"1 0",1.62026778592965
"1",90,"0.3","val_global",98,"1 0",1.61781508567839
"1",90,"0.3","val_global",99,"1 0",1.61577956809045
"1",90,"0.3","val_global",100,"1 0",1.61325807336683
"1",90,"0.3","val_global",101,"1 0",1.60908423567839
"1",90,"0.3","val_global",102,"1 0",1.6067828781407
"1",90,"0.3","val_global",103,"1 0",1.60306951356784
"1",90,"0.3","val_global",104,"1 0",1.59948649547739
"1",90,"0.3","val_global",105,"1 0",1.59578558844221
"1",90,"0.3","val_global",106,"1 0",1.59405908417085
"1",90,"0.3","val_global",107,"1 0",1.59011897914573
"1",90,"0.3","val_global",108,"1 0",1.58604723316583
"1",90,"0.3","val_global",109,"1 0",1.58214430376884
"1",90,"0.3","val_global",110,"1 0",1.57894984849246
"1",90,"0.3","val_global",111,"1 0",1.57820397512563
"1",90,"0.3","val_global",112,"1 0",1.5774540821608
"1",90,"0.3","val_global",113,"1 0",1.57714576909548
"1",90,"0.3","val_global",114,"1 0",1.5768354758794
"1",90,"0.3","val_global",115,"1 0",1.57742884723618
"1",90,"0.3","val_global",116,"1 0",1.57470208165829
"1",90,"0.3","val_global",117,"1 0",1.57408282236181
"1",90,"0.3","val_global",118,"1 0",1.57077901834171
"1",90,"0.3","val_global",119,"1 0",1.56924360201005
"1",90,"0.3","val_global",120,"1 0",1.56773598115578
"1",90,"0.3","val_global",121,"1 0",1.56801636859296
"1",90,"0.3","val_global",122,"1 0",1.5675557080402
"1",90,"0.3","val_global",123,"1 0",1.56791545527638
"1",90,"0.3","val_global",124,"1 0",1.56727099949749
"1",90,"0.3","val_global",125,"1 0",1.56641893190955
"1",90,"0.3","val_global",126,"1 0",1.56318589698492
"1",90,"0.3","val_global",127,"1 0",1.56052348140704
"1",90,"0.3","val_global",128,"1 0",1.55879372864322
"1",90,"0.3","val_global",129,"1 0",1.55645289371859
"1",90,"0.3","val_global",130,"1 0",1.55441163743719
"1",90,"0.3","val_global",131,"1 0",1.54958348266332
"1",90,"0.3","val_global",132,"1 0",1.54510428768844
"1",90,"0.3","val_global",133,"1 0",1.54021081834171
"1",90,"0.3","val_global",134,"1 0",1.53746708693467
"1",90,"0.3","val_global",135,"1 0",1.53392373668342
"1",90,"0.3","val_global",136,"1 0",1.53381477688442
"1",90,"0.3","val_global",137,"1 0",1.53164691959799
"1",90,"0.3","val_global",138,"1 0",1.53173279020101
"1",90,"0.3","val_global",139,"1 0",1.52942934522613
"1",90,"0.3","val_global",140,"1 0",1.52787024522613
"1",90,"0.3","val_global",141,"1 0",1.52544411080402
"1",90,"0.3","val_global",142,"1 0",1.52289952512563
"1",90,"0.3","val_global",143,"1 0",1.51916141683417
"1",90,"0.3","val_global",144,"1 0",1.51560227437186
"1",90,"0.3","val_global",145,"1 0",1.51213400452261
"1",90,"0.3","val_global",146,"1 0",1.50919975427136
"1",90,"0.3","val_global",147,"1 0",1.50735958592965
"1",90,"0.3","val_global",148,"1 0",1.5051442638191
"1",90,"0.3","val_global",149,"1 0",1.5043585321608
"1",90,"0.3","val_global",150,"1 0",1.50182296055276
"1",90,"0.3","val_global",151,"1 0",1.50085384698492
"1",90,"0.3","val_global",152,"1 0",1.49973501984925
"1",90,"0.3","val_global",153,"1 0",1.49899236080402
"1",90,"0.3","val_global",154,"1 0",1.49663029949749
"1",90,"0.3","val_global",155,"1 0",1.49401993592965
"1",90,"0.3","val_global",156,"1 0",1.49108842211055
"1",90,"0.3","val_global",157,"1 0",1.4889943040201
"1",90,"0.3","val_global",158,"1 0",1.48538987763819
"1",90,"0.3","val_global",159,"1 0",1.48341486432161
"1",90,"0.3","val_global",160,"1 0",1.48156995477387
"1",90,"0.3","val_global",161,"1 0",1.47975086180905
"1",90,"0.3","val_global",162,"1 0",1.47731052738693
"1",90,"0.3","val_global",163,"1 0",1.47493894045226
"1",90,"0.3","val_global",164,"1 0",1.47421822638191
"1",90,"0.3","val_global",165,"1 0",1.47288651507538
"1",90,"0.3","val_global",166,"1 0",1.47216570477387
"1",90,"0.3","val_global",167,"1 0",1.47117215201005
"1",90,"0.3","val_global",168,"1 0",1.47085010125628
"1",90,"0.3","val_global",169,"1 0",1.46865508467337
"1",90,"0.3","val_global",170,"1 0",1.46919658592965
"1",90,"0.3","val_global",171,"1 0",1.46883430075377
"1",90,"0.3","val_global",172,"1 0",1.46931114170854
"1",90,"0.3","val_global",173,"1 0",1.47064930251256
"1",90,"0.3","val_global",174,"1 0",1.47214557261307
"1",90,"0.3","val_global",175,"1 0",1.47170938944724
"1",90,"0.3","val_global",176,"1 0",1.47150070351759
"1",90,"0.3","val_global",177,"1 0",1.46973096959799
"1",90,"0.3","val_global",178,"1 0",1.46883780125628
"1",90,"0.3","val_global",179,"1 0",1.46704040376884
"1",90,"0.3","val_global",180,"1 0",1.46574996180905
"1",90,"0.3","val_global",181,"1 0",1.46407865050251
"1",90,"0.3","val_global",182,"1 0",1.46332437060302
"1",90,"0.3","val_global",183,"1 0",1.46174515276382
"1",90,"0.3","val_global",184,"1 0",1.45944320879397
"1",90,"0.3","val_global",185,"1 0",1.4573911298995
"1",90,"0.3","val_global",186,"1 0",1.45441288919598
"1",90,"0.3","val_global",187,"1 0",1.45149126080402
"1",90,"0.3","val_global",188,"1 0",1.44826711934673
"1",90,"0.3","val_global",189,"1 0",1.44675867035176
"1",90,"0.3","val_global",190,"1 0",1.44269936155779
"1",90,"0.3","val_global",191,"1 0",1.43890995125628
"1",90,"0.3","val_global",192,"1 0",1.43487896281407
"1",90,"0.3","val_global",193,"1 0",1.43066816984925
"1",90,"0.3","val_global",194,"1 0",1.42699962688442
"1",90,"0.3","val_global",195,"1 0",1.42579897914573
"1",90,"0.3","val_global",196,"1 0",1.42445420753769
"1",90,"0.3","val_global",197,"1 0",1.42347086005025
"1",90,"0.3","val_global",198,"1 0",1.42343331331658
"1",90,"0.3","val_global",199,"1 0",1.42286542462312
"1",90,"0.3","val_global",200,"1 0",1.42231374296482
"1",90,"0.3","val_global",201,"1 0",1.42133903241206
"1",90,"0.3","val_global",202,"1 0",1.4207596798995
"1",90,"0.3","val_global",203,"1 0",1.42080504472362
"1",90,"0.3","val_global",204,"1 0",1.42033406331658
"1",90,"0.3","val_global",205,"1 0",1.41906535150754
"1",90,"0.3","val_global",206,"1 0",1.41913932713568
"1",90,"0.3","val_global",207,"1 0",1.41863209623116
"1",90,"0.3","val_global",208,"1 0",1.41816269698492
"1",90,"0.3","val_global",209,"1 0",1.4169752
"1",90,"0.3","val_global",210,"1 0",1.41731278894472
"1",90,"0.3","val_global",211,"1 0",1.41679576231156
"1",90,"0.3","val_global",212,"1 0",1.41594800577889
"1",90,"0.3","val_global",213,"1 0",1.41414845904523
"1",90,"0.3","val_global",214,"1 0",1.41215105226131
"1",90,"0.3","val_global",215,"1 0",1.40977722939699
"1",90,"0.3","val_global",216,"1 0",1.40617735050251
"1",90,"0.3","val_global",217,"1 0",1.40413537638191
"1",90,"0.3","val_global",218,"1 0",1.4010511459799
"1",90,"0.3","val_global",219,"1 0",1.39889910929648
"1",90,"0.3","val_global",220,"1 0",1.39468597688442
"1",90,"0.3","val_global",221,"1 0",1.39265380326633
"1",90,"0.3","val_global",222,"1 0",1.3887723839196
"1",90,"0.3","val_global",223,"1 0",1.38546688567839
"1",90,"0.3","val_global",224,"1 0",1.38231693090452
"1",90,"0.3","val_global",225,"1 0",1.37989539396985
"1",90,"0.3","val_global",226,"1 0",1.37599731834171
"1",90,"0.3","val_global",227,"1 0",1.37323944522613
"1",90,"0.3","val_global",228,"1 0",1.37081737613065
"1",90,"0.3","val_global",229,"1 0",1.36968088919598
"1",90,"0.3","val_global",230,"1 0",1.36883066633166
"1",90,"0.3","val_global",231,"1 0",1.37115289522613
"1",90,"0.3","val_global",232,"1 0",1.3728876379397
"1",90,"0.3","val_global",233,"1 0",1.37769851482412
"1",90,"0.3","val_global",234,"1 0",1.37946304974874
"1",90,"0.3","val_global",235,"1 0",1.38056302437186
"1",90,"0.3","val_global",236,"1 0",1.38124849623116
"1",90,"0.3","val_global",237,"1 0",1.38129259949749
"1",90,"0.3","val_global",238,"1 0",1.38085140678392
"1",90,"0.3","val_global",239,"1 0",1.38080387085427
"1",90,"0.3","val_global",240,"1 0",1.38072720527638
"1",90,"0.3","val_global",241,"1 0",1.37980890477387
"1",90,"0.3","val_global",242,"1 0",1.37975476130653
"1",90,"0.3","val_global",243,"1 0",1.3800242620603
"1",90,"0.3","val_global",244,"1 0",1.37949761658291
"1",90,"0.3","val_global",245,"1 0",1.37949985201005
"1",90,"0.3","val_global",246,"1 0",1.37931835050251
"1",90,"0.3","val_global",247,"1 0",1.37937575577889
"1",90,"0.3","val_global",248,"1 0",1.37795507035176
"1",90,"0.3","val_global",249,"1 0",1.37724341080402
"1",90,"0.3","val_global",250,"1 0",1.37483585552764
"1",90,"0.3","val_global",251,"1 0",1.37106892738693
"1",90,"0.3","val_global",252,"1 0",1.36710113366834
"1",90,"0.3","val_global",253,"1 0",1.36118259120603
"1",90,"0.3","val_global",254,"1 0",1.35736394924623
"1",90,"0.3","val_global",255,"1 0",1.35547453467337
"1",90,"0.3","val_global",256,"1 0",1.35360571658291
"1",90,"0.3","val_global",257,"1 0",1.3525062781407
"1",90,"0.3","val_global",258,"1 0",1.35033264472362
"1",90,"0.3","val_global",259,"1 0",1.34890918919598
"1",90,"0.3","val_global",260,"1 0",1.34758735201005
"1",90,"0.3","val_global",261,"1 0",1.34765872914573
"1",90,"0.3","val_global",262,"1 0",1.34760142311558
"1",90,"0.3","val_global",263,"1 0",1.34610369874372
"1",90,"0.3","val_global",264,"1 0",1.34564946432161
"1",90,"0.3","val_global",265,"1 0",1.34468668241206
"1",90,"0.3","val_global",266,"1 0",1.34388862864322
"1",90,"0.3","val_global",267,"1 0",1.34248230954774
"1",90,"0.3","val_global",268,"1 0",1.34263549045226
"1",90,"0.3","val_global",269,"1 0",1.34094956582915
"1",90,"0.3","val_global",270,"1 0",1.34046883542714
"1",90,"0.3","val_global",271,"1 0",1.33833287562814
"1",90,"0.3","val_global",272,"1 0",1.33695611155779
"1",90,"0.3","val_global",273,"1 0",1.33534515025126
"1",90,"0.3","val_global",274,"1 0",1.33529377939699
"1",90,"0.3","val_global",275,"1 0",1.3335724241206
"1",90,"0.3","val_global",276,"1 0",1.33239236155779
"1",90,"0.3","val_global",277,"1 0",1.33204539246231
"1",90,"0.3","val_global",278,"1 0",1.33262380728643
"1",90,"0.3","val_global",279,"1 0",1.33255714522613
"1",90,"0.3","val_global",280,"1 0",1.33245978366834
"1",90,"0.3","val_global",281,"1 0",1.33172683492462
"1",90,"0.3","val_global",282,"1 0",1.3298549580402
"1",90,"0.3","val_global",283,"1 0",1.32997684849246
"1",90,"0.3","val_global",284,"1 0",1.32947987688442
"1",90,"0.3","val_global",285,"1 0",1.32997631507538
"1",90,"0.3","val_global",286,"1 0",1.32998132336683
"1",90,"0.3","val_global",287,"1 0",1.3296267798995
"1",90,"0.3","val_global",288,"1 0",1.3287646241206
"1",90,"0.3","val_global",289,"1 0",1.32904761130653
"1",90,"0.3","val_global",290,"1 0",1.32710102487437
"1",90,"0.3","val_global",291,"1 0",1.32756779296482
"1",90,"0.3","val_global",292,"1 0",1.32657784447236
"1",90,"0.3","val_global",293,"1 0",1.32524615829146
"1",90,"0.3","val_global",294,"1 0",1.32255159020101
"1",90,"0.3","val_global",295,"1 0",1.32106543718593
"1",90,"0.3","val_global",296,"1 0",1.3189513201005
"1",90,"0.3","val_global",297,"1 0",1.31633390778894
"1",90,"0.3","val_global",298,"1 0",1.3129458701005
"1",90,"0.3","val_global",299,"1 0",1.31081250753769
"1",90,"0.3","val_global",300,"1 0",1.30906940376884
"1",90,"0.3","val_global",301,"1 0",1.30704113090452
"1",90,"0.3","val_global",302,"1 0",1.30555663190955
"1",90,"0.3","val_global",303,"1 0",1.30401522688442
"1",90,"0.3","val_global",304,"1 0",1.30182282060302
"1",90,"0.3","val_global",305,"1 0",1.29968418316583
"1",90,"0.3","val_global",306,"1 0",1.29848389070352
"1",90,"0.3","val_global",307,"1 0",1.29799164497487
"1",90,"0.3","val_global",308,"1 0",1.29736044874372
"1",90,"0.3","val_global",309,"1 0",1.29562153291457
"1",90,"0.3","val_global",310,"1 0",1.29537984070352
"1",90,"0.3","val_global",311,"1 0",1.29422560829146
"1",90,"0.3","val_global",312,"1 0",1.29332445954774
"1",90,"0.3","val_global",313,"1 0",1.29292159472362
"1",90,"0.3","val_global",314,"1 0",1.29205388316583
"1",90,"0.3","val_global",315,"1 0",1.29049022462312
"1",90,"0.3","val_global",316,"1 0",1.28949457110553
"1",90,"0.3","val_global",317,"1 0",1.28887131984925
"1",90,"0.3","val_global",318,"1 0",1.28883569321608
"1",90,"0.3","val_global",319,"1 0",1.28891968567839
"1",90,"0.3","val_global",320,"1 0",1.28804116733668
"1",90,"0.3","val_global",321,"1 0",1.28798342512563
"1",90,"0.3","val_global",322,"1 0",1.28681290929648
"1",90,"0.3","val_global",323,"1 0",1.28516845150754
"1",90,"0.3","val_global",324,"1 0",1.28385937336683
"1",90,"0.3","val_global",325,"1 0",1.28328460502513
"1",90,"0.3","val_global",326,"1 0",1.28169653894472
"1",90,"0.3","val_global",327,"1 0",1.27987419020101
"1",90,"0.3","val_global",328,"1 0",1.2774701919598
"1",90,"0.3","val_global",329,"1 0",1.27642197110553
"1",90,"0.3","val_global",330,"1 0",1.27514239246231
"1",90,"0.3","val_global",331,"1 0",1.27300182738693
"1",90,"0.3","val_global",332,"1 0",1.27104593291457
"1",90,"0.3","val_global",333,"1 0",1.2701327379397
"1",90,"0.3","val_global",334,"1 0",1.26971456281407
"1",90,"0.3","val_global",335,"1 0",1.26841882135678
"1",90,"0.3","val_global",336,"1 0",1.26714938668342
"1",90,"0.3","val_global",337,"1 0",1.26532064773869
"1",90,"0.3","val_global",338,"1 0",1.26348314522613
"1",90,"0.3","val_global",339,"1 0",1.26069663190955
"1",90,"0.3","val_global",340,"1 0",1.25862233266332
"1",90,"0.3","val_global",341,"1 0",1.25638958015075
"1",90,"0.3","val_global",342,"1 0",1.25481761708543
"1",90,"0.3","val_global",343,"1 0",1.25311761256281
"1",90,"0.3","val_global",344,"1 0",1.25197730251256
"1",90,"0.3","val_global",345,"1 0",1.24883250150754
"1",90,"0.3","val_global",346,"1 0",1.24688225
"1",90,"0.3","val_global",347,"1 0",1.24522719899498
"1",90,"0.3","val_global",348,"1 0",1.24375926407035
"1",90,"0.3","val_global",349,"1 0",1.24121376005025
"1",90,"0.3","val_global",350,"1 0",1.23980884447236
"1",90,"0.3","val_global",351,"1 0",1.23830331356784
"1",90,"0.3","val_global",352,"1 0",1.2369553379397
"1",90,"0.3","val_global",353,"1 0",1.23467220577889
"1",90,"0.3","val_global",354,"1 0",1.23283290025126
"1",90,"0.3","val_global",355,"1 0",1.23225808065327
"1",90,"0.3","val_global",356,"1 0",1.23263211231156
"1",90,"0.3","val_global",357,"1 0",1.23257013291457
"1",90,"0.3","val_global",358,"1 0",1.23122326683417
"1",90,"0.3","val_global",359,"1 0",1.23093262663317
"1",90,"0.3","val_global",360,"1 0",1.23029765100503
"1",90,"0.3","val_global",361,"1 0",1.23045325854271
"1",90,"0.3","val_global",362,"1 0",1.23085727286432
"1",90,"0.3","val_global",363,"1 0",1.23189506105528
"1",90,"0.3","val_global",364,"1 0",1.23188222613065
"1",90,"0.3","val_global",365,"1 0",1.23263134070352
"1",90,"0.3","val_global",366,"1 0",1.23358715552764
"1",90,"0.3","val_global",367,"1 0",1.23357436909548
"1",90,"0.3","val_global",368,"1 0",1.23433466130653
"1",90,"0.3","val_global",369,"1 0",1.23555043819096
"1",90,"0.3","val_global",370,"1 0",1.23545449648241
"1",90,"0.3","val_global",371,"1 0",1.23669002964824
"1",90,"0.3","val_global",372,"1 0",1.2377620138191
"1",90,"0.3","val_global",373,"1 0",1.24006612211055
"1",90,"0.3","val_global",374,"1 0",1.24097899798995
"1",90,"0.3","val_global",375,"1 0",1.24219727110553
"1",90,"0.3","val_global",376,"1 0",1.24128735628141
"1",90,"0.3","val_global",377,"1 0",1.24031358994975
"1",90,"0.3","val_global",378,"1 0",1.23962798065327
"1",90,"0.3","val_global",379,"1 0",1.23880800251256
"1",90,"0.3","val_global",380,"1 0",1.23760720452261
"1",90,"0.3","val_global",381,"1 0",1.23528549673367
"1",90,"0.3","val_global",382,"1 0",1.23342739095477
"1",90,"0.3","val_global",383,"1 0",1.2320502298995
"1",90,"0.3","val_global",384,"1 0",1.23130052663317
"1",90,"0.3","val_global",385,"1 0",1.23002055125628
"1",90,"0.3","val_global",386,"1 0",1.22788089246231
"1",90,"0.3","val_global",387,"1 0",1.22651446105528
"1",90,"0.3","val_global",388,"1 0",1.22482475502513
"1",90,"0.3","val_global",389,"1 0",1.22216736658291
"1",90,"0.3","val_global",390,"1 0",1.22040588743719
"1",90,"0.3","val_global",391,"1 0",1.21792871231156
"1",90,"0.3","val_global",392,"1 0",1.21553655603015
"1",90,"0.3","val_global",393,"1 0",1.21229323969849
"1",90,"0.3","val_global",394,"1 0",1.20954582663317
"1",90,"0.3","val_global",395,"1 0",1.20569489447236
"1",90,"0.3","val_global",396,"1 0",1.20321346934673
"1",90,"0.3","val_global",397,"1 0",1.20173284974874
"1",90,"0.3","val_global",398,"1 0",1.20094886934673
"1",90,"0.3","val_global",399,"1 0",1.19882748643216
"1",90,"0.3","val_global",400,"1 0",1.19795749874372
"1",90,"0.3","val_global",401,"1 0",1.19653545427136
"1",90,"0.3","val_global",402,"1 0",1.19501259120603
"1",90,"0.3","val_global",403,"1 0",1.19303343341709
"1",90,"0.3","val_global",404,"1 0",1.19104817085427
"1",90,"0.3","val_global",405,"1 0",1.18985901934673
"1",90,"0.3","val_global",406,"1 0",1.18921413115578
"1",90,"0.3","val_global",407,"1 0",1.1877028138191
"1",90,"0.3","val_global",408,"1 0",1.18636433844221
"1",90,"0.3","val_global",409,"1 0",1.18557102889447
"1",90,"0.3","val_global",410,"1 0",1.18548420904523
"1",90,"0.3","val_global",411,"1 0",1.18485615025126
"1",90,"0.3","val_global",412,"1 0",1.18427185025126
"1",90,"0.3","val_global",413,"1 0",1.18310658266332
"1",90,"0.3","val_global",414,"1 0",1.18259943015075
"1",90,"0.3","val_global",415,"1 0",1.18304040150754
"1",90,"0.3","val_global",416,"1 0",1.1827730160804
"1",90,"0.3","val_global",417,"1 0",1.18264312361809
"1",90,"0.3","val_global",418,"1 0",1.18302468015075
"1",90,"0.3","val_global",419,"1 0",1.1838528701005
"1",90,"0.3","val_global",420,"1 0",1.18378815527638
"1",90,"0.3","val_global",421,"1 0",1.18404237135678
"1",90,"0.3","val_global",422,"1 0",1.1832728281407
"1",90,"0.3","val_global",423,"1 0",1.18343406256281
"1",90,"0.3","val_global",424,"1 0",1.18322521557789
"1",90,"0.3","val_global",425,"1 0",1.18343399874372
"1",90,"0.3","val_global",426,"1 0",1.18286762236181
"1",90,"0.3","val_global",427,"1 0",1.18299607914573
"1",90,"0.3","val_global",428,"1 0",1.18250366180905
"1",90,"0.3","val_global",429,"1 0",1.18191853015075
"1",90,"0.3","val_global",430,"1 0",1.18134141331658
"1",90,"0.3","val_global",431,"1 0",1.18081270703518
"1",90,"0.3","val_global",432,"1 0",1.18078451532663
"1",90,"0.3","val_global",433,"1 0",1.18132097613065
"1",90,"0.3","val_global",434,"1 0",1.18019284145729
"1",90,"0.3","val_global",435,"1 0",1.18004278718593
"1",90,"0.3","val_global",436,"1 0",1.17974253115578
"1",90,"0.3","val_global",437,"1 0",1.1783451
"1",90,"0.3","val_global",438,"1 0",1.17677397386935
"1",90,"0.3","val_global",439,"1 0",1.17481935854271
"1",90,"0.3","val_global",440,"1 0",1.17339495502513
"1",90,"0.3","val_global",441,"1 0",1.17193743140704
"1",90,"0.3","val_global",442,"1 0",1.1725083080402
"1",90,"0.3","val_global",443,"1 0",1.17170008894472
"1",90,"0.3","val_global",444,"1 0",1.17125650527638
"1",90,"0.3","val_global",445,"1 0",1.16959846231156
"1",90,"0.3","val_global",446,"1 0",1.16843058869347
"1",90,"0.3","val_global",447,"1 0",1.16730560150754
"1",90,"0.3","val_global",448,"1 0",1.16707700954774
"1",90,"0.3","val_global",449,"1 0",1.16734823492462
"1",90,"0.3","val_global",450,"1 0",1.16588762738693
"1",90,"0.3","val_global",451,"1 0",1.16507971959799
"1",90,"0.3","val_global",452,"1 0",1.16426295477387
"1",90,"0.3","val_global",453,"1 0",1.16226246055276
"1",90,"0.3","val_global",454,"1 0",1.16184061557789
"1",90,"0.3","val_global",455,"1 0",1.15957595728643
"1",90,"0.3","val_global",456,"1 0",1.15881004145729
"1",90,"0.3","val_global",457,"1 0",1.15788229648241
"1",90,"0.3","val_global",458,"1 0",1.15698947085427
"1",90,"0.3","val_global",459,"1 0",1.15697822110553
"1",90,"0.3","val_global",460,"1 0",1.15709935075377
"1",90,"0.3","val_global",461,"1 0",1.15709854271357
"1",90,"0.3","val_global",462,"1 0",1.15531511859297
"1",90,"0.3","val_global",463,"1 0",1.15339702462312
"1",90,"0.3","val_global",464,"1 0",1.15204684346734
"1",90,"0.3","val_global",465,"1 0",1.15045637864322
"1",90,"0.3","val_global",466,"1 0",1.14984842462312
"1",90,"0.3","val_global",467,"1 0",1.14974819723618
"1",90,"0.3","val_global",468,"1 0",1.1490988959799
"1",90,"0.3","val_global",469,"1 0",1.14727677035176
"1",90,"0.3","val_global",470,"1 0",1.14692464447236
"1",90,"0.3","val_global",471,"1 0",1.14463076256281
"1",90,"0.3","val_global",472,"1 0",1.14283422864322
"1",90,"0.3","val_global",473,"1 0",1.1415724379397
"1",90,"0.3","val_global",474,"1 0",1.14026393994975
"1",90,"0.3","val_global",475,"1 0",1.13919061959799
"1",90,"0.3","val_global",476,"1 0",1.13879052286432
"1",90,"0.3","val_global",477,"1 0",1.1379831258794
"1",90,"0.3","val_global",478,"1 0",1.13731242487437
"1",90,"0.3","val_global",479,"1 0",1.13589515502513
"1",90,"0.3","val_global",480,"1 0",1.13514218442211
"1",90,"0.3","val_global",481,"1 0",1.13391907713568
"1",90,"0.3","val_global",482,"1 0",1.13341549371859
"1",90,"0.3","val_global",483,"1 0",1.13358907462312
"1",90,"0.3","val_global",484,"1 0",1.13276217311558
"1",90,"0.3","val_global",485,"1 0",1.13233992964824
"1",90,"0.3","val_global",486,"1 0",1.13225936884422
"1",90,"0.3","val_global",487,"1 0",1.13066253065327
"1",90,"0.3","val_global",488,"1 0",1.12958327286432
"1",90,"0.3","val_global",489,"1 0",1.12931940502513
"1",90,"0.3","val_global",490,"1 0",1.12848731859296
"1",90,"0.3","val_global",491,"1 0",1.12924422562814
"1",90,"0.3","val_global",492,"1 0",1.12947298467337
"1",90,"0.3","val_global",493,"1 0",1.12973294296482
"1",90,"0.3","val_global",494,"1 0",1.13041459472362
"1",90,"0.3","val_global",495,"1 0",1.13117022763819
"1",90,"0.3","val_global",496,"1 0",1.13030399371859
"1",90,"0.3","val_global",497,"1 0",1.13005138668342
"1",90,"0.3","val_global",498,"1 0",1.12976815703518
"1",90,"0.3","val_global",499,"1 0",1.13029885376884
"1",90,"0.3","val_global",500,"1 0",1.12958096080402
"1",90,"0.3","val_global",501,"1 0",1.12969030326633
"1",90,"0.3","val_global",502,"1 0",1.12975872060302
"1",90,"0.3","val_global",503,"1 0",1.12932684371859
"1",90,"0.3","val_global",504,"1 0",1.1292717258794
"1",90,"0.3","val_global",505,"1 0",1.12969447864322
"1",90,"0.3","val_global",506,"1 0",1.12970723366834
"1",90,"0.3","val_global",507,"1 0",1.13056508341709
"1",90,"0.3","val_global",508,"1 0",1.12976589371859
"1",90,"0.3","val_global",509,"1 0",1.12977245778894
"1",90,"0.3","val_global",510,"1 0",1.13044745879397
"1",90,"0.3","val_global",511,"1 0",1.13017459296482
"1",90,"0.3","val_global",512,"1 0",1.12938907437186
"1",90,"0.3","val_global",513,"1 0",1.1291522160804
"1",90,"0.3","val_global",514,"1 0",1.12814619170854
"1",90,"0.3","val_global",515,"1 0",1.12748917688442
"1",90,"0.3","val_global",516,"1 0",1.12665373894472
"1",90,"0.3","val_global",517,"1 0",1.12675916005025
"1",90,"0.3","val_global",518,"1 0",1.12598662864322
"1",90,"0.3","val_global",519,"1 0",1.12497677311558
"1",90,"0.3","val_global",520,"1 0",1.12441210603015
"1",90,"0.3","val_global",521,"1 0",1.12403899547739
"1",90,"0.3","val_global",522,"1 0",1.12275239924623
"1",90,"0.3","val_global",523,"1 0",1.12120930502513
"1",90,"0.3","val_global",524,"1 0",1.1195850781407
"1",90,"0.3","val_global",525,"1 0",1.11869528819095
"1",90,"0.3","val_global",526,"1 0",1.11823027060302
"1",90,"0.3","val_global",527,"1 0",1.11625378190955
"1",90,"0.3","val_global",528,"1 0",1.11574575879397
"1",90,"0.3","val_global",529,"1 0",1.11449331658291
"1",90,"0.3","val_global",530,"1 0",1.11300470351759
"1",90,"0.3","val_global",531,"1 0",1.11214425552764
"1",90,"0.3","val_global",532,"1 0",1.11238683919598
"1",90,"0.3","val_global",533,"1 0",1.11128433165829
"1",90,"0.3","val_global",534,"1 0",1.11161469723618
"1",90,"0.3","val_global",535,"1 0",1.11090382512563
"1",90,"0.3","val_global",536,"1 0",1.11057529648241
"1",90,"0.3","val_global",537,"1 0",1.10958613442211
"1",90,"0.3","val_global",538,"1 0",1.10960789899497
"1",90,"0.3","val_global",539,"1 0",1.10953387562814
"1",90,"0.3","val_global",540,"1 0",1.10975439497487
"1",90,"0.3","val_global",541,"1 0",1.10790559396985
"1",90,"0.3","val_global",542,"1 0",1.10821128140704
"1",90,"0.3","val_global",543,"1 0",1.10869388190955
"1",90,"0.3","val_global",544,"1 0",1.10914269648241
"1",90,"0.3","val_global",545,"1 0",1.10796264522613
"1",90,"0.3","val_global",546,"1 0",1.10670887788945
"1",90,"0.3","val_global",547,"1 0",1.10682344497487
"1",90,"0.3","val_global",548,"1 0",1.1064847241206
"1",90,"0.3","val_global",549,"1 0",1.106464059799
"1",90,"0.3","val_global",550,"1 0",1.1055294201005
"1",90,"0.3","val_global",551,"1 0",1.10501365527638
"1",90,"0.3","val_global",552,"1 0",1.10276768542714
"1",90,"0.3","val_global",553,"1 0",1.10182135653266
"1",90,"0.3","val_global",554,"1 0",1.10086247110553
"1",90,"0.3","val_global",555,"1 0",1.10005604120603
"1",90,"0.3","val_global",556,"1 0",1.09935696055276
"1",90,"0.3","val_global",557,"1 0",1.09864405628141
"1",90,"0.3","val_global",558,"1 0",1.09688982060302
"1",90,"0.3","val_global",559,"1 0",1.09510861155779
"1",90,"0.3","val_global",560,"1 0",1.09306316532663
"1",90,"0.3","val_global",561,"1 0",1.09318948743719
"1",90,"0.3","val_global",562,"1 0",1.09171288492462
"1",90,"0.3","val_global",563,"1 0",1.09017656909548
"1",90,"0.3","val_global",564,"1 0",1.08944622964824
"1",90,"0.3","val_global",565,"1 0",1.08892047487437
"1",90,"0.3","val_global",566,"1 0",1.088758709799
"1",90,"0.3","val_global",567,"1 0",1.08851337688442
"1",90,"0.3","val_global",568,"1 0",1.08735846130653
"1",90,"0.3","val_global",569,"1 0",1.08635886909548
"1",90,"0.3","val_global",570,"1 0",1.0848584741206
"1",90,"0.3","val_global",571,"1 0",1.08313433768844
"1",90,"0.3","val_global",572,"1 0",1.08353274321608
"1",90,"0.3","val_global",573,"1 0",1.08349479346734
"1",90,"0.3","val_global",574,"1 0",1.08228898341709
"1",90,"0.3","val_global",575,"1 0",1.08090721884422
"1",90,"0.3","val_global",576,"1 0",1.08096413341709
"1",90,"0.3","val_global",577,"1 0",1.08038574346734
"1",90,"0.3","val_global",578,"1 0",1.08087328366834
"1",90,"0.3","val_global",579,"1 0",1.08026147211055
"1",90,"0.3","val_global",580,"1 0",1.07991207663317
"1",90,"0.3","val_global",581,"1 0",1.07913367562814
"1",90,"0.3","val_global",582,"1 0",1.07800788944724
"1",90,"0.3","val_global",583,"1 0",1.07825296758794
"1",90,"0.3","val_global",584,"1 0",1.07867321683417
"1",90,"0.3","val_global",585,"1 0",1.07756154648241
"1",90,"0.3","val_global",586,"1 0",1.07697972613065
"1",90,"0.3","val_global",587,"1 0",1.07473596482412
"1",90,"0.3","val_global",588,"1 0",1.07439539874372
"1",90,"0.3","val_global",589,"1 0",1.07473076809045
"1",90,"0.3","val_global",590,"1 0",1.07582385351759
"1",90,"0.3","val_global",591,"1 0",1.07613459497487
"1",90,"0.3","val_global",592,"1 0",1.07598134723618
"1",90,"0.3","val_global",593,"1 0",1.07618215050251
"1",90,"0.3","val_global",594,"1 0",1.0763811298995
"1",90,"0.3","val_global",595,"1 0",1.07752684974874
"1",90,"0.3","val_global",596,"1 0",1.0767409241206
"1",90,"0.3","val_global",597,"1 0",1.07617190251256
"1",90,"0.3","val_global",598,"1 0",1.07549476180905
"1",90,"0.3","val_global",599,"1 0",1.07502229773869
"1",90,"0.3","val_global",600,"1 0",1.07476867437186
"1",90,"0.3","val_global",601,"1 0",1.07433750201005
"1",90,"0.3","val_global",602,"1 0",1.07511327914573
"1",90,"0.3","val_global",603,"1 0",1.07483419723618
"1",90,"0.3","val_global",604,"1 0",1.07344874924623
"1",90,"0.3","val_global",605,"1 0",1.07417387914573
"1",90,"0.3","val_global",606,"1 0",1.07289635829146
"1",90,"0.3","val_global",607,"1 0",1.07218122914573
"1",90,"0.3","val_global",608,"1 0",1.07190794246231
"1",90,"0.3","val_global",609,"1 0",1.07016753316583
"1",90,"0.3","val_global",610,"1 0",1.06914697035176
"1",90,"0.3","val_global",611,"1 0",1.06890291683417
"1",90,"0.3","val_global",612,"1 0",1.06810879698492
"1",90,"0.3","val_global",613,"1 0",1.0666777120603
"1",90,"0.3","val_global",614,"1 0",1.06636369120603
"1",90,"0.3","val_global",615,"1 0",1.0642108339196
"1",90,"0.3","val_global",616,"1 0",1.0630446138191
"1",90,"0.3","val_global",617,"1 0",1.06318241130653
"1",90,"0.3","val_global",618,"1 0",1.06384217386935
"1",90,"0.3","val_global",619,"1 0",1.06339322889447
"1",90,"0.3","val_global",620,"1 0",1.06345998090452
"1",90,"0.3","val_global",621,"1 0",1.06296265753769
"1",90,"0.3","val_global",622,"1 0",1.06261742964824
"1",90,"0.3","val_global",623,"1 0",1.06153961884422
"1",90,"0.3","val_global",624,"1 0",1.06165630301508
"1",90,"0.3","val_global",625,"1 0",1.06080451005025
"1",90,"0.3","val_global",626,"1 0",1.06009052060302
"1",90,"0.3","val_global",627,"1 0",1.06076207361809
"1",90,"0.3","val_global",628,"1 0",1.06011438567839
"1",90,"0.3","val_global",629,"1 0",1.05914231909548
"1",90,"0.3","val_global",630,"1 0",1.05843367060302
"1",90,"0.3","val_global",631,"1 0",1.05796887763819
"1",90,"0.3","val_global",632,"1 0",1.05799289824121
"1",90,"0.3","val_global",633,"1 0",1.05770637211055
"1",90,"0.3","val_global",634,"1 0",1.0569718040201
"1",90,"0.3","val_global",635,"1 0",1.05715787437186
"1",90,"0.3","val_global",636,"1 0",1.05662907537688
"1",90,"0.3","val_global",637,"1 0",1.05580612964824
"1",90,"0.3","val_global",638,"1 0",1.05459442386935
"1",90,"0.3","val_global",639,"1 0",1.05368407487437
"1",90,"0.3","val_global",640,"1 0",1.05225440728643
"1",90,"0.3","val_global",641,"1 0",1.05138799497487
"1",90,"0.3","val_global",642,"1 0",1.05101564522613
"1",90,"0.3","val_global",643,"1 0",1.05070073366834
"1",90,"0.3","val_global",644,"1 0",1.05110473291457
"1",90,"0.3","val_global",645,"1 0",1.05070268517588
"1",90,"0.3","val_global",646,"1 0",1.0506955258794
"1",90,"0.3","val_global",647,"1 0",1.05029413090452
"1",90,"0.3","val_global",648,"1 0",1.05004602336683
"1",90,"0.3","val_global",649,"1 0",1.0507114201005
"1",90,"0.3","val_global",650,"1 0",1.05042177060302
"1",90,"0.3","val_global",651,"1 0",1.05043813090452
"1",90,"0.3","val_global",652,"1 0",1.04953290326633
"1",90,"0.3","val_global",653,"1 0",1.04939903869347
"1",90,"0.3","val_global",654,"1 0",1.04946271683417
"1",90,"0.3","val_global",655,"1 0",1.0499136298995
"1",90,"0.3","val_global",656,"1 0",1.04973679045226
"1",90,"0.3","val_global",657,"1 0",1.04890105050251
"1",90,"0.3","val_global",658,"1 0",1.04907316457286
"1",90,"0.3","val_global",659,"1 0",1.04957395351759
"1",90,"0.3","val_global",660,"1 0",1.04925878165829
"1",90,"0.3","val_global",661,"1 0",1.04938433366834
"1",90,"0.3","val_global",662,"1 0",1.04884843140704
"1",90,"0.3","val_global",663,"1 0",1.04850572914573
"1",90,"0.3","val_global",664,"1 0",1.04743898467337
"1",90,"0.3","val_global",665,"1 0",1.04715060251256
"1",90,"0.3","val_global",666,"1 0",1.0463111218593
"1",90,"0.3","val_global",667,"1 0",1.04651073241206
"1",90,"0.3","val_global",668,"1 0",1.04611818567839
"1",90,"0.3","val_global",669,"1 0",1.0452971861809
"1",90,"0.3","val_global",670,"1 0",1.04582352562814
"1",90,"0.3","val_global",671,"1 0",1.04468458316583
"1",90,"0.3","val_global",672,"1 0",1.04575438592965
"1",90,"0.3","val_global",673,"1 0",1.04510732311558
"1",90,"0.3","val_global",674,"1 0",1.04513370427136
"1",90,"0.3","val_global",675,"1 0",1.04381865226131
"1",90,"0.3","val_global",676,"1 0",1.04402192738693
"1",90,"0.3","val_global",677,"1 0",1.04323282060302
"1",90,"0.3","val_global",678,"1 0",1.04246767688442
"1",90,"0.3","val_global",679,"1 0",1.04147753542714
"1",90,"0.3","val_global",680,"1 0",1.04165274120603
"1",90,"0.3","val_global",681,"1 0",1.04139490025126
"1",90,"0.3","val_global",682,"1 0",1.04038037914573
"1",90,"0.3","val_global",683,"1 0",1.04020131432161
"1",90,"0.3","val_global",684,"1 0",1.03951876180905
"1",90,"0.3","val_global",685,"1 0",1.03856352336683
"1",90,"0.3","val_global",686,"1 0",1.03912190276382
"1",90,"0.3","val_global",687,"1 0",1.0391100218593
"1",90,"0.3","val_global",688,"1 0",1.03887054748744
"1",90,"0.3","val_global",689,"1 0",1.03884580276382
"1",90,"0.3","val_global",690,"1 0",1.03799864020101
"1",90,"0.3","val_global",691,"1 0",1.03764148442211
"1",90,"0.3","val_global",692,"1 0",1.03613835452261
"1",90,"0.3","val_global",693,"1 0",1.0353444879397
"1",90,"0.3","val_global",694,"1 0",1.03354117211055
"1",90,"0.3","val_global",695,"1 0",1.03337743994975
"1",90,"0.3","val_global",696,"1 0",1.03274036005025
"1",90,"0.3","val_global",697,"1 0",1.03314197512563
"1",90,"0.3","val_global",698,"1 0",1.03221493266332
"1",90,"0.3","val_global",699,"1 0",1.03213591180905
"1",90,"0.3","val_global",700,"1 0",1.03128058894472
"1",90,"0.3","val_global",701,"1 0",1.03105940703518
"1",90,"0.3","val_global",702,"1 0",1.03090732964824
"1",90,"0.3","val_global",703,"1 0",1.02975118442211
"1",90,"0.3","val_global",704,"1 0",1.02829274798995
"1",90,"0.3","val_global",705,"1 0",1.02844436180905
"1",90,"0.3","val_global",706,"1 0",1.02803757914573
"1",90,"0.3","val_global",707,"1 0",1.02667762788945
"1",90,"0.3","val_global",708,"1 0",1.02567178768844
"1",90,"0.3","val_global",709,"1 0",1.02544287864322
"1",90,"0.3","val_global",710,"1 0",1.02540345829146
"1",90,"0.3","val_global",711,"1 0",1.02555802964824
"1",90,"0.3","val_global",712,"1 0",1.02497266582915
"1",90,"0.3","val_global",713,"1 0",1.02496204623116
"1",90,"0.3","val_global",714,"1 0",1.02481083819095
"1",90,"0.3","val_global",715,"1 0",1.02421195929648
"1",90,"0.3","val_global",716,"1 0",1.02340672286432
"1",90,"0.3","val_global",717,"1 0",1.02253950653266
"1",90,"0.3","val_global",718,"1 0",1.02292178969849
"1",90,"0.3","val_global",719,"1 0",1.02254690427136
"1",90,"0.3","val_global",720,"1 0",1.02254126105528
"1",90,"0.3","val_global",721,"1 0",1.02175504547739
"1",90,"0.3","val_global",722,"1 0",1.02155506507538
"1",90,"0.3","val_global",723,"1 0",1.02118965075377
"1",90,"0.3","val_global",724,"1 0",1.02166355150754
"1",90,"0.3","val_global",725,"1 0",1.02119839497487
"1",90,"0.3","val_global",726,"1 0",1.02022328266332
"1",90,"0.3","val_global",727,"1 0",1.01930347663317
"1",90,"0.3","val_global",728,"1 0",1.01969917964824
"1",90,"0.3","val_global",729,"1 0",1.0188044379397
"1",90,"0.3","val_global",730,"1 0",1.01832525376884
"1",90,"0.3","val_global",731,"1 0",1.01850633366834
"1",90,"0.3","val_global",732,"1 0",1.0183647540201
"1",90,"0.3","val_global",733,"1 0",1.01841902562814
"1",90,"0.3","val_global",734,"1 0",1.01915724723618
"1",90,"0.3","val_global",735,"1 0",1.0191616919598
"1",90,"0.3","val_global",736,"1 0",1.02029983969849
"1",90,"0.3","val_global",737,"1 0",1.0209345160804
"1",90,"0.3","val_global",738,"1 0",1.02034739145729
"1",90,"0.3","val_global",739,"1 0",1.02112735050251
"1",90,"0.3","val_global",740,"1 0",1.02105656834171
"1",90,"0.3","val_global",741,"1 0",1.02076179472362
"1",90,"0.3","val_global",742,"1 0",1.02126102562814
"1",90,"0.3","val_global",743,"1 0",1.02212311909548
"1",90,"0.3","val_global",744,"1 0",1.0219200459799
"1",90,"0.3","val_global",745,"1 0",1.02219926909548
"1",90,"0.3","val_global",746,"1 0",1.02270720351759
"1",90,"0.3","val_global",747,"1 0",1.02210148316583
"1",90,"0.3","val_global",748,"1 0",1.02268566758794
"1",90,"0.3","val_global",749,"1 0",1.02287881582915
"1",90,"0.3","val_global",750,"1 0",1.02276117060302
"1",90,"0.3","val_global",751,"1 0",1.02163239346734
"1",90,"0.3","val_global",752,"1 0",1.02075894170854
"1",90,"0.3","val_global",753,"1 0",1.02000671130653
"1",90,"0.3","val_global",754,"1 0",1.01939556708543
"1",90,"0.3","val_global",755,"1 0",1.01943487361809
"1",90,"0.3","val_global",756,"1 0",1.01872181331658
"1",90,"0.3","val_global",757,"1 0",1.01667482135678
"1",90,"0.3","val_global",758,"1 0",1.0169795861809
"1",90,"0.3","val_global",759,"1 0",1.01613635025126
"1",90,"0.3","val_global",760,"1 0",1.01573127060302
"1",90,"0.3","val_global",761,"1 0",1.01592773291457
"1",90,"0.3","val_global",762,"1 0",1.01438217613065
"1",90,"0.3","val_global",763,"1 0",1.01351175452261
"1",90,"0.3","val_global",764,"1 0",1.01404819849246
"1",90,"0.3","val_global",765,"1 0",1.01368888894472
"1",90,"0.3","val_global",766,"1 0",1.01350695929648
"1",90,"0.3","val_global",767,"1 0",1.01459212638191
"1",90,"0.3","val_global",768,"1 0",1.0125596620603
"1",90,"0.3","val_global",769,"1 0",1.01250892889447
"1",90,"0.3","val_global",770,"1 0",1.01209868266332
"1",90,"0.3","val_global",771,"1 0",1.01186100100503
"1",90,"0.3","val_global",772,"1 0",1.01139312160804
"1",90,"0.3","val_global",773,"1 0",1.01037671758794
"1",90,"0.3","val_global",774,"1 0",1.01068523266332
"1",90,"0.3","val_global",775,"1 0",1.00980106130653
"1",90,"0.3","val_global",776,"1 0",1.0095368718593
"1",90,"0.3","val_global",777,"1 0",1.01035246683417
"1",90,"0.3","val_global",778,"1 0",1.00870468241206
"1",90,"0.3","val_global",779,"1 0",1.00826741658291
"1",90,"0.3","val_global",780,"1 0",1.00773221256281
"1",90,"0.3","val_global",781,"1 0",1.00740863190955
"1",90,"0.3","val_global",782,"1 0",1.00728075477387
"1",90,"0.3","val_global",783,"1 0",1.00643574422111
"1",90,"0.3","val_global",784,"1 0",1.00489003442211
"1",90,"0.3","val_global",785,"1 0",1.00449632713568
"1",90,"0.3","val_global",786,"1 0",1.00354238417085
"1",90,"0.3","val_global",787,"1 0",1.0021457321608
"1",90,"0.3","val_global",788,"1 0",1.00320684874372
"1",90,"0.3","val_global",789,"1 0",1.00324245653266
"1",90,"0.3","val_global",790,"1 0",1.00297124070352
"1",90,"0.3","val_global",791,"1 0",1.00279469547739
"1",90,"0.3","val_global",792,"1 0",1.00297274120603
"1",90,"0.3","val_global",793,"1 0",1.00368167713568
"1",90,"0.3","val_global",794,"1 0",1.00242343542714
"1",90,"0.3","val_global",795,"1 0",1.0028077281407
"1",90,"0.3","val_global",796,"1 0",1.00177269497487
"1",90,"0.3","val_global",797,"1 0",1.00233539723618
"1",90,"0.3","val_global",798,"1 0",1.00301005125628
"1",90,"0.3","val_global",799,"1 0",1.00191606432161
"1",90,"0.3","val_global",800,"1 0",1.00205421432161
"1",90,"0.3","val_global",801,"1 0",1.00139830050251
"1",90,"0.3","val_global",802,"1 0",1.00274212160804
"1",90,"0.3","val_global",803,"1 0",1.00301455577889
"1",90,"0.3","val_global",804,"1 0",1.0027349459799
"1",90,"0.3","val_global",805,"1 0",1.00202398341709
"1",90,"0.3","val_global",806,"1 0",1.00218784949749
"1",90,"0.3","val_global",807,"1 0",1.00257940326633
"1",90,"0.3","val_global",808,"1 0",1.00171167085427
"1",90,"0.3","val_global",809,"1 0",1.00117504949749
"1",90,"0.3","val_global",810,"1 0",1.00095090125628
"1",90,"0.3","val_global",811,"1 0",1.0015088
"1",90,"0.3","val_global",812,"1 0",1.00142636809045
"1",90,"0.3","val_global",813,"1 0",1.0011218120603
"1",90,"0.3","val_global",814,"1 0",1.00003713291457
"1",90,"0.3","val_global",815,"1 0",0.998598390201005
"1",90,"0.3","val_global",816,"1 0",0.998115022110553
"1",90,"0.3","val_global",817,"1 0",0.996696988190955
"1",90,"0.3","val_global",818,"1 0",0.995622200251256
"1",90,"0.3","val_global",819,"1 0",0.9956333959799
"1",90,"0.3","val_global",820,"1 0",0.996543020351759
"1",90,"0.3","val_global",821,"1 0",0.996777216331658
"1",90,"0.3","val_global",822,"1 0",0.995191013819096
"1",90,"0.3","val_global",823,"1 0",0.994267511809045
"1",90,"0.3","val_global",824,"1 0",0.994562055276382
"1",90,"0.3","val_global",825,"1 0",0.994791188442211
"1",90,"0.3","val_global",826,"1 0",0.994892840703518
"1",90,"0.3","val_global",827,"1 0",0.994834220603015
"1",90,"0.3","val_global",828,"1 0",0.994854768341709
"1",90,"0.3","val_global",829,"1 0",0.993653542713568
"1",90,"0.3","val_global",830,"1 0",0.993029474120603
"1",90,"0.3","val_global",831,"1 0",0.992154983417086
"1",90,"0.3","val_global",832,"1 0",0.991271124371859
"1",90,"0.3","val_global",833,"1 0",0.990402751507538
"1",90,"0.3","val_global",834,"1 0",0.990843786934673
"1",90,"0.3","val_global",835,"1 0",0.991242656532663
"1",90,"0.3","val_global",836,"1 0",0.992485094221106
"1",90,"0.3","val_global",837,"1 0",0.993014326130653
"1",90,"0.3","val_global",838,"1 0",0.993148446733668
"1",90,"0.3","val_global",839,"1 0",0.993099721356784
"1",90,"0.3","val_global",840,"1 0",0.991947785678392
"1",90,"0.3","val_global",841,"1 0",0.99154308919598
"1",90,"0.3","val_global",842,"1 0",0.990539747236181
"1",90,"0.3","val_global",843,"1 0",0.990882038693467
"1",90,"0.3","val_global",844,"1 0",0.99070618517588
"1",90,"0.3","val_global",845,"1 0",0.989506626884422
"1",90,"0.3","val_global",846,"1 0",0.988307141457287
"1",90,"0.3","val_global",847,"1 0",0.987774674623116
"1",90,"0.3","val_global",848,"1 0",0.987636797487437
"1",90,"0.3","val_global",849,"1 0",0.988168932160804
"1",90,"0.3","val_global",850,"1 0",0.988140168090452
"1",90,"0.3","val_global",851,"1 0",0.986969504271357
"1",90,"0.3","val_global",852,"1 0",0.987686454271357
"1",90,"0.3","val_global",853,"1 0",0.987661893969849
"1",90,"0.3","val_global",854,"1 0",0.987953772864322
"1",90,"0.3","val_global",855,"1 0",0.988227483417086
"1",90,"0.3","val_global",856,"1 0",0.986948017336683
"1",90,"0.3","val_global",857,"1 0",0.98598287839196
"1",90,"0.3","val_global",858,"1 0",0.985630371356784
"1",90,"0.3","val_global",859,"1 0",0.985473602512563
"1",90,"0.3","val_global",860,"1 0",0.984948737939699
"1",90,"0.3","val_global",861,"1 0",0.985199057788945
"1",90,"0.3","val_global",862,"1 0",0.985994756030151
"1",90,"0.3","val_global",863,"1 0",0.985354052512563
"1",90,"0.3","val_global",864,"1 0",0.98593405
"1",90,"0.3","val_global",865,"1 0",0.986145362562814
"1",90,"0.3","val_global",866,"1 0",0.986393941959799
"1",90,"0.3","val_global",867,"1 0",0.986482547236181
"1",90,"0.3","val_global",868,"1 0",0.986649096231156
"1",90,"0.3","val_global",869,"1 0",0.986378427889447
"1",90,"0.3","val_global",870,"1 0",0.986260340954774
"1",90,"0.3","val_global",871,"1 0",0.986689856030151
"1",90,"0.3","val_global",872,"1 0",0.986998124623116
"1",90,"0.3","val_global",873,"1 0",0.986267270351759
"1",90,"0.3","val_global",874,"1 0",0.985728100251256
"1",90,"0.3","val_global",875,"1 0",0.985517888442211
"1",90,"0.3","val_global",876,"1 0",0.985715054522613
"1",90,"0.3","val_global",877,"1 0",0.986178542964824
"1",90,"0.3","val_global",878,"1 0",0.985872151005025
"1",90,"0.3","val_global",879,"1 0",0.984877473115578
"1",90,"0.3","val_global",880,"1 0",0.984246974120603
"1",90,"0.3","val_global",881,"1 0",0.982647485678392
"1",90,"0.3","val_global",882,"1 0",0.982704570351759
"1",90,"0.3","val_global",883,"1 0",0.98292899798995
"1",90,"0.3","val_global",884,"1 0",0.981453049748744
"1",90,"0.3","val_global",885,"1 0",0.981145079396985
"1",90,"0.3","val_global",886,"1 0",0.981086072361809
"1",90,"0.3","val_global",887,"1 0",0.980459613819096
"1",90,"0.3","val_global",888,"1 0",0.979225201507538
"1",90,"0.3","val_global",889,"1 0",0.979193420100503
"1",90,"0.3","val_global",890,"1 0",0.978447321859297
"1",90,"0.3","val_global",891,"1 0",0.977881766582915
"1",90,"0.3","val_global",892,"1 0",0.976367847236181
"1",90,"0.3","val_global",893,"1 0",0.976314707788945
"1",90,"0.3","val_global",894,"1 0",0.976328911306533
"1",90,"0.3","val_global",895,"1 0",0.975497476884422
"1",90,"0.3","val_global",896,"1 0",0.974824327638191
"1",90,"0.3","val_global",897,"1 0",0.974242232160804
"1",90,"0.3","val_global",898,"1 0",0.97421002839196
"1",90,"0.3","val_global",899,"1 0",0.974718617839196
"1",90,"0.3","val_global",900,"1 0",0.97553555879397
"1",90,"0.3","val_global",901,"1 0",0.976131139949749
"1",90,"0.3","val_global",902,"1 0",0.97559346959799
"1",90,"0.3","val_global",903,"1 0",0.974695855527638
"1",90,"0.3","val_global",904,"1 0",0.974497257286432
"1",90,"0.3","val_global",905,"1 0",0.974725934924623
"1",90,"0.3","val_global",906,"1 0",0.974462766582915
"1",90,"0.3","val_global",907,"1 0",0.974567423869347
"1",90,"0.3","val_global",908,"1 0",0.975776936432161
"1",90,"0.3","val_global",909,"1 0",0.97474640879397
"1",90,"0.3","val_global",910,"1 0",0.974732781155779
"1",90,"0.3","val_global",911,"1 0",0.974656140452261
"1",90,"0.3","val_global",912,"1 0",0.973960442462312
"1",90,"0.3","val_global",913,"1 0",0.973817389949749
"1",90,"0.3","val_global",914,"1 0",0.972795047487437
"1",90,"0.3","val_global",915,"1 0",0.97259918517588
"1",90,"0.3","val_global",916,"1 0",0.972861846984925
"1",90,"0.3","val_global",917,"1 0",0.97255538040201
"1",90,"0.3","val_global",918,"1 0",0.97277163517588
"1",90,"0.3","val_global",919,"1 0",0.972970004522613
"1",90,"0.3","val_global",920,"1 0",0.972598967839196
"1",90,"0.3","val_global",921,"1 0",0.97211031080402
"1",90,"0.3","val_global",922,"1 0",0.970807631155779
"1",90,"0.3","val_global",923,"1 0",0.971028999246231
"1",90,"0.3","val_global",924,"1 0",0.97093542839196
"1",90,"0.3","val_global",925,"1 0",0.970593070603015
"1",90,"0.3","val_global",926,"1 0",0.969543302261307
"1",90,"0.3","val_global",927,"1 0",0.969300189447236
"1",90,"0.3","val_global",928,"1 0",0.967742573618091
"1",90,"0.3","val_global",929,"1 0",0.967595731155779
"1",90,"0.3","val_global",930,"1 0",0.967404308040201
"1",90,"0.3","val_global",931,"1 0",0.967278018844221
"1",90,"0.3","val_global",932,"1 0",0.968091909798995
"1",90,"0.3","val_global",933,"1 0",0.968160266080402
"1",90,"0.3","val_global",934,"1 0",0.968941065829146
"1",90,"0.3","val_global",935,"1 0",0.968874294472362
"1",90,"0.3","val_global",936,"1 0",0.968742753517588
"1",90,"0.3","val_global",937,"1 0",0.968027528894472
"1",90,"0.3","val_global",938,"1 0",0.966723898492462
"1",90,"0.3","val_global",939,"1 0",0.9663035459799
"1",90,"0.3","val_global",940,"1 0",0.966536670351759
"1",90,"0.3","val_global",941,"1 0",0.966287347236181
"1",90,"0.3","val_global",942,"1 0",0.967139938944724
"1",90,"0.3","val_global",943,"1 0",0.968330668341709
"1",90,"0.3","val_global",944,"1 0",0.968322554020101
"1",90,"0.3","val_global",945,"1 0",0.968220906532663
"1",90,"0.3","val_global",946,"1 0",0.968403218844221
"1",90,"0.3","val_global",947,"1 0",0.968043655025126
"1",90,"0.3","val_global",948,"1 0",0.96859421080402
"1",90,"0.3","val_global",949,"1 0",0.968228165075377
"1",90,"0.3","val_global",950,"1 0",0.968274790703518
"1",90,"0.3","val_global",951,"1 0",0.968392620351759
"1",90,"0.3","val_global",952,"1 0",0.968705296482412
"1",90,"0.3","val_global",953,"1 0",0.968468741959799
"1",90,"0.3","val_global",954,"1 0",0.967577140703518
"1",90,"0.3","val_global",955,"1 0",0.96712083241206
"1",90,"0.3","val_global",956,"1 0",0.966103861306533
"1",90,"0.3","val_global",957,"1 0",0.966615731909548
"1",90,"0.3","val_global",958,"1 0",0.967049309547739
"1",90,"0.3","val_global",959,"1 0",0.966947629648241
"1",90,"0.3","val_global",960,"1 0",0.965678049497487
"1",90,"0.3","val_global",961,"1 0",0.965103936180905
"1",90,"0.3","val_global",962,"1 0",0.965664959798995
"1",90,"0.3","val_global",963,"1 0",0.964378140954774
"1",90,"0.3","val_global",964,"1 0",0.96403924120603
"1",90,"0.3","val_global",965,"1 0",0.963416273366834
"1",90,"0.3","val_global",966,"1 0",0.96308561281407
"1",90,"0.3","val_global",967,"1 0",0.962797664824121
"1",90,"0.3","val_global",968,"1 0",0.961829655527638
"1",90,"0.3","val_global",969,"1 0",0.961779246482412
"1",90,"0.3","val_global",970,"1 0",0.96188574798995
"1",90,"0.3","val_global",971,"1 0",0.961134954773869
"1",90,"0.3","val_global",972,"1 0",0.960765927386935
"1",90,"0.3","val_global",973,"1 0",0.960666040452261
"1",90,"0.3","val_global",974,"1 0",0.96087148040201
"1",90,"0.3","val_global",975,"1 0",0.961354918341709
"1",90,"0.3","val_global",976,"1 0",0.962303700502513
"1",90,"0.3","val_global",977,"1 0",0.961024763567839
"1",90,"0.3","val_global",978,"1 0",0.960877947738694
"1",90,"0.3","val_global",979,"1 0",0.960650034170854
"1",90,"0.3","val_global",980,"1 0",0.960841211306533
"1",90,"0.3","val_global",981,"1 0",0.961000763819096
"1",90,"0.3","val_global",982,"1 0",0.959885512060302
"1",90,"0.3","val_global",983,"1 0",0.960212298994975
"1",90,"0.3","val_global",984,"1 0",0.961057116834171
"1",90,"0.3","val_global",985,"1 0",0.960800161809045
"1",90,"0.3","val_global",986,"1 0",0.960581693969849
"1",90,"0.3","val_global",987,"1 0",0.960862748492463
"1",90,"0.3","val_global",988,"1 0",0.961472244221106
"1",90,"0.3","val_global",989,"1 0",0.961027721105528
"1",90,"0.3","val_global",990,"1 0",0.960084057788945
"1",90,"0.3","val_global",991,"1 0",0.959235281155779
"1",90,"0.3","val_global",992,"1 0",0.958741401758794
"1",90,"0.3","val_global",993,"1 0",0.959575599497488
"1",90,"0.3","val_global",994,"1 0",0.959499057788945
"1",90,"0.3","val_global",995,"1 0",0.959452746984925
"1",90,"0.3","val_global",996,"1 0",0.958126628643216
"1",90,"0.3","val_global",997,"1 0",0.95777640879397
"1",90,"0.3","val_global",998,"1 0",0.957144644723618
"1",90,"0.3","val_global",999,"1 0",0.956409623366834
"1",90,"0.3","val_global",1000,"1 0",0.956464314070352
"1",90,"0.3","val_global",1001,"1 0",0.95661204798995
"1",90,"0.3","val_global",1002,"1 0",0.956243566331658
"1",90,"0.3","val_global",1003,"1 0",0.955845264824121
"1",90,"0.3","val_global",1004,"1 0",0.954451546231156
"1",90,"0.3","val_global",1005,"1 0",0.954704090201005
"1",90,"0.3","val_global",1006,"1 0",0.95484185678392
"1",90,"0.3","val_global",1007,"1 0",0.954368620351759
"1",90,"0.3","val_global",1008,"1 0",0.953477098743719
"1",90,"0.3","val_global",1009,"1 0",0.95316018517588
"1",90,"0.3","val_global",1010,"1 0",0.953707753768844
"1",90,"0.3","val_global",1011,"1 0",0.954175691959799
"1",90,"0.3","val_global",1012,"1 0",0.954024948743719
"1",90,"0.3","val_global",1013,"1 0",0.952282978894472
"1",90,"0.3","val_global",1014,"1 0",0.951387396482412
"1",90,"0.3","val_global",1015,"1 0",0.950354003768844
"1",90,"0.3","val_global",1016,"1 0",0.951382911809045
"1",90,"0.3","val_global",1017,"1 0",0.952097724874372
"1",90,"0.3","val_global",1018,"1 0",0.952270503768844
"1",90,"0.3","val_global",1019,"1 0",0.952311415326633
"1",90,"0.3","val_global",1020,"1 0",0.951504725125628
"1",90,"0.3","val_global",1021,"1 0",0.95143801281407
"1",90,"0.3","val_global",1022,"1 0",0.950883304522613
"1",90,"0.3","val_global",1023,"1 0",0.951627296733668
"1",90,"0.3","val_global",1024,"1 0",0.951403792462312
"1",90,"0.3","val_global",1025,"1 0",0.951855686683417
"1",90,"0.3","val_global",1026,"1 0",0.951555930150754
"1",90,"0.3","val_global",1027,"1 0",0.951083034673367
"1",90,"0.3","val_global",1028,"1 0",0.950902540703518
"1",90,"0.3","val_global",1029,"1 0",0.951092822110553
"1",90,"0.3","val_global",1030,"1 0",0.950531910301508
"1",90,"0.3","val_global",1031,"1 0",0.950818582914573
"1",90,"0.3","val_global",1032,"1 0",0.95090908040201
"1",90,"0.3","val_global",1033,"1 0",0.951715105527638
"1",90,"0.3","val_global",1034,"1 0",0.951677393969849
"1",90,"0.3","val_global",1035,"1 0",0.951636264070352
"1",90,"0.3","val_global",1036,"1 0",0.950615477135679
"1",90,"0.3","val_global",1037,"1 0",0.951193954271357
"1",90,"0.3","val_global",1038,"1 0",0.951292101507538
"1",90,"0.3","val_global",1039,"1 0",0.950714163316583
"1",90,"0.3","val_global",1040,"1 0",0.950499014572864
"1",90,"0.3","val_global",1041,"1 0",0.950002566331658
"1",90,"0.3","val_global",1042,"1 0",0.950690455778895
"1",90,"0.3","val_global",1043,"1 0",0.949132017336684
"1",90,"0.3","val_global",1044,"1 0",0.949397969346734
"1",90,"0.3","val_global",1045,"1 0",0.948421432663317
"1",90,"0.3","val_global",1046,"1 0",0.948432965829146
"1",90,"0.3","val_global",1047,"1 0",0.948387351005025
"1",90,"0.3","val_global",1048,"1 0",0.948254631658292
"1",90,"0.3","val_global",1049,"1 0",0.947718099497487
"1",90,"0.3","val_global",1050,"1 0",0.948426675376884
"1",90,"0.3","val_global",1051,"1 0",0.94786483919598
"1",90,"0.3","val_global",1052,"1 0",0.945830300502513
"1",90,"0.3","val_global",1053,"1 0",0.944696753517588
"1",90,"0.3","val_global",1054,"1 0",0.944576760301508
"1",90,"0.3","val_global",1055,"1 0",0.944570936432161
"1",90,"0.3","val_global",1056,"1 0",0.944296310301508
"1",90,"0.3","val_global",1057,"1 0",0.942628568592965
"1",90,"0.3","val_global",1058,"1 0",0.941878063065327
"1",90,"0.3","val_global",1059,"1 0",0.941869075879397
"1",90,"0.3","val_global",1060,"1 0",0.941349325376885
"1",90,"0.3","val_global",1061,"1 0",0.942032740703518
"1",90,"0.3","val_global",1062,"1 0",0.942354307788945
"1",90,"0.3","val_global",1063,"1 0",0.941315257537689
"1",90,"0.3","val_global",1064,"1 0",0.941677174874372
"1",90,"0.3","val_global",1065,"1 0",0.940873160552764
"1",90,"0.3","val_global",1066,"1 0",0.941335938693467
"1",90,"0.3","val_global",1067,"1 0",0.940489732914573
"1",90,"0.3","val_global",1068,"1 0",0.940716464824121
"1",90,"0.3","val_global",1069,"1 0",0.940774574120603
"1",90,"0.3","val_global",1070,"1 0",0.939586842462312
"1",90,"0.3","val_global",1071,"1 0",0.939484501507538
"1",90,"0.3","val_global",1072,"1 0",0.939991461306533
"1",90,"0.3","val_global",1073,"1 0",0.941245577638191
"1",90,"0.3","val_global",1074,"1 0",0.940458503768844
"1",90,"0.3","val_global",1075,"1 0",0.940317746231156
"1",90,"0.3","val_global",1076,"1 0",0.940705975879397
"1",90,"0.3","val_global",1077,"1 0",0.94154226959799
"1",90,"0.3","val_global",1078,"1 0",0.941953081909548
"1",90,"0.3","val_global",1079,"1 0",0.942891246733669
"1",90,"0.3","val_global",1080,"1 0",0.943113225376885
"1",90,"0.3","val_global",1081,"1 0",0.94302162160804
"1",90,"0.3","val_global",1082,"1 0",0.942458202512563
"1",90,"0.3","val_global",1083,"1 0",0.94340868718593
"1",90,"0.3","val_global",1084,"1 0",0.942782194221106
"1",90,"0.3","val_global",1085,"1 0",0.943415680904523
"1",90,"0.3","val_global",1086,"1 0",0.942737024874372
"1",90,"0.3","val_global",1087,"1 0",0.943305845477387
"1",90,"0.3","val_global",1088,"1 0",0.942951260301508
"1",90,"0.3","val_global",1089,"1 0",0.942366914321608
"1",90,"0.3","val_global",1090,"1 0",0.94211328718593
"1",90,"0.3","val_global",1091,"1 0",0.9424235959799
"1",90,"0.3","val_global",1092,"1 0",0.942593706532663
"1",90,"0.3","val_global",1093,"1 0",0.941264901256281
"1",90,"0.3","val_global",1094,"1 0",0.941452875376884
"1",90,"0.3","val_global",1095,"1 0",0.941154671356784
"1",90,"0.3","val_global",1096,"1 0",0.940702975628141
"1",90,"0.3","val_global",1097,"1 0",0.940784966834171
"1",90,"0.3","val_global",1098,"1 0",0.940057295728643
"1",90,"0.3","val_global",1099,"1 0",0.939105468090452
"1",90,"0.3","val_global",1100,"1 0",0.939099325879397
"1",90,"0.3","val_global",1101,"1 0",0.937533694472362
"1",90,"0.3","val_global",1102,"1 0",0.936038049246231
"1",90,"0.3","val_global",1103,"1 0",0.936735489698493
"1",90,"0.3","val_global",1104,"1 0",0.936760445226131
"1",90,"0.3","val_global",1105,"1 0",0.936551295477387
"1",90,"0.3","val_global",1106,"1 0",0.936590555025126
"1",90,"0.3","val_global",1107,"1 0",0.935708001256282
"1",90,"0.3","val_global",1108,"1 0",0.934846739698493
"1",90,"0.3","val_global",1109,"1 0",0.935289633668342
"1",90,"0.3","val_global",1110,"1 0",0.934887725879397
"1",90,"0.3","val_global",1111,"1 0",0.933770671356784
"1",90,"0.3","val_global",1112,"1 0",0.933562298743719
"1",90,"0.3","val_global",1113,"1 0",0.933864570351759
"1",90,"0.3","val_global",1114,"1 0",0.934861191457287
"1",90,"0.3","val_global",1115,"1 0",0.93561737361809
"1",90,"0.3","val_global",1116,"1 0",0.934896257286432
"1",90,"0.3","val_global",1117,"1 0",0.934001265829146
"1",90,"0.3","val_global",1118,"1 0",0.934121042211055
"1",90,"0.3","val_global",1119,"1 0",0.934575742211055
"1",90,"0.3","val_global",1120,"1 0",0.934139443718593
"1",90,"0.3","val_global",1121,"1 0",0.93376152437186
"1",90,"0.3","val_global",1122,"1 0",0.933966660301508
"1",90,"0.3","val_global",1123,"1 0",0.932079532663317
"1",90,"0.3","val_global",1124,"1 0",0.931788702512563
"1",90,"0.3","val_global",1125,"1 0",0.930963278140704
"1",90,"0.3","val_global",1126,"1 0",0.930791783165829
"1",90,"0.3","val_global",1127,"1 0",0.930751706281407
"1",90,"0.3","val_global",1128,"1 0",0.930851124120603
"1",90,"0.3","val_global",1129,"1 0",0.931139296231156
"1",90,"0.3","val_global",1130,"1 0",0.931136042713568
"1",90,"0.3","val_global",1131,"1 0",0.93094643919598
"1",90,"0.3","val_global",1132,"1 0",0.930897833165829
"1",90,"0.3","val_global",1133,"1 0",0.929797486180905
"1",90,"0.3","val_global",1134,"1 0",0.92815547160804
"1",90,"0.3","val_global",1135,"1 0",0.927201491457287
"1",90,"0.3","val_global",1136,"1 0",0.927392001758794
"1",90,"0.3","val_global",1137,"1 0",0.927199349246231
"1",90,"0.3","val_global",1138,"1 0",0.926350653768844
"1",90,"0.3","val_global",1139,"1 0",0.925299879145729
"1",90,"0.3","val_global",1140,"1 0",0.925301416834171
"1",90,"0.3","val_global",1141,"1 0",0.926352109296483
"1",90,"0.3","val_global",1142,"1 0",0.92689552638191
"1",90,"0.3","val_global",1143,"1 0",0.92711028919598
"1",90,"0.3","val_global",1144,"1 0",0.926525571356784
"1",90,"0.3","val_global",1145,"1 0",0.926928363065327
"1",90,"0.3","val_global",1146,"1 0",0.926982568090452
"1",90,"0.3","val_global",1147,"1 0",0.927214762311558
"1",90,"0.3","val_global",1148,"1 0",0.926401225376885
"1",90,"0.3","val_global",1149,"1 0",0.925596336180905
"1",90,"0.3","val_global",1150,"1 0",0.924695176130653
"1",90,"0.3","val_global",1151,"1 0",0.924723544221106
"1",90,"0.3","val_global",1152,"1 0",0.924356327135679
"1",90,"0.3","val_global",1153,"1 0",0.925232236934673
"1",90,"0.3","val_global",1154,"1 0",0.925773703517588
"1",90,"0.3","val_global",1155,"1 0",0.925318959045226
"1",90,"0.3","val_global",1156,"1 0",0.924564771859297
"1",90,"0.3","val_global",1157,"1 0",0.924015635678392
"1",90,"0.3","val_global",1158,"1 0",0.924451018844221
"1",90,"0.3","val_global",1159,"1 0",0.925392851507538
"1",90,"0.3","val_global",1160,"1 0",0.924988371105528
"1",90,"0.3","val_global",1161,"1 0",0.924545547487437
"1",90,"0.3","val_global",1162,"1 0",0.92458618919598
"1",90,"0.3","val_global",1163,"1 0",0.924694839447236
"1",90,"0.3","val_global",1164,"1 0",0.923953388442211
"1",90,"0.3","val_global",1165,"1 0",0.923088020351759
"1",90,"0.3","val_global",1166,"1 0",0.922356000753769
"1",90,"0.3","val_global",1167,"1 0",0.922708183165829
"1",90,"0.3","val_global",1168,"1 0",0.923441903768844
"1",90,"0.3","val_global",1169,"1 0",0.922831409296482
"1",90,"0.3","val_global",1170,"1 0",0.922589337688442
"1",90,"0.3","val_global",1171,"1 0",0.92211755879397
"1",90,"0.3","val_global",1172,"1 0",0.922946409798995
"1",90,"0.3","val_global",1173,"1 0",0.922630158542714
"1",90,"0.3","val_global",1174,"1 0",0.921971545226131
"1",90,"0.3","val_global",1175,"1 0",0.923137607537689
"1",90,"0.3","val_global",1176,"1 0",0.923718624874372
"1",90,"0.3","val_global",1177,"1 0",0.924560294974875
"1",90,"0.3","val_global",1178,"1 0",0.92492450879397
"1",90,"0.3","val_global",1179,"1 0",0.923610432160804
"1",90,"0.3","val_global",1180,"1 0",0.923688312060302
"1",90,"0.3","val_global",1181,"1 0",0.923263044221106
"1",90,"0.3","val_global",1182,"1 0",0.922708371105528
"1",90,"0.3","val_global",1183,"1 0",0.922757550502513
"1",90,"0.3","val_global",1184,"1 0",0.923641783919598
"1",90,"0.3","val_global",1185,"1 0",0.924271153266332
"1",90,"0.3","val_global",1186,"1 0",0.924431222110553
"1",90,"0.3","val_global",1187,"1 0",0.923785914321608
"1",90,"0.3","val_global",1188,"1 0",0.924049663065327
"1",90,"0.3","val_global",1189,"1 0",0.925474090954774
"1",90,"0.3","val_global",1190,"1 0",0.926059982160804
"1",90,"0.3","val_global",1191,"1 0",0.927077395226131
"1",90,"0.3","val_global",1192,"1 0",0.925784017085427
"1",90,"0.3","val_global",1193,"1 0",0.925148980150754
"1",90,"0.3","val_global",1194,"1 0",0.926076160552764
"1",90,"0.3","val_global",1195,"1 0",0.925050706030151
"1",90,"0.3","val_global",1196,"1 0",0.924751561809045
"1",90,"0.3","val_global",1197,"1 0",0.923552022613065
"1",90,"0.3","val_global",1198,"1 0",0.922334146733668
"1",90,"0.3","val_global",1199,"1 0",0.922104151507538
"1",90,"0.3","val_global",1200,"1 0",0.921540350502513
"1",90,"0.3","val_global",1201,"1 0",0.92117969798995
"1",90,"0.3","val_global",1202,"1 0",0.921165844974875
"1",90,"0.3","val_global",1203,"1 0",0.920897525376885
"1",90,"0.3","val_global",1204,"1 0",0.920195248743719
"1",90,"0.3","val_global",1205,"1 0",0.919618888944724
"1",90,"0.3","val_global",1206,"1 0",0.918883597236181
"1",90,"0.3","val_global",1207,"1 0",0.918841641457287
"1",90,"0.3","val_global",1208,"1 0",0.919482626130653
"1",90,"0.3","val_global",1209,"1 0",0.919069736432161
"1",90,"0.3","val_global",1210,"1 0",0.918294632160804
"1",90,"0.3","val_global",1211,"1 0",0.916878505025126
"1",90,"0.3","val_global",1212,"1 0",0.917016853266332
"1",90,"0.3","val_global",1213,"1 0",0.917195922361809
"1",90,"0.3","val_global",1214,"1 0",0.916177744723618
"1",90,"0.3","val_global",1215,"1 0",0.91490643241206
"1",90,"0.3","val_global",1216,"1 0",0.915394097738694
"1",90,"0.3","val_global",1217,"1 0",0.915564646733668
"1",90,"0.3","val_global",1218,"1 0",0.916391723869347
"1",90,"0.3","val_global",1219,"1 0",0.916407424120603
"1",90,"0.3","val_global",1220,"1 0",0.916226837688442
"1",90,"0.3","val_global",1221,"1 0",0.91533300201005
"1",90,"0.3","val_global",1222,"1 0",0.914265750251256
"1",90,"0.3","val_global",1223,"1 0",0.914629432160804
"1",90,"0.3","val_global",1224,"1 0",0.915025895728643
"1",90,"0.3","val_global",1225,"1 0",0.915171163819096
"1",90,"0.3","val_global",1226,"1 0",0.914548217336683
"1",90,"0.3","val_global",1227,"1 0",0.914609190452261
"1",90,"0.3","val_global",1228,"1 0",0.913841415829146
"1",90,"0.3","val_global",1229,"1 0",0.912794810050251
"1",90,"0.3","val_global",1230,"1 0",0.912559869346734
"1",90,"0.3","val_global",1231,"1 0",0.913020553266332
"1",90,"0.3","val_global",1232,"1 0",0.912945477889447
"1",90,"0.3","val_global",1233,"1 0",0.913340419849246
"1",90,"0.3","val_global",1234,"1 0",0.912944165326633
"1",90,"0.3","val_global",1235,"1 0",0.913146392211055
"1",90,"0.3","val_global",1236,"1 0",0.912413494974875
"1",90,"0.3","val_global",1237,"1 0",0.912368712060302
"1",90,"0.3","val_global",1238,"1 0",0.912131514824121
"1",90,"0.3","val_global",1239,"1 0",0.911916522110553
"1",90,"0.3","val_global",1240,"1 0",0.911765129648241
"1",90,"0.3","val_global",1241,"1 0",0.91332448919598
"1",90,"0.3","val_global",1242,"1 0",0.913522001507538
"1",90,"0.3","val_global",1243,"1 0",0.912729672613065
"1",90,"0.3","val_global",1244,"1 0",0.912072215829146
"1",90,"0.3","val_global",1245,"1 0",0.91246797160804
"1",90,"0.3","val_global",1246,"1 0",0.912737722110553
"1",90,"0.3","val_global",1247,"1 0",0.912402366331658
"1",90,"0.3","val_global",1248,"1 0",0.910839708291457
"1",90,"0.3","val_global",1249,"1 0",0.910911619849246
"1",90,"0.3","val_global",1250,"1 0",0.912362968844221
"1",90,"0.3","val_global",1251,"1 0",0.912416303266332
"1",90,"0.3","val_global",1252,"1 0",0.911905774371859
"1",90,"0.3","val_global",1253,"1 0",0.911338706532663
"1",90,"0.3","val_global",1254,"1 0",0.911699568341709
"1",90,"0.3","val_global",1255,"1 0",0.912057627386935
"1",90,"0.3","val_global",1256,"1 0",0.91205368718593
"1",90,"0.3","val_global",1257,"1 0",0.912121665829146
"1",90,"0.3","val_global",1258,"1 0",0.910865390452261
"1",90,"0.3","val_global",1259,"1 0",0.911490779899498
"1",90,"0.3","val_global",1260,"1 0",0.911338407286432
"1",90,"0.3","val_global",1261,"1 0",0.909714624371859
"1",90,"0.3","val_global",1262,"1 0",0.909965338693467
"1",90,"0.3","val_global",1263,"1 0",0.90992408040201
"1",90,"0.3","val_global",1264,"1 0",0.910067594221106
"1",90,"0.3","val_global",1265,"1 0",0.90889086080402
"1",90,"0.3","val_global",1266,"1 0",0.908891951758794
"1",90,"0.3","val_global",1267,"1 0",0.908895437688442
"1",90,"0.3","val_global",1268,"1 0",0.909426350753769
"1",90,"0.3","val_global",1269,"1 0",0.908759347487437
"1",90,"0.3","val_global",1270,"1 0",0.908865184673367
"1",90,"0.3","val_global",1271,"1 0",0.908458412060302
"1",90,"0.3","val_global",1272,"1 0",0.90886883517588
"1",90,"0.3","val_global",1273,"1 0",0.908919815829146
"1",90,"0.3","val_global",1274,"1 0",0.908298729648241
"1",90,"0.3","val_global",1275,"1 0",0.908191569346734
"1",90,"0.3","val_global",1276,"1 0",0.908142608040201
"1",90,"0.3","val_global",1277,"1 0",0.907793653015075
"1",90,"0.3","val_global",1278,"1 0",0.907254173366834
"1",90,"0.3","val_global",1279,"1 0",0.907352373618091
"1",90,"0.3","val_global",1280,"1 0",0.907661010301508
"1",90,"0.3","val_global",1281,"1 0",0.907608296231156
"1",90,"0.3","val_global",1282,"1 0",0.907527170351759
"1",90,"0.3","val_global",1283,"1 0",0.906838558542714
"1",90,"0.3","val_global",1284,"1 0",0.906312542211055
"1",90,"0.3","val_global",1285,"1 0",0.906270887688442
"1",90,"0.3","val_global",1286,"1 0",0.905947785929648
"1",90,"0.3","val_global",1287,"1 0",0.90507388718593
"1",90,"0.3","val_global",1288,"1 0",0.904653846482412
"1",90,"0.3","val_global",1289,"1 0",0.9054939959799
"1",90,"0.3","val_global",1290,"1 0",0.904260130653266
"1",90,"0.3","val_global",1291,"1 0",0.904472554773869
"1",90,"0.3","val_global",1292,"1 0",0.903893193216081
"1",90,"0.3","val_global",1293,"1 0",0.903273473869347
"1",90,"0.3","val_global",1294,"1 0",0.902971427386935
"1",90,"0.3","val_global",1295,"1 0",0.90235483919598
"1",90,"0.3","val_global",1296,"1 0",0.901962925628141
"1",90,"0.3","val_global",1297,"1 0",0.902699228140704
"1",90,"0.3","val_global",1298,"1 0",0.90418852160804
"1",90,"0.3","val_global",1299,"1 0",0.903138295226131
"1",90,"0.3","val_global",1300,"1 0",0.903134115829146
"1",90,"0.3","val_global",1301,"1 0",0.903473662562814
"1",90,"0.3","val_global",1302,"1 0",0.903957212562814
"1",90,"0.3","val_global",1303,"1 0",0.904149026884422
"1",90,"0.3","val_global",1304,"1 0",0.903978963567839
"1",90,"0.3","val_global",1305,"1 0",0.904909510552764
"1",90,"0.3","val_global",1306,"1 0",0.904342665326633
"1",90,"0.3","val_global",1307,"1 0",0.904715607286432
"1",90,"0.3","val_global",1308,"1 0",0.905015248743719
"1",90,"0.3","val_global",1309,"1 0",0.905287038190955
"1",90,"0.3","val_global",1310,"1 0",0.905741005276382
"1",90,"0.3","val_global",1311,"1 0",0.905029335427136
"1",90,"0.3","val_global",1312,"1 0",0.905056363316583
"1",90,"0.3","val_global",1313,"1 0",0.904671280904523
"1",90,"0.3","val_global",1314,"1 0",0.905339348743719
"1",90,"0.3","val_global",1315,"1 0",0.905934780653266
"1",90,"0.3","val_global",1316,"1 0",0.904964324371859
"1",90,"0.3","val_global",1317,"1 0",0.903458293467337
"1",90,"0.3","val_global",1318,"1 0",0.90311924120603
"1",90,"0.3","val_global",1319,"1 0",0.90305148919598
"1",90,"0.3","val_global",1320,"1 0",0.902097124874372
"1",90,"0.3","val_global",1321,"1 0",0.901934609547739
"1",90,"0.3","val_global",1322,"1 0",0.901213136180905
"1",90,"0.3","val_global",1323,"1 0",0.901177475628141
"1",90,"0.3","val_global",1324,"1 0",0.901477866834171
"1",90,"0.3","val_global",1325,"1 0",0.900944707537689
"1",90,"0.3","val_global",1326,"1 0",0.901072268844221
"1",90,"0.3","val_global",1327,"1 0",0.900929469849246
"1",90,"0.3","val_global",1328,"1 0",0.901517174120603
"1",90,"0.3","val_global",1329,"1 0",0.900329519849246
"1",90,"0.3","val_global",1330,"1 0",0.899802803517588
"1",90,"0.3","val_global",1331,"1 0",0.899761177386935
"1",90,"0.3","val_global",1332,"1 0",0.900138282160804
"1",90,"0.3","val_global",1333,"1 0",0.900580829648241
"1",90,"0.3","val_global",1334,"1 0",0.899860241457286
"1",90,"0.3","val_global",1335,"1 0",0.899703673618091
"1",90,"0.3","val_global",1336,"1 0",0.900905579145729
"1",90,"0.3","val_global",1337,"1 0",0.900568905025126
"1",90,"0.3","val_global",1338,"1 0",0.900313301005025
"1",90,"0.3","val_global",1339,"1 0",0.900478646482412
"1",90,"0.3","val_global",1340,"1 0",0.900801663316583
"1",90,"0.3","val_global",1341,"1 0",0.901019086180905
"1",90,"0.3","val_global",1342,"1 0",0.900554426130653
"1",90,"0.3","val_global",1343,"1 0",0.900179346231156
"1",90,"0.3","val_global",1344,"1 0",0.899177779648241
"1",90,"0.3","val_global",1345,"1 0",0.898983573618091
"1",90,"0.3","val_global",1346,"1 0",0.899225368090452
"1",90,"0.3","val_global",1347,"1 0",0.899097323869347
"1",90,"0.3","val_global",1348,"1 0",0.898195905527638
"1",90,"0.3","val_global",1349,"1 0",0.897778308040201
"1",90,"0.3","val_global",1350,"1 0",0.896800326884422
"1",90,"0.3","val_global",1351,"1 0",0.896790901507538
"1",90,"0.3","val_global",1352,"1 0",0.895708412060302
"1",90,"0.3","val_global",1353,"1 0",0.895010152763819
"1",90,"0.3","val_global",1354,"1 0",0.894824459798995
"1",90,"0.3","val_global",1355,"1 0",0.89437723718593
"1",90,"0.3","val_global",1356,"1 0",0.893702942964824
"1",90,"0.3","val_global",1357,"1 0",0.89527938040201
"1",90,"0.3","val_global",1358,"1 0",0.894601705527638
"1",90,"0.3","val_global",1359,"1 0",0.893930509045226
"1",90,"0.3","val_global",1360,"1 0",0.893652385427136
"1",90,"0.3","val_global",1361,"1 0",0.892280535929648
"1",90,"0.3","val_global",1362,"1 0",0.892978202512563
"1",90,"0.3","val_global",1363,"1 0",0.892604615326633
"1",90,"0.3","val_global",1364,"1 0",0.892607134924623
"1",90,"0.3","val_global",1365,"1 0",0.892212429396985
"1",90,"0.3","val_global",1366,"1 0",0.891948910050251
"1",90,"0.3","val_global",1367,"1 0",0.891819479145729
"1",90,"0.3","val_global",1368,"1 0",0.891645403015075
"1",90,"0.3","val_global",1369,"1 0",0.892554366582915
"1",90,"0.3","val_global",1370,"1 0",0.891873218844221
"1",90,"0.3","val_global",1371,"1 0",0.892120679899498
"1",90,"0.3","val_global",1372,"1 0",0.892187797487437
"1",90,"0.3","val_global",1373,"1 0",0.892400130150754
"1",90,"0.3","val_global",1374,"1 0",0.891943118090452
"1",90,"0.3","val_global",1375,"1 0",0.891354518592965
"1",90,"0.3","val_global",1376,"1 0",0.890856029396985
"1",90,"0.3","val_global",1377,"1 0",0.889697222864322
"1",90,"0.3","val_global",1378,"1 0",0.889608090954774
"1",90,"0.3","val_global",1379,"1 0",0.890063205276382
"1",90,"0.3","val_global",1380,"1 0",0.88978147437186
"1",90,"0.3","val_global",1381,"1 0",0.890450221105528
"1",90,"0.3","val_global",1382,"1 0",0.889358665326633
"1",90,"0.3","val_global",1383,"1 0",0.88968811758794
"1",90,"0.3","val_global",1384,"1 0",0.890234605527638
"1",90,"0.3","val_global",1385,"1 0",0.889056720854271
"1",90,"0.3","val_global",1386,"1 0",0.88792194120603
"1",90,"0.3","val_global",1387,"1 0",0.888057977638191
"1",90,"0.3","val_global",1388,"1 0",0.888573395728643
"1",90,"0.3","val_global",1389,"1 0",0.887470965829146
"1",90,"0.3","val_global",1390,"1 0",0.888367061055276
"1",90,"0.3","val_global",1391,"1 0",0.888046850502513
"1",90,"0.3","val_global",1392,"1 0",0.887574897236181
"1",90,"0.3","val_global",1393,"1 0",0.887202232914573
"1",90,"0.3","val_global",1394,"1 0",0.887902994221106
"1",90,"0.3","val_global",1395,"1 0",0.88819459120603
"1",90,"0.3","val_global",1396,"1 0",0.888855984422111
"1",90,"0.3","val_global",1397,"1 0",0.889038199246231
"1",90,"0.3","val_global",1398,"1 0",0.888700960301508
"1",90,"0.3","val_global",1399,"1 0",0.888211602512563
"1",90,"0.3","val_global",1400,"1 0",0.888726889698493
"1",90,"0.3","val_global",1401,"1 0",0.888486695477387
"1",90,"0.3","val_global",1402,"1 0",0.888380441457287
"1",90,"0.3","val_global",1403,"1 0",0.888734500502513
"1",90,"0.3","val_global",1404,"1 0",0.88902951080402
"1",90,"0.3","val_global",1405,"1 0",0.890208496482412
"1",90,"0.3","val_global",1406,"1 0",0.891837062562814
"1",90,"0.3","val_global",1407,"1 0",0.891983525628141
"1",90,"0.3","val_global",1408,"1 0",0.89054076758794
"1",90,"0.3","val_global",1409,"1 0",0.890218046984925
"1",90,"0.3","val_global",1410,"1 0",0.890062289949749
"1",90,"0.3","val_global",1411,"1 0",0.889817613316583
"1",90,"0.3","val_global",1412,"1 0",0.890182502512563
"1",90,"0.3","val_global",1413,"1 0",0.890200031407035
"1",90,"0.3","val_global",1414,"1 0",0.889904457788945
"1",90,"0.3","val_global",1415,"1 0",0.889247537939699
"1",90,"0.3","val_global",1416,"1 0",0.88815112160804
"1",90,"0.3","val_global",1417,"1 0",0.888226629145729
"1",90,"0.3","val_global",1418,"1 0",0.888934484924623
"1",90,"0.3","val_global",1419,"1 0",0.889326289949749
"1",90,"0.3","val_global",1420,"1 0",0.889394040201005
"1",90,"0.3","val_global",1421,"1 0",0.889831501005025
"1",90,"0.3","val_global",1422,"1 0",0.889829214572864
"1",90,"0.3","val_global",1423,"1 0",0.889268022361809
"1",90,"0.3","val_global",1424,"1 0",0.888279078894472
"1",90,"0.3","val_global",1425,"1 0",0.888125009296483
"1",90,"0.3","val_global",1426,"1 0",0.887470435929648
"1",90,"0.3","val_global",1427,"1 0",0.886630607788945
"1",90,"0.3","val_global",1428,"1 0",0.887674430150754
"1",90,"0.3","val_global",1429,"1 0",0.888207477638191
"1",90,"0.3","val_global",1430,"1 0",0.888200986683417
"1",90,"0.3","val_global",1431,"1 0",0.887838316834171
"1",90,"0.3","val_global",1432,"1 0",0.887439313065327
"1",90,"0.3","val_global",1433,"1 0",0.887470264824121
"1",90,"0.3","val_global",1434,"1 0",0.886869764824121
"1",90,"0.3","val_global",1435,"1 0",0.887823326884422
"1",90,"0.3","val_global",1436,"1 0",0.887388588190955
"1",90,"0.3","val_global",1437,"1 0",0.885901816834171
"1",90,"0.3","val_global",1438,"1 0",0.885245115326633
"1",90,"0.3","val_global",1439,"1 0",0.884065615829146
"1",90,"0.3","val_global",1440,"1 0",0.884765307537689
"1",90,"0.3","val_global",1441,"1 0",0.884322958542714
"1",90,"0.3","val_global",1442,"1 0",0.884609808040201
"1",90,"0.3","val_global",1443,"1 0",0.885172108542714
"1",90,"0.3","val_global",1444,"1 0",0.884736804020101
"1",90,"0.3","val_global",1445,"1 0",0.884358851758794
"1",90,"0.3","val_global",1446,"1 0",0.88410573517588
"1",90,"0.3","val_global",1447,"1 0",0.883556792964824
"1",90,"0.3","val_global",1448,"1 0",0.88255260201005
"1",90,"0.3","val_global",1449,"1 0",0.881744836432161
"1",90,"0.3","val_global",1450,"1 0",0.881971554271357
"1",90,"0.3","val_global",1451,"1 0",0.882767647236181
"1",90,"0.3","val_global",1452,"1 0",0.882769715326633
"1",90,"0.3","val_global",1453,"1 0",0.883765562311558
"1",90,"0.3","val_global",1454,"1 0",0.884209864824121
"1",90,"0.3","val_global",1455,"1 0",0.883123888442211
"1",90,"0.3","val_global",1456,"1 0",0.883776338944724
"1",90,"0.3","val_global",1457,"1 0",0.884924748994975
"1",90,"0.3","val_global",1458,"1 0",0.884951984422111
"1",90,"0.3","val_global",1459,"1 0",0.884756774623116
"1",90,"0.3","val_global",1460,"1 0",0.883046251507538
"1",90,"0.3","val_global",1461,"1 0",0.882455692713568
"1",90,"0.3","val_global",1462,"1 0",0.88102772160804
"1",90,"0.3","val_global",1463,"1 0",0.880199864321608
"1",90,"0.3","val_global",1464,"1 0",0.880988569346734
"1",90,"0.3","val_global",1465,"1 0",0.880179348743719
"1",90,"0.3","val_global",1466,"1 0",0.879672760050251
"1",90,"0.3","val_global",1467,"1 0",0.879854579648241
"1",90,"0.3","val_global",1468,"1 0",0.880591760552764
"1",90,"0.3","val_global",1469,"1 0",0.880624892211055
"1",90,"0.3","val_global",1470,"1 0",0.880704418341709
"1",90,"0.3","val_global",1471,"1 0",0.879267463819096
"1",90,"0.3","val_global",1472,"1 0",0.879949551005025
"1",90,"0.3","val_global",1473,"1 0",0.878743994723618
"1",90,"0.3","val_global",1474,"1 0",0.878628348492462
"1",90,"0.3","val_global",1475,"1 0",0.878615731155779
"1",90,"0.3","val_global",1476,"1 0",0.878438947738694
"1",90,"0.3","val_global",1477,"1 0",0.8785463959799
"1",90,"0.3","val_global",1478,"1 0",0.879146355276382
"1",90,"0.3","val_global",1479,"1 0",0.880285547487437
"1",90,"0.3","val_global",1480,"1 0",0.880842641708543
"1",90,"0.3","val_global",1481,"1 0",0.881701892462312
"1",90,"0.3","val_global",1482,"1 0",0.882107568341709
"1",90,"0.3","val_global",1483,"1 0",0.882689080653267
"1",90,"0.3","val_global",1484,"1 0",0.882354646984925
"1",90,"0.3","val_global",1485,"1 0",0.882964856030151
"1",90,"0.3","val_global",1486,"1 0",0.883202672361809
"1",90,"0.3","val_global",1487,"1 0",0.883573075125628
"1",90,"0.3","val_global",1488,"1 0",0.882916327889447
"1",90,"0.3","val_global",1489,"1 0",0.883344191457287
"1",90,"0.3","val_global",1490,"1 0",0.882180357286432
"1",90,"0.3","val_global",1491,"1 0",0.882777916834171
"1",90,"0.3","val_global",1492,"1 0",0.881381300502513
"1",90,"0.3","val_global",1493,"1 0",0.880561424371859
"1",90,"0.3","val_global",1494,"1 0",0.87932760477387
"1",90,"0.3","val_global",1495,"1 0",0.87951791080402
"1",90,"0.3","val_global",1496,"1 0",0.879366708040201
"1",90,"0.3","val_global",1497,"1 0",0.878642846482412
"1",90,"0.3","val_global",1498,"1 0",0.877504729648241
"1",90,"0.3","val_global",1499,"1 0",0.876985303517588
"1",90,"0.3","val_global",1500,"1 0",0.876460731407035
"1",90,"0.3","val_global",1501,"1 0",0.875352329899498
"1",90,"0.3","val_global",1502,"1 0",0.875502948241206
"1",90,"0.3","val_global",1503,"1 0",0.874441275376885
"1",90,"0.3","val_global",1504,"1 0",0.874608547487437
"1",90,"0.3","val_global",1505,"1 0",0.874318477638191
"1",90,"0.3","val_global",1506,"1 0",0.873751532160804
"1",90,"0.3","val_global",1507,"1 0",0.874533718592965
"1",90,"0.3","val_global",1508,"1 0",0.87385650879397
"1",90,"0.3","val_global",1509,"1 0",0.874587716331658
"1",90,"0.3","val_global",1510,"1 0",0.875363569849246
"1",90,"0.3","val_global",1511,"1 0",0.875978428140704
"1",90,"0.3","val_global",1512,"1 0",0.876195003266332
"1",90,"0.3","val_global",1513,"1 0",0.876088405527638
"1",90,"0.3","val_global",1514,"1 0",0.876744759547739
"1",90,"0.3","val_global",1515,"1 0",0.876791820351759
"1",90,"0.3","val_global",1516,"1 0",0.877109794723618
"1",90,"0.3","val_global",1517,"1 0",0.877589492462312
"1",90,"0.3","val_global",1518,"1 0",0.87773184798995
"1",90,"0.3","val_global",1519,"1 0",0.87729881959799
"1",90,"0.3","val_global",1520,"1 0",0.877568
"1",90,"0.3","val_global",1521,"1 0",0.878212365829146
"1",90,"0.3","val_global",1522,"1 0",0.877457629145729
"1",90,"0.3","val_global",1523,"1 0",0.877516388442211
"1",90,"0.3","val_global",1524,"1 0",0.877560561306533
"1",90,"0.3","val_global",1525,"1 0",0.877848600502513
"1",90,"0.3","val_global",1526,"1 0",0.878244046482412
"1",90,"0.3","val_global",1527,"1 0",0.877067539949749
"1",90,"0.3","val_global",1528,"1 0",0.876546868592965
"1",90,"0.3","val_global",1529,"1 0",0.875504801758794
"1",90,"0.3","val_global",1530,"1 0",0.874749625879397
"1",90,"0.3","val_global",1531,"1 0",0.873463561557789
"1",90,"0.3","val_global",1532,"1 0",0.873732788693467
"1",90,"0.3","val_global",1533,"1 0",0.874476449246231
"1",90,"0.3","val_global",1534,"1 0",0.874874471105528
"1",90,"0.3","val_global",1535,"1 0",0.874161766582915
"1",90,"0.3","val_global",1536,"1 0",0.873405433417086
"1",90,"0.3","val_global",1537,"1 0",0.87295493040201
"1",90,"0.3","val_global",1538,"1 0",0.873568360301508
"1",90,"0.3","val_global",1539,"1 0",0.872694810050251
"1",90,"0.3","val_global",1540,"1 0",0.872513764321608
"1",90,"0.3","val_global",1541,"1 0",0.872245347236181
"1",90,"0.3","val_global",1542,"1 0",0.872645443969849
"1",90,"0.3","val_global",1543,"1 0",0.872271071356784
"1",90,"0.3","val_global",1544,"1 0",0.87153597638191
"1",90,"0.3","val_global",1545,"1 0",0.871129384422111
"1",90,"0.3","val_global",1546,"1 0",0.871166407286432
"1",90,"0.3","val_global",1547,"1 0",0.871085490452261
"1",90,"0.3","val_global",1548,"1 0",0.872914934673367
"1",90,"0.3","val_global",1549,"1 0",0.872452174623116
"1",90,"0.3","val_global",1550,"1 0",0.872473888944724
"1",90,"0.3","val_global",1551,"1 0",0.872704904773869
"1",90,"0.3","val_global",1552,"1 0",0.872374182412061
"1",90,"0.3","val_global",1553,"1 0",0.871337405025126
"1",90,"0.3","val_global",1554,"1 0",0.870637151256282
"1",90,"0.3","val_global",1555,"1 0",0.871356936683417
"1",90,"0.3","val_global",1556,"1 0",0.871025237437186
"1",90,"0.3","val_global",1557,"1 0",0.870842858291457
"1",90,"0.3","val_global",1558,"1 0",0.87005138241206
"1",90,"0.3","val_global",1559,"1 0",0.87142346557789
"1",90,"0.3","val_global",1560,"1 0",0.870438072864322
"1",90,"0.3","val_global",1561,"1 0",0.86971522638191
"1",90,"0.3","val_global",1562,"1 0",0.869851793718593
"1",90,"0.3","val_global",1563,"1 0",0.870195166834171
"1",90,"0.3","val_global",1564,"1 0",0.870265445477387
"1",90,"0.3","val_global",1565,"1 0",0.870452991959799
"1",90,"0.3","val_global",1566,"1 0",0.868832185678392
"1",90,"0.3","val_global",1567,"1 0",0.868203370603015
"1",90,"0.3","val_global",1568,"1 0",0.866584955025126
"1",90,"0.3","val_global",1569,"1 0",0.86662542160804
"1",90,"0.3","val_global",1570,"1 0",0.866625704020101
"1",90,"0.3","val_global",1571,"1 0",0.866512124623116
"1",90,"0.3","val_global",1572,"1 0",0.865990782914573
"1",90,"0.3","val_global",1573,"1 0",0.866720571105528
"1",90,"0.3","val_global",1574,"1 0",0.866347360050251
"1",90,"0.3","val_global",1575,"1 0",0.865758793718593
"1",90,"0.3","val_global",1576,"1 0",0.866510892713568
"1",90,"0.3","val_global",1577,"1 0",0.86630542638191
"1",90,"0.3","val_global",1578,"1 0",0.865879890954774
"1",90,"0.3","val_global",1579,"1 0",0.86559692361809
"1",90,"0.3","val_global",1580,"1 0",0.866145314321608
"1",90,"0.3","val_global",1581,"1 0",0.866103864824121
"1",90,"0.3","val_global",1582,"1 0",0.866581833165829
"1",90,"0.3","val_global",1583,"1 0",0.865918474623116
"1",90,"0.3","val_global",1584,"1 0",0.86590372160804
"1",90,"0.3","val_global",1585,"1 0",0.865432188944724
"1",90,"0.3","val_global",1586,"1 0",0.866654901507538
"1",90,"0.3","val_global",1587,"1 0",0.867081718844221
"1",90,"0.3","val_global",1588,"1 0",0.867803254522613
"1",90,"0.3","val_global",1589,"1 0",0.86737265678392
"1",90,"0.3","val_global",1590,"1 0",0.866652762562814
"1",90,"0.3","val_global",1591,"1 0",0.866262451507538
"1",90,"0.3","val_global",1592,"1 0",0.867622147738694
"1",90,"0.3","val_global",1593,"1 0",0.868162658291457
"1",90,"0.3","val_global",1594,"1 0",0.867853629648241
"1",90,"0.3","val_global",1595,"1 0",0.867515333417086
"1",90,"0.3","val_global",1596,"1 0",0.867255004271357
"1",90,"0.3","val_global",1597,"1 0",0.866409619849246
"1",90,"0.3","val_global",1598,"1 0",0.866919460050251
"1",90,"0.3","val_global",1599,"1 0",0.866287718341709
"1",90,"0.3","val_global",1600,"1 0",0.865910766582915
"1",90,"0.3","val_global",1601,"1 0",0.866094536180905
"1",90,"0.3","val_global",1602,"1 0",0.865319707035176
"1",90,"0.3","val_global",1603,"1 0",0.865480024371859
"1",90,"0.3","val_global",1604,"1 0",0.865346936432161
"1",90,"0.3","val_global",1605,"1 0",0.865948098743719
"1",90,"0.3","val_global",1606,"1 0",0.865943520854271
"1",90,"0.3","val_global",1607,"1 0",0.86611174120603
"1",90,"0.3","val_global",1608,"1 0",0.866036541708543
"1",90,"0.3","val_global",1609,"1 0",0.865883334422111
"1",90,"0.3","val_global",1610,"1 0",0.865657189949749
"1",90,"0.3","val_global",1611,"1 0",0.865964357286432
"1",90,"0.3","val_global",1612,"1 0",0.864160720603015
"1",90,"0.3","val_global",1613,"1 0",0.863130276884422
"1",90,"0.3","val_global",1614,"1 0",0.862914885929648
"1",90,"0.3","val_global",1615,"1 0",0.862967412311558
"1",90,"0.3","val_global",1616,"1 0",0.86230745879397
"1",90,"0.3","val_global",1617,"1 0",0.862519677889447
"1",90,"0.3","val_global",1618,"1 0",0.86212852160804
"1",90,"0.3","val_global",1619,"1 0",0.862393708040201
"1",90,"0.3","val_global",1620,"1 0",0.862956473869347
"1",90,"0.3","val_global",1621,"1 0",0.862778479648241
"1",90,"0.3","val_global",1622,"1 0",0.862504510552764
"1",90,"0.3","val_global",1623,"1 0",0.861702172110553
"1",90,"0.3","val_global",1624,"1 0",0.860739178140704
"1",90,"0.3","val_global",1625,"1 0",0.859920048994975
"1",90,"0.3","val_global",1626,"1 0",0.859509023869347
"1",90,"0.3","val_global",1627,"1 0",0.859099308291457
"1",90,"0.3","val_global",1628,"1 0",0.859865638693467
"1",90,"0.3","val_global",1629,"1 0",0.860504688944724
"1",90,"0.3","val_global",1630,"1 0",0.861689240954774
"1",90,"0.3","val_global",1631,"1 0",0.861317607286432
"1",90,"0.3","val_global",1632,"1 0",0.862544414824121
"1",90,"0.3","val_global",1633,"1 0",0.862374981909548
"1",90,"0.3","val_global",1634,"1 0",0.862833027638191
"1",90,"0.3","val_global",1635,"1 0",0.863142356030151
"1",90,"0.3","val_global",1636,"1 0",0.863498714824121
"1",90,"0.3","val_global",1637,"1 0",0.863265441708543
"1",90,"0.3","val_global",1638,"1 0",0.863069283417085
"1",90,"0.3","val_global",1639,"1 0",0.862580575376885
"1",90,"0.3","val_global",1640,"1 0",0.861764632663317
"1",90,"0.3","val_global",1641,"1 0",0.862299961557789
"1",90,"0.3","val_global",1642,"1 0",0.863106220100503
"1",90,"0.3","val_global",1643,"1 0",0.86374317638191
"1",90,"0.3","val_global",1644,"1 0",0.864584036683417
"1",90,"0.3","val_global",1645,"1 0",0.863997026633166
"1",90,"0.3","val_global",1646,"1 0",0.863674449246231
"1",90,"0.3","val_global",1647,"1 0",0.863224854271357
"1",90,"0.3","val_global",1648,"1 0",0.861912535929648
"1",90,"0.3","val_global",1649,"1 0",0.860954813819096
"1",90,"0.3","val_global",1650,"1 0",0.860191161306533
"1",90,"0.3","val_global",1651,"1 0",0.860207654522613
"1",90,"0.3","val_global",1652,"1 0",0.859732382914573
"1",90,"0.3","val_global",1653,"1 0",0.86081546959799
"1",90,"0.3","val_global",1654,"1 0",0.861413619346734
"1",90,"0.3","val_global",1655,"1 0",0.860600596482412
"1",90,"0.3","val_global",1656,"1 0",0.861222130904523
"1",90,"0.3","val_global",1657,"1 0",0.861926068844221
"1",90,"0.3","val_global",1658,"1 0",0.861558872361809
"1",90,"0.3","val_global",1659,"1 0",0.861771797487437
"1",90,"0.3","val_global",1660,"1 0",0.862562005276382
"1",90,"0.3","val_global",1661,"1 0",0.862600242462312
"1",90,"0.3","val_global",1662,"1 0",0.861408308542714
"1",90,"0.3","val_global",1663,"1 0",0.86127307638191
"1",90,"0.3","val_global",1664,"1 0",0.860303072613065
"1",90,"0.3","val_global",1665,"1 0",0.86065215201005
"1",90,"0.3","val_global",1666,"1 0",0.859888715075377
"1",90,"0.3","val_global",1667,"1 0",0.859593837688442
"1",90,"0.3","val_global",1668,"1 0",0.859917170854271
"1",90,"0.3","val_global",1669,"1 0",0.859796911809045
"1",90,"0.3","val_global",1670,"1 0",0.859621652261307
"1",90,"0.3","val_global",1671,"1 0",0.859810934422111
"1",90,"0.3","val_global",1672,"1 0",0.860120695226131
"1",90,"0.3","val_global",1673,"1 0",0.859231087939699
"1",90,"0.3","val_global",1674,"1 0",0.858690837437186
"1",90,"0.3","val_global",1675,"1 0",0.858253997236181
"1",90,"0.3","val_global",1676,"1 0",0.857294987688442
"1",90,"0.3","val_global",1677,"1 0",0.856695430904523
"1",90,"0.3","val_global",1678,"1 0",0.857511925125628
"1",90,"0.3","val_global",1679,"1 0",0.857030901758794
"1",90,"0.3","val_global",1680,"1 0",0.85556981959799
"1",90,"0.3","val_global",1681,"1 0",0.854795879648241
"1",90,"0.3","val_global",1682,"1 0",0.855278389949749
"1",90,"0.3","val_global",1683,"1 0",0.85605647638191
"1",90,"0.3","val_global",1684,"1 0",0.855808258291457
"1",90,"0.3","val_global",1685,"1 0",0.856631359296482
"1",90,"0.3","val_global",1686,"1 0",0.857316375376885
"1",90,"0.3","val_global",1687,"1 0",0.85793559798995
"1",90,"0.3","val_global",1688,"1 0",0.857084959547739
"1",90,"0.3","val_global",1689,"1 0",0.858165581155779
"1",90,"0.3","val_global",1690,"1 0",0.858532748492462
"1",90,"0.3","val_global",1691,"1 0",0.858724757286432
"1",90,"0.3","val_global",1692,"1 0",0.858276087437186
"1",90,"0.3","val_global",1693,"1 0",0.857786520854271
"1",90,"0.3","val_global",1694,"1 0",0.8573971
"1",90,"0.3","val_global",1695,"1 0",0.858227227386935
"1",90,"0.3","val_global",1696,"1 0",0.857668468341709
"1",90,"0.3","val_global",1697,"1 0",0.857705792713568
"1",90,"0.3","val_global",1698,"1 0",0.857484378140704
"1",90,"0.3","val_global",1699,"1 0",0.856216720100503
"1",90,"0.3","val_global",1700,"1 0",0.856339093718593
"1",90,"0.3","val_global",1701,"1 0",0.855460992964824
"1",90,"0.3","val_global",1702,"1 0",0.856132742462312
"1",90,"0.3","val_global",1703,"1 0",0.855921075376884
"1",90,"0.3","val_global",1704,"1 0",0.857533478643216
"1",90,"0.3","val_global",1705,"1 0",0.857031528894473
"1",90,"0.3","val_global",1706,"1 0",0.857587185678392
"1",90,"0.3","val_global",1707,"1 0",0.85630315201005
"1",90,"0.3","val_global",1708,"1 0",0.855966933668342
"1",90,"0.3","val_global",1709,"1 0",0.855289553768844
"1",90,"0.3","val_global",1710,"1 0",0.856069934170854
"1",90,"0.3","val_global",1711,"1 0",0.854582598492462
"1",90,"0.3","val_global",1712,"1 0",0.853906400502513
"1",90,"0.3","val_global",1713,"1 0",0.853220371356784
"1",90,"0.3","val_global",1714,"1 0",0.852318346231156
"1",90,"0.3","val_global",1715,"1 0",0.851514596984925
"1",90,"0.3","val_global",1716,"1 0",0.851727629396985
"1",90,"0.3","val_global",1717,"1 0",0.851689606281407
"1",90,"0.3","val_global",1718,"1 0",0.851740645226131
"1",90,"0.3","val_global",1719,"1 0",0.853272409296483
"1",90,"0.3","val_global",1720,"1 0",0.852756528140704
"1",90,"0.3","val_global",1721,"1 0",0.853012955778895
"1",90,"0.3","val_global",1722,"1 0",0.852992760552764
"1",90,"0.3","val_global",1723,"1 0",0.852733637437186
"1",90,"0.3","val_global",1724,"1 0",0.85236153241206
"1",90,"0.3","val_global",1725,"1 0",0.85139679120603
"1",90,"0.3","val_global",1726,"1 0",0.850365072864322
"1",90,"0.3","val_global",1727,"1 0",0.851047896984925
"1",90,"0.3","val_global",1728,"1 0",0.852085005276382
"1",90,"0.3","val_global",1729,"1 0",0.851863509045226
"1",90,"0.3","val_global",1730,"1 0",0.850527529899498
"1",90,"0.3","val_global",1731,"1 0",0.851997137437186
"1",90,"0.3","val_global",1732,"1 0",0.852814572110553
"1",90,"0.3","val_global",1733,"1 0",0.852787611306533
"1",90,"0.3","val_global",1734,"1 0",0.853112744472362
"1",90,"0.3","val_global",1735,"1 0",0.854305010301508
"1",90,"0.3","val_global",1736,"1 0",0.854416286683417
"1",90,"0.3","val_global",1737,"1 0",0.85497622638191
"1",90,"0.3","val_global",1738,"1 0",0.855024720351759
"1",90,"0.3","val_global",1739,"1 0",0.854020938442211
"1",90,"0.3","val_global",1740,"1 0",0.855657930653267
"1",90,"0.3","val_global",1741,"1 0",0.856395540201005
"1",90,"0.3","val_global",1742,"1 0",0.855264087688442
"1",90,"0.3","val_global",1743,"1 0",0.854847609547739
"1",90,"0.3","val_global",1744,"1 0",0.853293185929648
"1",90,"0.3","val_global",1745,"1 0",0.853575518844221
"1",90,"0.3","val_global",1746,"1 0",0.85377178040201
"1",90,"0.3","val_global",1747,"1 0",0.854259528894472
"1",90,"0.3","val_global",1748,"1 0",0.854148793216081
"1",90,"0.3","val_global",1749,"1 0",0.85440048718593
"1",90,"0.3","val_global",1750,"1 0",0.855123026884422
"1",90,"0.3","val_global",1751,"1 0",0.855022972864322
"1",90,"0.3","val_global",1752,"1 0",0.854262235427136
"1",90,"0.3","val_global",1753,"1 0",0.855227055025126
"1",90,"0.3","val_global",1754,"1 0",0.855889315326633
"1",90,"0.3","val_global",1755,"1 0",0.854925249497488
"1",90,"0.3","val_global",1756,"1 0",0.854033863819096
"1",90,"0.3","val_global",1757,"1 0",0.853960657537688
"1",90,"0.3","val_global",1758,"1 0",0.853083586934673
"1",90,"0.3","val_global",1759,"1 0",0.852765519095477
"1",90,"0.3","val_global",1760,"1 0",0.851383448994975
"1",90,"0.3","val_global",1761,"1 0",0.851022492964824
"1",90,"0.3","val_global",1762,"1 0",0.851172848743719
"1",90,"0.3","val_global",1763,"1 0",0.850512678894473
"1",90,"0.3","val_global",1764,"1 0",0.851765404522613
"1",90,"0.3","val_global",1765,"1 0",0.85124925
"1",90,"0.3","val_global",1766,"1 0",0.851197458542714
"1",90,"0.3","val_global",1767,"1 0",0.850601107286432
"1",90,"0.3","val_global",1768,"1 0",0.850312606281407
"1",90,"0.3","val_global",1769,"1 0",0.850165192211055
"1",90,"0.3","val_global",1770,"1 0",0.848862812060302
"1",90,"0.3","val_global",1771,"1 0",0.848345271859297
"1",90,"0.3","val_global",1772,"1 0",0.847725529648241
"1",90,"0.3","val_global",1773,"1 0",0.847270251256282
"1",90,"0.3","val_global",1774,"1 0",0.846629127638191
"1",90,"0.3","val_global",1775,"1 0",0.846968043718593
"1",90,"0.3","val_global",1776,"1 0",0.846859761809045
"1",90,"0.3","val_global",1777,"1 0",0.846188825125628
"1",90,"0.3","val_global",1778,"1 0",0.845999021859297
"1",90,"0.3","val_global",1779,"1 0",0.846947225628141
"1",90,"0.3","val_global",1780,"1 0",0.846692825879397
"1",90,"0.3","val_global",1781,"1 0",0.846721475125628
"1",90,"0.3","val_global",1782,"1 0",0.847250206532663
"1",90,"0.3","val_global",1783,"1 0",0.848278921859297
"1",90,"0.3","val_global",1784,"1 0",0.84749990678392
"1",90,"0.3","val_global",1785,"1 0",0.847858458040201
"1",90,"0.3","val_global",1786,"1 0",0.847725785929648
"1",90,"0.3","val_global",1787,"1 0",0.84679476281407
"1",90,"0.3","val_global",1788,"1 0",0.845950041457286
"1",90,"0.3","val_global",1789,"1 0",0.845939596984925
"1",90,"0.3","val_global",1790,"1 0",0.846025228643216
"1",90,"0.3","val_global",1791,"1 0",0.845766870603015
"1",90,"0.3","val_global",1792,"1 0",0.846872340703518
"1",90,"0.3","val_global",1793,"1 0",0.846963665829146
"1",90,"0.3","val_global",1794,"1 0",0.846516845728643
"1",90,"0.3","val_global",1795,"1 0",0.846691286432161
"1",90,"0.3","val_global",1796,"1 0",0.847054863316583
"1",90,"0.3","val_global",1797,"1 0",0.846318020603015
"1",90,"0.3","val_global",1798,"1 0",0.847129861557789
"1",90,"0.3","val_global",1799,"1 0",0.846604064572864
"1",90,"0.3","val_global",1800,"1 0",0.846750699246231
"1",90,"0.3","val_global",1801,"1 0",0.845778290201005
"1",90,"0.3","val_global",1802,"1 0",0.845544526884422
"1",90,"0.3","val_global",1803,"1 0",0.845100343467337
"1",90,"0.3","val_global",1804,"1 0",0.845060262311558
"1",90,"0.3","val_global",1805,"1 0",0.845276163567839
"1",90,"0.3","val_global",1806,"1 0",0.845513330653266
"1",90,"0.3","val_global",1807,"1 0",0.845795925879397
"1",90,"0.3","val_global",1808,"1 0",0.846567910301508
"1",90,"0.3","val_global",1809,"1 0",0.846923019849246
"1",90,"0.3","val_global",1810,"1 0",0.846968653768844
"1",90,"0.3","val_global",1811,"1 0",0.84707772839196
"1",90,"0.3","val_global",1812,"1 0",0.846505415829146
"1",90,"0.3","val_global",1813,"1 0",0.846712627889447
"1",90,"0.3","val_global",1814,"1 0",0.847519454020101
"1",90,"0.3","val_global",1815,"1 0",0.847407998492463
"1",90,"0.3","val_global",1816,"1 0",0.847357278140704
"1",90,"0.3","val_global",1817,"1 0",0.847588387437186
"1",90,"0.3","val_global",1818,"1 0",0.846836783417086
"1",90,"0.3","val_global",1819,"1 0",0.845799284673367
"1",90,"0.3","val_global",1820,"1 0",0.846127614321608
"1",90,"0.3","val_global",1821,"1 0",0.847467420100503
"1",90,"0.3","val_global",1822,"1 0",0.847014266582915
"1",90,"0.3","val_global",1823,"1 0",0.847740229396985
"1",90,"0.3","val_global",1824,"1 0",0.847460181407035
"1",90,"0.3","val_global",1825,"1 0",0.847073316834171
"1",90,"0.3","val_global",1826,"1 0",0.847086686180905
"1",90,"0.3","val_global",1827,"1 0",0.847475425125628
"1",90,"0.3","val_global",1828,"1 0",0.84663146959799
"1",90,"0.3","val_global",1829,"1 0",0.845499776633166
"1",90,"0.3","val_global",1830,"1 0",0.845312015326633
"1",90,"0.3","val_global",1831,"1 0",0.844672093718593
"1",90,"0.3","val_global",1832,"1 0",0.844526297236181
"1",90,"0.3","val_global",1833,"1 0",0.844460220351759
"1",90,"0.3","val_global",1834,"1 0",0.844357549497488
"1",90,"0.3","val_global",1835,"1 0",0.843994826633166
"1",90,"0.3","val_global",1836,"1 0",0.843526489698493
"1",90,"0.3","val_global",1837,"1 0",0.843197148492462
"1",90,"0.3","val_global",1838,"1 0",0.842720433668342
"1",90,"0.3","val_global",1839,"1 0",0.843271962060302
"1",90,"0.3","val_global",1840,"1 0",0.844029976130653
"1",90,"0.3","val_global",1841,"1 0",0.842765034673367
"1",90,"0.3","val_global",1842,"1 0",0.841928862562814
"1",90,"0.3","val_global",1843,"1 0",0.840023720100503
"1",90,"0.3","val_global",1844,"1 0",0.839501914572864
"1",90,"0.3","val_global",1845,"1 0",0.839786908040201
"1",90,"0.3","val_global",1846,"1 0",0.838631727889447
"1",90,"0.3","val_global",1847,"1 0",0.838073132663317
"1",90,"0.3","val_global",1848,"1 0",0.837923669346734
"1",90,"0.3","val_global",1849,"1 0",0.838105968592965
"1",90,"0.3","val_global",1850,"1 0",0.837812546733668
"1",90,"0.3","val_global",1851,"1 0",0.838353465577889
"1",90,"0.3","val_global",1852,"1 0",0.838028075628141
"1",90,"0.3","val_global",1853,"1 0",0.83736490879397
"1",90,"0.3","val_global",1854,"1 0",0.837128986683417
"1",90,"0.3","val_global",1855,"1 0",0.837162695728643
"1",90,"0.3","val_global",1856,"1 0",0.837957888944724
"1",90,"0.3","val_global",1857,"1 0",0.838583433165829
"1",90,"0.3","val_global",1858,"1 0",0.83840875201005
"1",90,"0.3","val_global",1859,"1 0",0.839730590954774
"1",90,"0.3","val_global",1860,"1 0",0.839048331909548
"1",90,"0.3","val_global",1861,"1 0",0.839915915829146
"1",90,"0.3","val_global",1862,"1 0",0.841276649497487
"1",90,"0.3","val_global",1863,"1 0",0.841509712060302
"1",90,"0.3","val_global",1864,"1 0",0.842754814572864
"1",90,"0.3","val_global",1865,"1 0",0.842868931909548
"1",90,"0.3","val_global",1866,"1 0",0.843273253768844
"1",90,"0.3","val_global",1867,"1 0",0.843915099497488
"1",90,"0.3","val_global",1868,"1 0",0.843572276884422
"1",90,"0.3","val_global",1869,"1 0",0.844166730653267
"1",90,"0.3","val_global",1870,"1 0",0.844627612311558
"1",90,"0.3","val_global",1871,"1 0",0.843853860050251
"1",90,"0.3","val_global",1872,"1 0",0.843383216834171
"1",90,"0.3","val_global",1873,"1 0",0.843572666331659
"1",90,"0.3","val_global",1874,"1 0",0.843364230653266
"1",90,"0.3","val_global",1875,"1 0",0.843311234170854
"1",90,"0.3","val_global",1876,"1 0",0.842425966080402
"1",90,"0.3","val_global",1877,"1 0",0.841671857035176
"1",90,"0.3","val_global",1878,"1 0",0.841358175376885
"1",90,"0.3","val_global",1879,"1 0",0.840958766331658
"1",90,"0.3","val_global",1880,"1 0",0.839948002261307
"1",90,"0.3","val_global",1881,"1 0",0.839245744723618
"1",90,"0.3","val_global",1882,"1 0",0.837638049497488
"1",90,"0.3","val_global",1883,"1 0",0.837425669849246
"1",90,"0.3","val_global",1884,"1 0",0.836116201256281
"1",90,"0.3","val_global",1885,"1 0",0.83532881959799
"1",90,"0.3","val_global",1886,"1 0",0.835649318844221
"1",90,"0.3","val_global",1887,"1 0",0.834946128140704
"1",90,"0.3","val_global",1888,"1 0",0.83513543718593
"1",90,"0.3","val_global",1889,"1 0",0.834360930150754
"1",90,"0.3","val_global",1890,"1 0",0.833741744974875
"1",90,"0.3","val_global",1891,"1 0",0.834004568341709
"1",90,"0.3","val_global",1892,"1 0",0.834247851256282
"1",90,"0.3","val_global",1893,"1 0",0.833608926884422
"1",90,"0.3","val_global",1894,"1 0",0.833628531155779
"1",90,"0.3","val_global",1895,"1 0",0.833309917085427
"1",90,"0.3","val_global",1896,"1 0",0.832660798492462
"1",90,"0.3","val_global",1897,"1 0",0.833246305527638
"1",90,"0.3","val_global",1898,"1 0",0.833508242462312
"1",90,"0.3","val_global",1899,"1 0",0.832484985427136
"1",90,"0.3","val_global",1900,"1 0",0.832582009296483
"1",90,"0.3","val_global",1901,"1 0",0.832309875376885
"1",90,"0.3","val_global",1902,"1 0",0.832103235427136
"1",90,"0.3","val_global",1903,"1 0",0.832422524371859
"1",90,"0.3","val_global",1904,"1 0",0.833082740452261
"1",90,"0.3","val_global",1905,"1 0",0.832423920603015
"1",90,"0.3","val_global",1906,"1 0",0.832408933668342
"1",90,"0.3","val_global",1907,"1 0",0.833300393718593
"1",90,"0.3","val_global",1908,"1 0",0.833775198994975
"1",90,"0.3","val_global",1909,"1 0",0.833026804773869
"1",90,"0.3","val_global",1910,"1 0",0.832886203768844
"1",90,"0.3","val_global",1911,"1 0",0.834034981909548
"1",90,"0.3","val_global",1912,"1 0",0.833909717085427
"1",90,"0.3","val_global",1913,"1 0",0.834247876633166
"1",90,"0.3","val_global",1914,"1 0",0.834039817839196
"1",90,"0.3","val_global",1915,"1 0",0.833691190452261
"1",90,"0.3","val_global",1916,"1 0",0.834839440954774
"1",90,"0.3","val_global",1917,"1 0",0.834887683919598
"1",90,"0.3","val_global",1918,"1 0",0.835487475879397
"1",90,"0.3","val_global",1919,"1 0",0.835343128894472
"1",90,"0.3","val_global",1920,"1 0",0.835517925628141
"1",90,"0.3","val_global",1921,"1 0",0.836084514824121
"1",90,"0.3","val_global",1922,"1 0",0.836684559045226
"1",90,"0.3","val_global",1923,"1 0",0.836335173366834
"1",90,"0.3","val_global",1924,"1 0",0.836717624623116
"1",90,"0.3","val_global",1925,"1 0",0.836859173869347
"1",90,"0.3","val_global",1926,"1 0",0.837028202763819
"1",90,"0.3","val_global",1927,"1 0",0.836630012060302
"1",90,"0.3","val_global",1928,"1 0",0.836633945226131
"1",90,"0.3","val_global",1929,"1 0",0.837213466582915
"1",90,"0.3","val_global",1930,"1 0",0.837475154020101
"1",90,"0.3","val_global",1931,"1 0",0.836824423115578
"1",90,"0.3","val_global",1932,"1 0",0.836773364572865
"1",90,"0.3","val_global",1933,"1 0",0.836373860050251
"1",90,"0.3","val_global",1934,"1 0",0.836178770603015
"1",90,"0.3","val_global",1935,"1 0",0.835366253768844
"1",90,"0.3","val_global",1936,"1 0",0.835187466331658
"1",90,"0.3","val_global",1937,"1 0",0.834236833165829
"1",90,"0.3","val_global",1938,"1 0",0.833642993969849
"1",90,"0.3","val_global",1939,"1 0",0.833739932914573
"1",90,"0.3","val_global",1940,"1 0",0.833490320854271
"1",90,"0.3","val_global",1941,"1 0",0.833356665075377
"1",90,"0.3","val_global",1942,"1 0",0.834282603768844
"1",90,"0.3","val_global",1943,"1 0",0.833613704020101
"1",90,"0.3","val_global",1944,"1 0",0.831565890703518
"1",90,"0.3","val_global",1945,"1 0",0.831752279145729
"1",90,"0.3","val_global",1946,"1 0",0.831771696733668
"1",90,"0.3","val_global",1947,"1 0",0.830390552763819
"1",90,"0.3","val_global",1948,"1 0",0.829738048743719
"1",90,"0.3","val_global",1949,"1 0",0.830474032914573
"1",90,"0.3","val_global",1950,"1 0",0.831035094723618
"1",90,"0.3","val_global",1951,"1 0",0.829770496482412
"1",90,"0.3","val_global",1952,"1 0",0.830128491457286
"1",90,"0.3","val_global",1953,"1 0",0.830183623366834
"1",90,"0.3","val_global",1954,"1 0",0.830681227638191
"1",90,"0.3","val_global",1955,"1 0",0.831577494974874
"1",90,"0.3","val_global",1956,"1 0",0.831702116834171
"1",90,"0.3","val_global",1957,"1 0",0.832076093467337
"1",90,"0.3","val_global",1958,"1 0",0.831518271859297
"1",90,"0.3","val_global",1959,"1 0",0.832222207286432
"1",90,"0.3","val_global",1960,"1 0",0.83272249798995
"1",90,"0.3","val_global",1961,"1 0",0.832351623618091
"1",90,"0.3","val_global",1962,"1 0",0.831939970100503
"1",90,"0.3","val_global",1963,"1 0",0.832674262814071
"1",90,"0.3","val_global",1964,"1 0",0.833842022110553
"1",90,"0.3","val_global",1965,"1 0",0.834744622864322
"1",90,"0.3","val_global",1966,"1 0",0.834085332663317
"1",90,"0.3","val_global",1967,"1 0",0.83466958241206
"1",90,"0.3","val_global",1968,"1 0",0.835190161055277
"1",90,"0.3","val_global",1969,"1 0",0.835545468844221
"1",90,"0.3","val_global",1970,"1 0",0.835168009296482
"1",90,"0.3","val_global",1971,"1 0",0.835945744974875
"1",90,"0.3","val_global",1972,"1 0",0.835419816582915
"1",90,"0.3","val_global",1973,"1 0",0.835116925125628
"1",90,"0.3","val_global",1974,"1 0",0.835056375628141
"1",90,"0.3","val_global",1975,"1 0",0.834503391708543
"1",90,"0.3","val_global",1976,"1 0",0.833804673366834
"1",90,"0.3","val_global",1977,"1 0",0.833871709045226
"1",90,"0.3","val_global",1978,"1 0",0.835210934170854
"1",90,"0.3","val_global",1979,"1 0",0.834409434422111
"1",90,"0.3","val_global",1980,"1 0",0.834035679648241
"1",90,"0.3","val_global",1981,"1 0",0.833211167839196
"1",90,"0.3","val_global",1982,"1 0",0.831950180904523
"1",90,"0.3","val_global",1983,"1 0",0.832044601758794
"1",90,"0.3","val_global",1984,"1 0",0.83149786557789
"1",90,"0.3","val_global",1985,"1 0",0.830038292964824
"1",90,"0.3","val_global",1986,"1 0",0.82888744120603
"1",90,"0.3","val_global",1987,"1 0",0.82955364798995
"1",90,"0.3","val_global",1988,"1 0",0.829312181658292
"1",90,"0.3","val_global",1989,"1 0",0.827776872613065
"1",90,"0.3","val_global",1990,"1 0",0.827289520603015
"1",90,"0.3","val_global",1991,"1 0",0.827437900502513
"1",90,"0.3","val_global",1992,"1 0",0.827779544974874
"1",90,"0.3","val_global",1993,"1 0",0.828222559296483
"1",90,"0.3","val_global",1994,"1 0",0.827769316331658
"1",90,"0.3","val_global",1995,"1 0",0.827393455778895
"1",90,"0.3","val_global",1996,"1 0",0.827581506030151
"1",90,"0.3","val_global",1997,"1 0",0.82824835879397
"1",90,"0.3","val_global",1998,"1 0",0.827184107286432
"1",90,"0.3","val_global",1999,"1 0",0.827935675879397
"1",90,"0.3","val_global",2000,"1 0",0.828215814070352
"1",90,"0.3","val_global",2001,"1 0",0.828446433165829
"1",90,"0.3","val_global",2002,"1 0",0.828648469849246
"1",90,"0.3","val_global",2003,"1 0",0.828166198241206
"1",90,"0.3","val_global",2004,"1 0",0.829082682914573
"1",90,"0.3","val_global",2005,"1 0",0.828907606532663
"1",90,"0.3","val_global",2006,"1 0",0.83024180678392
"1",90,"0.3","val_global",2007,"1 0",0.829294644472362
"1",90,"0.3","val_global",2008,"1 0",0.830080109798995
"1",90,"0.3","val_global",2009,"1 0",0.830386493467337
"1",90,"0.3","val_global",2010,"1 0",0.830278276130653
"1",90,"0.3","val_global",2011,"1 0",0.829965939698493
"1",90,"0.3","val_global",2012,"1 0",0.82966525201005
"1",90,"0.3","val_global",2013,"1 0",0.828223713065327
"1",90,"0.3","val_global",2014,"1 0",0.828402499246231
"1",90,"0.3","val_global",2015,"1 0",0.828329335678392
"1",90,"0.3","val_global",2016,"1 0",0.828075122361809
"1",90,"0.3","val_global",2017,"1 0",0.82714628241206
"1",90,"0.3","val_global",2018,"1 0",0.827381212060302
"1",90,"0.3","val_global",2019,"1 0",0.826551442713568
"1",90,"0.3","val_global",2020,"1 0",0.826564786432161
"1",90,"0.3","val_global",2021,"1 0",0.827276807035176
"1",90,"0.3","val_global",2022,"1 0",0.82740721080402
"1",90,"0.3","val_global",2023,"1 0",0.82733719798995
"1",90,"0.3","val_global",2024,"1 0",0.825858712060302
"1",90,"0.3","val_global",2025,"1 0",0.827231883165829
"1",90,"0.3","val_global",2026,"1 0",0.827767581909548
"1",90,"0.3","val_global",2027,"1 0",0.828278058542714
"1",90,"0.3","val_global",2028,"1 0",0.827086503768844
"1",90,"0.3","val_global",2029,"1 0",0.827681410552764
"1",90,"0.3","val_global",2030,"1 0",0.827707441708543
"1",90,"0.3","val_global",2031,"1 0",0.828064534673367
"1",90,"0.3","val_global",2032,"1 0",0.827916570603015
"1",90,"0.3","val_global",2033,"1 0",0.829490001005025
"1",90,"0.3","val_global",2034,"1 0",0.829370083165829
"1",90,"0.3","val_global",2035,"1 0",0.830095880150754
"1",90,"0.3","val_global",2036,"1 0",0.830145594723618
"1",90,"0.3","val_global",2037,"1 0",0.82892439798995
"1",90,"0.3","val_global",2038,"1 0",0.828204898241206
"1",90,"0.3","val_global",2039,"1 0",0.828055924623116
"1",90,"0.3","val_global",2040,"1 0",0.827235194723618
"1",90,"0.3","val_global",2041,"1 0",0.82714702160804
"1",90,"0.3","val_global",2042,"1 0",0.828098979899498
"1",90,"0.3","val_global",2043,"1 0",0.827902065577889
"1",90,"0.3","val_global",2044,"1 0",0.829022951256282
"1",90,"0.3","val_global",2045,"1 0",0.828102943718593
"1",90,"0.3","val_global",2046,"1 0",0.82685207160804
"1",90,"0.3","val_global",2047,"1 0",0.825983746231156
"1",90,"0.3","val_global",2048,"1 0",0.826676535427136
"1",90,"0.3","val_global",2049,"1 0",0.826306431909548
"1",90,"0.3","val_global",2050,"1 0",0.826091914321608
"1",90,"0.3","val_global",2051,"1 0",0.824891118844221
"1",90,"0.3","val_global",2052,"1 0",0.825224055025126
"1",90,"0.3","val_global",2053,"1 0",0.824580558040201
"1",90,"0.3","val_global",2054,"1 0",0.824416652763819
"1",90,"0.3","val_global",2055,"1 0",0.823784209296483
"1",90,"0.3","val_global",2056,"1 0",0.824383185427136
"1",90,"0.3","val_global",2057,"1 0",0.825990254773869
"1",90,"0.3","val_global",2058,"1 0",0.826013629648241
"1",90,"0.3","val_global",2059,"1 0",0.826853288190955
"1",90,"0.3","val_global",2060,"1 0",0.827868585175879
"1",90,"0.3","val_global",2061,"1 0",0.826605482160804
"1",90,"0.3","val_global",2062,"1 0",0.825706703266332
"1",90,"0.3","val_global",2063,"1 0",0.826421120854272
"1",90,"0.3","val_global",2064,"1 0",0.82699498718593
"1",90,"0.3","val_global",2065,"1 0",0.828160191959799
"1",90,"0.3","val_global",2066,"1 0",0.827824180653266
"1",90,"0.3","val_global",2067,"1 0",0.828509816834171
"1",90,"0.3","val_global",2068,"1 0",0.827365423115578
"1",90,"0.3","val_global",2069,"1 0",0.826853798241206
"1",90,"0.3","val_global",2070,"1 0",0.827242690703518
"1",90,"0.3","val_global",2071,"1 0",0.827503330904523
"1",90,"0.3","val_global",2072,"1 0",0.826939379899498
"1",90,"0.3","val_global",2073,"1 0",0.826943263819096
"1",90,"0.3","val_global",2074,"1 0",0.826372220351759
"1",90,"0.3","val_global",2075,"1 0",0.827400195728643
"1",90,"0.3","val_global",2076,"1 0",0.826676422110553
"1",90,"0.3","val_global",2077,"1 0",0.826050563819096
"1",90,"0.3","val_global",2078,"1 0",0.826389328894473
"1",90,"0.3","val_global",2079,"1 0",0.824863252763819
"1",90,"0.3","val_global",2080,"1 0",0.825077275376885
"1",90,"0.3","val_global",2081,"1 0",0.826495383668342
"1",90,"0.3","val_global",2082,"1 0",0.826595371105528
"1",90,"0.3","val_global",2083,"1 0",0.826480395728643
"1",90,"0.3","val_global",2084,"1 0",0.825323860301508
"1",90,"0.3","val_global",2085,"1 0",0.824136521859297
"1",90,"0.3","val_global",2086,"1 0",0.82435844798995
"1",90,"0.3","val_global",2087,"1 0",0.824930067839196
"1",90,"0.3","val_global",2088,"1 0",0.824977341457287
"1",90,"0.3","val_global",2089,"1 0",0.824101514572864
"1",90,"0.3","val_global",2090,"1 0",0.823476922110553
"1",90,"0.3","val_global",2091,"1 0",0.822894067839196
"1",90,"0.3","val_global",2092,"1 0",0.823162349246231
"1",90,"0.3","val_global",2093,"1 0",0.823187440452261
"1",90,"0.3","val_global",2094,"1 0",0.822382391457287
"1",90,"0.3","val_global",2095,"1 0",0.821345140954774
"1",90,"0.3","val_global",2096,"1 0",0.820899183417086
"1",90,"0.3","val_global",2097,"1 0",0.820501424874372
"1",90,"0.3","val_global",2098,"1 0",0.820189395226131
"1",90,"0.3","val_global",2099,"1 0",0.820398805778895
"1",90,"0.3","val_global",2100,"1 0",0.819780287437186
"1",90,"0.3","val_global",2101,"1 0",0.819391768844221
"1",90,"0.3","val_global",2102,"1 0",0.819213624371859
"1",90,"0.3","val_global",2103,"1 0",0.818688230150754
"1",90,"0.3","val_global",2104,"1 0",0.818277829899497
"1",90,"0.3","val_global",2105,"1 0",0.817870393718593
"1",90,"0.3","val_global",2106,"1 0",0.818447957537689
"1",90,"0.3","val_global",2107,"1 0",0.817789629145729
"1",90,"0.3","val_global",2108,"1 0",0.818757678894472
"1",90,"0.3","val_global",2109,"1 0",0.819652914572864
"1",90,"0.3","val_global",2110,"1 0",0.820027779899498
"1",90,"0.3","val_global",2111,"1 0",0.820286670351759
"1",90,"0.3","val_global",2112,"1 0",0.820249838442211
"1",90,"0.3","val_global",2113,"1 0",0.819513100753769
"1",90,"0.3","val_global",2114,"1 0",0.820244373366834
"1",90,"0.3","val_global",2115,"1 0",0.819770816582915
"1",90,"0.3","val_global",2116,"1 0",0.820275805778895
"1",90,"0.3","val_global",2117,"1 0",0.820094166834171
"1",90,"0.3","val_global",2118,"1 0",0.81918158718593
"1",90,"0.3","val_global",2119,"1 0",0.819451600502513
"1",90,"0.3","val_global",2120,"1 0",0.818320500753769
"1",90,"0.3","val_global",2121,"1 0",0.817715464321608
"1",90,"0.3","val_global",2122,"1 0",0.81779866080402
"1",90,"0.3","val_global",2123,"1 0",0.817745559296483
"1",90,"0.3","val_global",2124,"1 0",0.818010883165829
"1",90,"0.3","val_global",2125,"1 0",0.818888068844221
"1",90,"0.3","val_global",2126,"1 0",0.818877042713568
"1",90,"0.3","val_global",2127,"1 0",0.818451084673367
"1",90,"0.3","val_global",2128,"1 0",0.817982688693468
"1",90,"0.3","val_global",2129,"1 0",0.817229799748744
"1",90,"0.3","val_global",2130,"1 0",0.816858488944724
"1",90,"0.3","val_global",2131,"1 0",0.816112145728643
"1",90,"0.3","val_global",2132,"1 0",0.815931149497488
"1",90,"0.3","val_global",2133,"1 0",0.817082853517588
"1",90,"0.3","val_global",2134,"1 0",0.817264249748744
"1",90,"0.3","val_global",2135,"1 0",0.817768243216081
"1",90,"0.3","val_global",2136,"1 0",0.81794211557789
"1",90,"0.3","val_global",2137,"1 0",0.81866698919598
"1",90,"0.3","val_global",2138,"1 0",0.819990559547739
"1",90,"0.3","val_global",2139,"1 0",0.820233235175879
"1",90,"0.3","val_global",2140,"1 0",0.820514777638191
"1",90,"0.3","val_global",2141,"1 0",0.820916572613065
"1",90,"0.3","val_global",2142,"1 0",0.819970982160804
"1",90,"0.3","val_global",2143,"1 0",0.82042161557789
"1",90,"0.3","val_global",2144,"1 0",0.820940893969849
"1",90,"0.3","val_global",2145,"1 0",0.81999986557789
"1",90,"0.3","val_global",2146,"1 0",0.819648773869347
"1",90,"0.3","val_global",2147,"1 0",0.819714052763819
"1",90,"0.3","val_global",2148,"1 0",0.820281238944724
"1",90,"0.3","val_global",2149,"1 0",0.820730534924623
"1",90,"0.3","val_global",2150,"1 0",0.820268192462312
"1",90,"0.3","val_global",2151,"1 0",0.821112709296483
"1",90,"0.3","val_global",2152,"1 0",0.821519312562814
"1",90,"0.3","val_global",2153,"1 0",0.819904124371859
"1",90,"0.3","val_global",2154,"1 0",0.819307593467337
"1",90,"0.3","val_global",2155,"1 0",0.81851946959799
"1",90,"0.3","val_global",2156,"1 0",0.817387786432161
"1",90,"0.3","val_global",2157,"1 0",0.817263810050251
"1",90,"0.3","val_global",2158,"1 0",0.816820539698493
"1",90,"0.3","val_global",2159,"1 0",0.816655171356784
"1",90,"0.3","val_global",2160,"1 0",0.817426288442211
"1",90,"0.3","val_global",2161,"1 0",0.816723630904523
"1",90,"0.3","val_global",2162,"1 0",0.817175343467337
"1",90,"0.3","val_global",2163,"1 0",0.816616704271357
"1",90,"0.3","val_global",2164,"1 0",0.815523736683417
"1",90,"0.3","val_global",2165,"1 0",0.815599745477387
"1",90,"0.3","val_global",2166,"1 0",0.815225320100503
"1",90,"0.3","val_global",2167,"1 0",0.8154379459799
"1",90,"0.3","val_global",2168,"1 0",0.814086692964824
"1",90,"0.3","val_global",2169,"1 0",0.81403133919598
"1",90,"0.3","val_global",2170,"1 0",0.814412770603015
"1",90,"0.3","val_global",2171,"1 0",0.814855611809045
"1",90,"0.3","val_global",2172,"1 0",0.813757127386935
"1",90,"0.3","val_global",2173,"1 0",0.814898436934673
"1",90,"0.3","val_global",2174,"1 0",0.81465641758794
"1",90,"0.3","val_global",2175,"1 0",0.814716003266332
"1",90,"0.3","val_global",2176,"1 0",0.815569518844221
"1",90,"0.3","val_global",2177,"1 0",0.815508653768844
"1",90,"0.3","val_global",2178,"1 0",0.81545203241206
"1",90,"0.3","val_global",2179,"1 0",0.814482037939699
"1",90,"0.3","val_global",2180,"1 0",0.813669204020101
"1",90,"0.3","val_global",2181,"1 0",0.813399626884422
"1",90,"0.3","val_global",2182,"1 0",0.812749393718593
"1",90,"0.3","val_global",2183,"1 0",0.813498258040201
"1",90,"0.3","val_global",2184,"1 0",0.814384156532663
"1",90,"0.3","val_global",2185,"1 0",0.814418238190955
"1",90,"0.3","val_global",2186,"1 0",0.815480042713568
"1",90,"0.3","val_global",2187,"1 0",0.815286336180905
"1",90,"0.3","val_global",2188,"1 0",0.815611487688442
"1",90,"0.3","val_global",2189,"1 0",0.814964657537689
"1",90,"0.3","val_global",2190,"1 0",0.815160593969849
"1",90,"0.3","val_global",2191,"1 0",0.813992448492462
"1",90,"0.3","val_global",2192,"1 0",0.814578848492462
"1",90,"0.3","val_global",2193,"1 0",0.813603923366834
"1",90,"0.3","val_global",2194,"1 0",0.814804696733668
"1",90,"0.3","val_global",2195,"1 0",0.815412980150754
"1",90,"0.3","val_global",2196,"1 0",0.816275603266332
"1",90,"0.3","val_global",2197,"1 0",0.816177372110553
"1",90,"0.3","val_global",2198,"1 0",0.816361319346734
"1",90,"0.3","val_global",2199,"1 0",0.817161214070352
"1",90,"0.3","val_global",2200,"1 0",0.817255359045226
"1",90,"0.3","val_global",2201,"1 0",0.81794975879397
"1",90,"0.3","val_global",2202,"1 0",0.819289157035176
"1",90,"0.3","val_global",2203,"1 0",0.818272371356784
"1",90,"0.3","val_global",2204,"1 0",0.81788906959799
"1",90,"0.3","val_global",2205,"1 0",0.817400125125628
"1",90,"0.3","val_global",2206,"1 0",0.817231453768844
"1",90,"0.3","val_global",2207,"1 0",0.817363455778895
"1",90,"0.3","val_global",2208,"1 0",0.817760187939699
"1",90,"0.3","val_global",2209,"1 0",0.818358183668342
"1",90,"0.3","val_global",2210,"1 0",0.817510197487437
"1",90,"0.3","val_global",2211,"1 0",0.817856223618091
"1",90,"0.3","val_global",2212,"1 0",0.818347131407035
"1",90,"0.3","val_global",2213,"1 0",0.818442054020101
"1",90,"0.3","val_global",2214,"1 0",0.81756549798995
"1",90,"0.3","val_global",2215,"1 0",0.81698353517588
"1",90,"0.3","val_global",2216,"1 0",0.815324933668342
"1",90,"0.3","val_global",2217,"1 0",0.815592725879397
"1",90,"0.3","val_global",2218,"1 0",0.81529924120603
"1",90,"0.3","val_global",2219,"1 0",0.814909299748744
"1",90,"0.3","val_global",2220,"1 0",0.814302842462312
"1",90,"0.3","val_global",2221,"1 0",0.813860588190955
"1",90,"0.3","val_global",2222,"1 0",0.812921314321608
"1",90,"0.3","val_global",2223,"1 0",0.813393805778895
"1",90,"0.3","val_global",2224,"1 0",0.813441804271357
"1",90,"0.3","val_global",2225,"1 0",0.813541894221106
"1",90,"0.3","val_global",2226,"1 0",0.813029533165829
"1",90,"0.3","val_global",2227,"1 0",0.81198322160804
"1",90,"0.3","val_global",2228,"1 0",0.811754680904523
"1",90,"0.3","val_global",2229,"1 0",0.812070000502513
"1",90,"0.3","val_global",2230,"1 0",0.812569314070352
"1",90,"0.3","val_global",2231,"1 0",0.812863577638191
"1",90,"0.3","val_global",2232,"1 0",0.811669614572864
"1",90,"0.3","val_global",2233,"1 0",0.812322943467337
"1",90,"0.3","val_global",2234,"1 0",0.811985100753769
"1",90,"0.3","val_global",2235,"1 0",0.812281091959799
"1",90,"0.3","val_global",2236,"1 0",0.811905620854271
"1",90,"0.3","val_global",2237,"1 0",0.812098215326633
"1",90,"0.3","val_global",2238,"1 0",0.811977479396985
"1",90,"0.3","val_global",2239,"1 0",0.812798441959799
"1",90,"0.3","val_global",2240,"1 0",0.813959941708543
"1",90,"0.3","val_global",2241,"1 0",0.81482611557789
"1",90,"0.3","val_global",2242,"1 0",0.815478701256282
"1",90,"0.3","val_global",2243,"1 0",0.814959567336684
"1",90,"0.3","val_global",2244,"1 0",0.814532130904523
"1",90,"0.3","val_global",2245,"1 0",0.814635090703518
"1",90,"0.3","val_global",2246,"1 0",0.814623935929648
"1",90,"0.3","val_global",2247,"1 0",0.815090808291457
"1",90,"0.3","val_global",2248,"1 0",0.814660608291457
"1",90,"0.3","val_global",2249,"1 0",0.814016148492462
"1",90,"0.3","val_global",2250,"1 0",0.813931997236181
"1",90,"0.3","val_global",2251,"1 0",0.814055417336684
"1",90,"0.3","val_global",2252,"1 0",0.814187682663317
"1",90,"0.3","val_global",2253,"1 0",0.813790494221106
"1",90,"0.3","val_global",2254,"1 0",0.813615665326633
"1",90,"0.3","val_global",2255,"1 0",0.814254511809045
"1",90,"0.3","val_global",2256,"1 0",0.814961721859296
"1",90,"0.3","val_global",2257,"1 0",0.813548477638191
"1",90,"0.3","val_global",2258,"1 0",0.813851763316583
"1",90,"0.3","val_global",2259,"1 0",0.813022485175879
"1",90,"0.3","val_global",2260,"1 0",0.812739223366834
"1",90,"0.3","val_global",2261,"1 0",0.811820581658292
"1",90,"0.3","val_global",2262,"1 0",0.811358292713568
"1",90,"0.3","val_global",2263,"1 0",0.811310430150754
"1",90,"0.3","val_global",2264,"1 0",0.811667645728643
"1",90,"0.3","val_global",2265,"1 0",0.811232241708543
"1",90,"0.3","val_global",2266,"1 0",0.811316758040201
"1",90,"0.3","val_global",2267,"1 0",0.811192165075377
"1",90,"0.3","val_global",2268,"1 0",0.811216867085427
"1",90,"0.3","val_global",2269,"1 0",0.811339922361809
"1",90,"0.3","val_global",2270,"1 0",0.811075870351759
"1",90,"0.3","val_global",2271,"1 0",0.811636816582915
"1",90,"0.3","val_global",2272,"1 0",0.811669126884422
"1",90,"0.3","val_global",2273,"1 0",0.812428882663317
"1",90,"0.3","val_global",2274,"1 0",0.813382858040201
"1",90,"0.3","val_global",2275,"1 0",0.812452602763819
"1",90,"0.3","val_global",2276,"1 0",0.811079034924623
"1",90,"0.3","val_global",2277,"1 0",0.811421966080402
"1",90,"0.3","val_global",2278,"1 0",0.811257551758794
"1",90,"0.3","val_global",2279,"1 0",0.810870182663317
"1",90,"0.3","val_global",2280,"1 0",0.810024159045226
"1",90,"0.3","val_global",2281,"1 0",0.810203746984925
"1",90,"0.3","val_global",2282,"1 0",0.810241941708543
"1",90,"0.3","val_global",2283,"1 0",0.810354374874372
"1",90,"0.3","val_global",2284,"1 0",0.81060824120603
"1",90,"0.3","val_global",2285,"1 0",0.81104855678392
"1",90,"0.3","val_global",2286,"1 0",0.810135507035176
"1",90,"0.3","val_global",2287,"1 0",0.810776182914573
"1",90,"0.3","val_global",2288,"1 0",0.810629087688442
"1",90,"0.3","val_global",2289,"1 0",0.810623827638191
"1",90,"0.3","val_global",2290,"1 0",0.81109415201005
"1",90,"0.3","val_global",2291,"1 0",0.809378134422111
"1",90,"0.3","val_global",2292,"1 0",0.809226874371859
"1",90,"0.3","val_global",2293,"1 0",0.808273517839196
"1",90,"0.3","val_global",2294,"1 0",0.807841993718593
"1",90,"0.3","val_global",2295,"1 0",0.808410034170854
"1",90,"0.3","val_global",2296,"1 0",0.809636490954774
"1",90,"0.3","val_global",2297,"1 0",0.809317950502513
"1",90,"0.3","val_global",2298,"1 0",0.80887868718593
"1",90,"0.3","val_global",2299,"1 0",0.810186181909548
"1",90,"0.3","val_global",2300,"1 0",0.81010446557789
"1",90,"0.3","val_global",2301,"1 0",0.809981956532663
"1",90,"0.3","val_global",2302,"1 0",0.809357492211055
"1",90,"0.3","val_global",2303,"1 0",0.80890028517588
"1",90,"0.3","val_global",2304,"1 0",0.807859118341709
"1",90,"0.3","val_global",2305,"1 0",0.807579030653266
"1",90,"0.3","val_global",2306,"1 0",0.808115602261307
"1",90,"0.3","val_global",2307,"1 0",0.806689223115578
"1",90,"0.3","val_global",2308,"1 0",0.806746524874372
"1",90,"0.3","val_global",2309,"1 0",0.806602962311558
"1",90,"0.3","val_global",2310,"1 0",0.806235013567839
"1",90,"0.3","val_global",2311,"1 0",0.806442592713568
"1",90,"0.3","val_global",2312,"1 0",0.807677530150754
"1",90,"0.3","val_global",2313,"1 0",0.807873116834171
"1",90,"0.3","val_global",2314,"1 0",0.808059500251256
"1",90,"0.3","val_global",2315,"1 0",0.807968212562814
"1",90,"0.3","val_global",2316,"1 0",0.807133408040201
"1",90,"0.3","val_global",2317,"1 0",0.807810275125628
"1",90,"0.3","val_global",2318,"1 0",0.807812532663317
"1",90,"0.3","val_global",2319,"1 0",0.807403015326633
"1",90,"0.3","val_global",2320,"1 0",0.807164111809045
"1",90,"0.3","val_global",2321,"1 0",0.806740667839196
"1",90,"0.3","val_global",2322,"1 0",0.806404155778895
"1",90,"0.3","val_global",2323,"1 0",0.806879046231156
"1",90,"0.3","val_global",2324,"1 0",0.807392057537689
"1",90,"0.3","val_global",2325,"1 0",0.806665884673367
"1",90,"0.3","val_global",2326,"1 0",0.806224838442211
"1",90,"0.3","val_global",2327,"1 0",0.807078069095478
"1",90,"0.3","val_global",2328,"1 0",0.807180374874372
"1",90,"0.3","val_global",2329,"1 0",0.807381517085427
"1",90,"0.3","val_global",2330,"1 0",0.806669009547739
"1",90,"0.3","val_global",2331,"1 0",0.807301321105528
"1",90,"0.3","val_global",2332,"1 0",0.807638339698493
"1",90,"0.3","val_global",2333,"1 0",0.807185742964824
"1",90,"0.3","val_global",2334,"1 0",0.807256381155779
"1",90,"0.3","val_global",2335,"1 0",0.807384306030151
"1",90,"0.3","val_global",2336,"1 0",0.807371129396985
"1",90,"0.3","val_global",2337,"1 0",0.806972472110553
"1",90,"0.3","val_global",2338,"1 0",0.806608297236181
"1",90,"0.3","val_global",2339,"1 0",0.805566880653266
"1",90,"0.3","val_global",2340,"1 0",0.806406103517588
"1",90,"0.3","val_global",2341,"1 0",0.806606933417086
"1",90,"0.3","val_global",2342,"1 0",0.807793543718593
"1",90,"0.3","val_global",2343,"1 0",0.80677520477387
"1",90,"0.3","val_global",2344,"1 0",0.806656138693467
"1",90,"0.3","val_global",2345,"1 0",0.807477627638191
"1",90,"0.3","val_global",2346,"1 0",0.807510538442211
"1",90,"0.3","val_global",2347,"1 0",0.808777283417086
"1",90,"0.3","val_global",2348,"1 0",0.808967857537689
"1",90,"0.3","val_global",2349,"1 0",0.808629568844221
"1",90,"0.3","val_global",2350,"1 0",0.810878601005025
"1",90,"0.3","val_global",2351,"1 0",0.810597261557789
"1",90,"0.3","val_global",2352,"1 0",0.808470285175879
"1",90,"0.3","val_global",2353,"1 0",0.808412475376885
"1",90,"0.3","val_global",2354,"1 0",0.80904424120603
"1",90,"0.3","val_global",2355,"1 0",0.80810091080402
"1",90,"0.3","val_global",2356,"1 0",0.809427823366834
"1",90,"0.3","val_global",2357,"1 0",0.809037264572864
"1",90,"0.3","val_global",2358,"1 0",0.809342148994975
"1",90,"0.3","val_global",2359,"1 0",0.809820198994975
"1",90,"0.3","val_global",2360,"1 0",0.809904809547739
"1",90,"0.3","val_global",2361,"1 0",0.809343651005025
"1",90,"0.3","val_global",2362,"1 0",0.809028353517588
"1",90,"0.3","val_global",2363,"1 0",0.809952540954774
"1",90,"0.3","val_global",2364,"1 0",0.809432676130653
"1",90,"0.3","val_global",2365,"1 0",0.809450649748744
"1",90,"0.3","val_global",2366,"1 0",0.809291736432161
"1",90,"0.3","val_global",2367,"1 0",0.808540053768844
"1",90,"0.3","val_global",2368,"1 0",0.80795059321608
"1",90,"0.3","val_global",2369,"1 0",0.808809986934673
"1",90,"0.3","val_global",2370,"1 0",0.806607422613065
"1",90,"0.3","val_global",2371,"1 0",0.806168903266332
"1",90,"0.3","val_global",2372,"1 0",0.805898686432161
"1",90,"0.3","val_global",2373,"1 0",0.806399101507538
"1",90,"0.3","val_global",2374,"1 0",0.805336720351759
"1",90,"0.3","val_global",2375,"1 0",0.805535100502513
"1",90,"0.3","val_global",2376,"1 0",0.804799504522613
"1",90,"0.3","val_global",2377,"1 0",0.804551483165829
"1",90,"0.3","val_global",2378,"1 0",0.804952297236181
"1",90,"0.3","val_global",2379,"1 0",0.80501466557789
"1",90,"0.3","val_global",2380,"1 0",0.804800386432161
"1",90,"0.3","val_global",2381,"1 0",0.805553450753769
"1",90,"0.3","val_global",2382,"1 0",0.805153406281407
"1",90,"0.3","val_global",2383,"1 0",0.805522934422111
"1",90,"0.3","val_global",2384,"1 0",0.805301840703518
"1",90,"0.3","val_global",2385,"1 0",0.8059241
"1",90,"0.3","val_global",2386,"1 0",0.805635898492463
"1",90,"0.3","val_global",2387,"1 0",0.804118713567839
"1",90,"0.3","val_global",2388,"1 0",0.804252798492462
"1",90,"0.3","val_global",2389,"1 0",0.803380966582915
"1",90,"0.3","val_global",2390,"1 0",0.804364946482412
"1",90,"0.3","val_global",2391,"1 0",0.805092637939699
"1",90,"0.3","val_global",2392,"1 0",0.804993151005025
"1",90,"0.3","val_global",2393,"1 0",0.804458001256281
"1",90,"0.3","val_global",2394,"1 0",0.803801733165829
"1",90,"0.3","val_global",2395,"1 0",0.804202673869347
"1",90,"0.3","val_global",2396,"1 0",0.804172253768844
"1",90,"0.3","val_global",2397,"1 0",0.805177562311558
"1",90,"0.3","val_global",2398,"1 0",0.804562223618091
"1",90,"0.3","val_global",2399,"1 0",0.804711470351759
"1",90,"0.3","val_global",2400,"1 0",0.804418386683417
"1",90,"0.3","val_global",2401,"1 0",0.804253964070352
"1",90,"0.3","val_global",2402,"1 0",0.80337315
"1",90,"0.3","val_global",2403,"1 0",0.802643584170854
"1",90,"0.3","val_global",2404,"1 0",0.802463738944724
"1",90,"0.3","val_global",2405,"1 0",0.80119839798995
"1",90,"0.3","val_global",2406,"1 0",0.801618920854271
"1",90,"0.3","val_global",2407,"1 0",0.801633759798995
"1",90,"0.3","val_global",2408,"1 0",0.801136693467337
"1",90,"0.3","val_global",2409,"1 0",0.801585350753769
"1",90,"0.3","val_global",2410,"1 0",0.800904033668342
"1",90,"0.3","val_global",2411,"1 0",0.800273701256281
"1",90,"0.3","val_global",2412,"1 0",0.80097542160804
"1",90,"0.3","val_global",2413,"1 0",0.802270116331658
"1",90,"0.3","val_global",2414,"1 0",0.803126390452261
"1",90,"0.3","val_global",2415,"1 0",0.802642088442211
"1",90,"0.3","val_global",2416,"1 0",0.802470228894473
"1",90,"0.3","val_global",2417,"1 0",0.801656342462312
"1",90,"0.3","val_global",2418,"1 0",0.80190240678392
"1",90,"0.3","val_global",2419,"1 0",0.801211656281407
"1",90,"0.3","val_global",2420,"1 0",0.801450577638191
"1",90,"0.3","val_global",2421,"1 0",0.800598594472362
"1",90,"0.3","val_global",2422,"1 0",0.801770782914573
"1",90,"0.3","val_global",2423,"1 0",0.801542620100503
"1",90,"0.3","val_global",2424,"1 0",0.80197586080402
"1",90,"0.3","val_global",2425,"1 0",0.802485055276382
"1",90,"0.3","val_global",2426,"1 0",0.802358751005025
"1",90,"0.3","val_global",2427,"1 0",0.803330492964824
"1",90,"0.3","val_global",2428,"1 0",0.803427783668342
"1",90,"0.3","val_global",2429,"1 0",0.803188691959799
"1",90,"0.3","val_global",2430,"1 0",0.803744054522613
"1",90,"0.3","val_global",2431,"1 0",0.803235807537689
"1",90,"0.3","val_global",2432,"1 0",0.803318407788945
"1",90,"0.3","val_global",2433,"1 0",0.802149774371859
"1",90,"0.3","val_global",2434,"1 0",0.801950920351759
"1",90,"0.3","val_global",2435,"1 0",0.801743677135679
"1",90,"0.3","val_global",2436,"1 0",0.801750889949749
"1",90,"0.3","val_global",2437,"1 0",0.80079321959799
"1",90,"0.3","val_global",2438,"1 0",0.801082865829146
"1",90,"0.3","val_global",2439,"1 0",0.80105776281407
"1",90,"0.3","val_global",2440,"1 0",0.800690188944724
"1",90,"0.3","val_global",2441,"1 0",0.80121021758794
"1",90,"0.3","val_global",2442,"1 0",0.800767046231156
"1",90,"0.3","val_global",2443,"1 0",0.801332728894472
"1",90,"0.3","val_global",2444,"1 0",0.801240809547739
"1",90,"0.3","val_global",2445,"1 0",0.801801632160804
"1",90,"0.3","val_global",2446,"1 0",0.802454925125628
"1",90,"0.3","val_global",2447,"1 0",0.802269687688442
"1",90,"0.3","val_global",2448,"1 0",0.802136152512563
"1",90,"0.3","val_global",2449,"1 0",0.802015113819096
"1",90,"0.3","val_global",2450,"1 0",0.801934634924623
"1",90,"0.3","val_global",2451,"1 0",0.801939266582915
"1",90,"0.3","val_global",2452,"1 0",0.802004537437186
"1",90,"0.3","val_global",2453,"1 0",0.802131680653267
"1",90,"0.3","val_global",2454,"1 0",0.801223443467337
"1",90,"0.3","val_global",2455,"1 0",0.801288643216081
"1",90,"0.3","val_global",2456,"1 0",0.801423788442211
"1",90,"0.3","val_global",2457,"1 0",0.802750313316583
"1",90,"0.3","val_global",2458,"1 0",0.801526389698493
"1",90,"0.3","val_global",2459,"1 0",0.80196310678392
"1",90,"0.3","val_global",2460,"1 0",0.802282073869347
"1",90,"0.3","val_global",2461,"1 0",0.802324227135679
"1",90,"0.3","val_global",2462,"1 0",0.802179627638191
"1",90,"0.3","val_global",2463,"1 0",0.801462801758794
"1",90,"0.3","val_global",2464,"1 0",0.80128710201005
"1",90,"0.3","val_global",2465,"1 0",0.799806461557789
"1",90,"0.3","val_global",2466,"1 0",0.799129336180905
"1",90,"0.3","val_global",2467,"1 0",0.799483840452261
"1",90,"0.3","val_global",2468,"1 0",0.799134759547739
"1",90,"0.3","val_global",2469,"1 0",0.79864692839196
"1",90,"0.3","val_global",2470,"1 0",0.798116432663317
"1",90,"0.3","val_global",2471,"1 0",0.798695727135678
"1",90,"0.3","val_global",2472,"1 0",0.798392884924623
"1",90,"0.3","val_global",2473,"1 0",0.798652536180905
"1",90,"0.3","val_global",2474,"1 0",0.799702188944724
"1",90,"0.3","val_global",2475,"1 0",0.799634662311558
"1",90,"0.3","val_global",2476,"1 0",0.800331427638191
"1",90,"0.3","val_global",2477,"1 0",0.799849968090452
"1",90,"0.3","val_global",2478,"1 0",0.80034862839196
"1",90,"0.3","val_global",2479,"1 0",0.798996202763819
"1",90,"0.3","val_global",2480,"1 0",0.798438082914573
"1",90,"0.3","val_global",2481,"1 0",0.798491989949749
"1",90,"0.3","val_global",2482,"1 0",0.798064193969849
"1",90,"0.3","val_global",2483,"1 0",0.799259781909548
"1",90,"0.3","val_global",2484,"1 0",0.799138877135679
"1",90,"0.3","val_global",2485,"1 0",0.800035736180905
"1",90,"0.3","val_global",2486,"1 0",0.798943423115578
"1",90,"0.3","val_global",2487,"1 0",0.797987570100503
"1",90,"0.3","val_global",2488,"1 0",0.798507643718593
"1",90,"0.3","val_global",2489,"1 0",0.798133025879397
"1",90,"0.3","val_global",2490,"1 0",0.797836856532663
"1",90,"0.3","val_global",2491,"1 0",0.797187625628141
"1",90,"0.3","val_global",2492,"1 0",0.797405122110553
"1",90,"0.3","val_global",2493,"1 0",0.796483323618091
"1",90,"0.3","val_global",2494,"1 0",0.795492512311558
"1",90,"0.3","val_global",2495,"1 0",0.795782495728643
"1",90,"0.3","val_global",2496,"1 0",0.794238618592965
"1",90,"0.3","val_global",2497,"1 0",0.794260963567839
"1",90,"0.3","val_global",2498,"1 0",0.794387010050251
"1",90,"0.3","val_global",2499,"1 0",0.79447906080402
"1",90,"0.3","val_global",2500,"1 0",0.794624452261307
"1",90,"0.3","val_global",2501,"1 0",0.794563360301508
"1",90,"0.3","val_global",2502,"1 0",0.79491080678392
"1",90,"0.3","val_global",2503,"1 0",0.793309041708543
"1",90,"0.3","val_global",2504,"1 0",0.793739836432161
"1",90,"0.3","val_global",2505,"1 0",0.793894431658292
"1",90,"0.3","val_global",2506,"1 0",0.794205255527638
"1",90,"0.3","val_global",2507,"1 0",0.794562235175879
"1",90,"0.3","val_global",2508,"1 0",0.794238463065327
"1",90,"0.3","val_global",2509,"1 0",0.794813775125628
"1",90,"0.3","val_global",2510,"1 0",0.794413565075377
"1",90,"0.3","val_global",2511,"1 0",0.794784529145729
"1",90,"0.3","val_global",2512,"1 0",0.794091636180905
"1",90,"0.3","val_global",2513,"1 0",0.794209891708543
"1",90,"0.3","val_global",2514,"1 0",0.794355454020101
"1",90,"0.3","val_global",2515,"1 0",0.794641157035176
"1",90,"0.3","val_global",2516,"1 0",0.795582797236181
"1",90,"0.3","val_global",2517,"1 0",0.795110202512563
"1",90,"0.3","val_global",2518,"1 0",0.794833923366834
"1",90,"0.3","val_global",2519,"1 0",0.79529315201005
"1",90,"0.3","val_global",2520,"1 0",0.795222883668342
"1",90,"0.3","val_global",2521,"1 0",0.794443297236181
"1",90,"0.3","val_global",2522,"1 0",0.794673678894472
"1",90,"0.3","val_global",2523,"1 0",0.795410407788945
"1",90,"0.3","val_global",2524,"1 0",0.795579634924623
"1",90,"0.3","val_global",2525,"1 0",0.794361109798995
"1",90,"0.3","val_global",2526,"1 0",0.795518303266332
"1",90,"0.3","val_global",2527,"1 0",0.79550345678392
"1",90,"0.3","val_global",2528,"1 0",0.795388250502513
"1",90,"0.3","val_global",2529,"1 0",0.793980577889447
"1",90,"0.3","val_global",2530,"1 0",0.795720025628141
"1",90,"0.3","val_global",2531,"1 0",0.796277077135679
"1",90,"0.3","val_global",2532,"1 0",0.797118444974874
"1",90,"0.3","val_global",2533,"1 0",0.797359637437186
"1",90,"0.3","val_global",2534,"1 0",0.797593571859297
"1",90,"0.3","val_global",2535,"1 0",0.797346204522613
"1",90,"0.3","val_global",2536,"1 0",0.797575244974875
"1",90,"0.3","val_global",2537,"1 0",0.798427862562814
"1",90,"0.3","val_global",2538,"1 0",0.798996914824121
"1",90,"0.3","val_global",2539,"1 0",0.799342990954774
"1",90,"0.3","val_global",2540,"1 0",0.799410842462312
"1",90,"0.3","val_global",2541,"1 0",0.800436278894473
"1",90,"0.3","val_global",2542,"1 0",0.800509424874372
"1",90,"0.3","val_global",2543,"1 0",0.80055811758794
"1",90,"0.3","val_global",2544,"1 0",0.801023331658292
"1",90,"0.3","val_global",2545,"1 0",0.801549644472362
"1",90,"0.3","val_global",2546,"1 0",0.800078838190955
"1",90,"0.3","val_global",2547,"1 0",0.80026921281407
"1",90,"0.3","val_global",2548,"1 0",0.800362653768844
"1",90,"0.3","val_global",2549,"1 0",0.80111105201005
"1",90,"0.3","val_global",2550,"1 0",0.800030451758794
"1",90,"0.3","val_global",2551,"1 0",0.799843309296483
"1",90,"0.3","val_global",2552,"1 0",0.800033720603015
"1",90,"0.3","val_global",2553,"1 0",0.800113816331658
"1",90,"0.3","val_global",2554,"1 0",0.800193988693467
"1",90,"0.3","val_global",2555,"1 0",0.800249227889447
"1",90,"0.3","val_global",2556,"1 0",0.799430038442211
"1",90,"0.3","val_global",2557,"1 0",0.798817730904523
"1",90,"0.3","val_global",2558,"1 0",0.798420272613065
"1",90,"0.3","val_global",2559,"1 0",0.798703136934673
"1",90,"0.3","val_global",2560,"1 0",0.798716753768844
"1",90,"0.3","val_global",2561,"1 0",0.798783057537689
"1",90,"0.3","val_global",2562,"1 0",0.798353838944724
"1",90,"0.3","val_global",2563,"1 0",0.798226386683417
"1",90,"0.3","val_global",2564,"1 0",0.797497091959799
"1",90,"0.3","val_global",2565,"1 0",0.79785822839196
"1",90,"0.3","val_global",2566,"1 0",0.798710022864322
"1",90,"0.3","val_global",2567,"1 0",0.798500083165829
"1",90,"0.3","val_global",2568,"1 0",0.798053618341709
"1",90,"0.3","val_global",2569,"1 0",0.797770658542714
"1",90,"0.3","val_global",2570,"1 0",0.797500813316583
"1",90,"0.3","val_global",2571,"1 0",0.796878307537689
"1",90,"0.3","val_global",2572,"1 0",0.79664796080402
"1",90,"0.3","val_global",2573,"1 0",0.795931108542714
"1",90,"0.3","val_global",2574,"1 0",0.795222975628141
"1",90,"0.3","val_global",2575,"1 0",0.795170862060302
"1",90,"0.3","val_global",2576,"1 0",0.794824396482412
"1",90,"0.3","val_global",2577,"1 0",0.794560348241206
"1",90,"0.3","val_global",2578,"1 0",0.794242532914573
"1",90,"0.3","val_global",2579,"1 0",0.794158501758794
"1",90,"0.3","val_global",2580,"1 0",0.79487235
"1",90,"0.3","val_global",2581,"1 0",0.7942473959799
"1",90,"0.3","val_global",2582,"1 0",0.793728144221106
"1",90,"0.3","val_global",2583,"1 0",0.79336005201005
"1",90,"0.3","val_global",2584,"1 0",0.793704267336684
"1",90,"0.3","val_global",2585,"1 0",0.793362293718593
"1",90,"0.3","val_global",2586,"1 0",0.793209476130653
"1",90,"0.3","val_global",2587,"1 0",0.793080883919598
"1",90,"0.3","val_global",2588,"1 0",0.792580543718593
"1",90,"0.3","val_global",2589,"1 0",0.793422911055277
"1",90,"0.3","val_global",2590,"1 0",0.793647365326633
"1",90,"0.3","val_global",2591,"1 0",0.794300454271357
"1",90,"0.3","val_global",2592,"1 0",0.793213244221106
"1",90,"0.3","val_global",2593,"1 0",0.793892277889447
"1",90,"0.3","val_global",2594,"1 0",0.79455233517588
"1",90,"0.3","val_global",2595,"1 0",0.793618120603015
"1",90,"0.3","val_global",2596,"1 0",0.794045729648241
"1",90,"0.3","val_global",2597,"1 0",0.794827538693467
"1",90,"0.3","val_global",2598,"1 0",0.794619615829146
"1",90,"0.3","val_global",2599,"1 0",0.794985051758794
"1",90,"0.3","val_global",2600,"1 0",0.794238081155779
"1",90,"0.3","val_global",2601,"1 0",0.794292362311558
"1",90,"0.3","val_global",2602,"1 0",0.794340393718593
"1",90,"0.3","val_global",2603,"1 0",0.794423649748744
"1",90,"0.3","val_global",2604,"1 0",0.793698578140704
"1",90,"0.3","val_global",2605,"1 0",0.793799615829146
"1",90,"0.3","val_global",2606,"1 0",0.793635903015075
"1",90,"0.3","val_global",2607,"1 0",0.793415571356784
"1",90,"0.3","val_global",2608,"1 0",0.794607943467337
"1",90,"0.3","val_global",2609,"1 0",0.794101029396985
"1",90,"0.3","val_global",2610,"1 0",0.793077704522613
"1",90,"0.3","val_global",2611,"1 0",0.792631380150754
"1",90,"0.3","val_global",2612,"1 0",0.792536492964824
"1",90,"0.3","val_global",2613,"1 0",0.792072287939699
"1",90,"0.3","val_global",2614,"1 0",0.791774742211055
"1",90,"0.3","val_global",2615,"1 0",0.791534032914573
"1",90,"0.3","val_global",2616,"1 0",0.792573480904523
"1",90,"0.3","val_global",2617,"1 0",0.792585794472362
"1",90,"0.3","val_global",2618,"1 0",0.79261266959799
"1",90,"0.3","val_global",2619,"1 0",0.792394918592965
"1",90,"0.3","val_global",2620,"1 0",0.792211623869347
"1",90,"0.3","val_global",2621,"1 0",0.791958681155779
"1",90,"0.3","val_global",2622,"1 0",0.7930525459799
"1",90,"0.3","val_global",2623,"1 0",0.792439587939699
"1",90,"0.3","val_global",2624,"1 0",0.792322925879397
"1",90,"0.3","val_global",2625,"1 0",0.792718965829146
"1",90,"0.3","val_global",2626,"1 0",0.793245224623116
"1",90,"0.3","val_global",2627,"1 0",0.793887458040201
"1",90,"0.3","val_global",2628,"1 0",0.794278543969849
"1",90,"0.3","val_global",2629,"1 0",0.793825784673367
"1",90,"0.3","val_global",2630,"1 0",0.794680870854272
"1",90,"0.3","val_global",2631,"1 0",0.794225918090452
"1",90,"0.3","val_global",2632,"1 0",0.795392190452261
"1",90,"0.3","val_global",2633,"1 0",0.795937500251256
"1",90,"0.3","val_global",2634,"1 0",0.795632052261307
"1",90,"0.3","val_global",2635,"1 0",0.796303403517588
"1",90,"0.3","val_global",2636,"1 0",0.795105362814071
"1",90,"0.3","val_global",2637,"1 0",0.794634605778895
"1",90,"0.3","val_global",2638,"1 0",0.794360890201005
"1",90,"0.3","val_global",2639,"1 0",0.79325188718593
"1",90,"0.3","val_global",2640,"1 0",0.791811886180905
"1",90,"0.3","val_global",2641,"1 0",0.791753424371859
"1",90,"0.3","val_global",2642,"1 0",0.790967118090452
"1",90,"0.3","val_global",2643,"1 0",0.791384688693467
"1",90,"0.3","val_global",2644,"1 0",0.792065365326633
"1",90,"0.3","val_global",2645,"1 0",0.791852597236181
"1",90,"0.3","val_global",2646,"1 0",0.792166109045226
"1",90,"0.3","val_global",2647,"1 0",0.791382770100503
"1",90,"0.3","val_global",2648,"1 0",0.790733236180905
"1",90,"0.3","val_global",2649,"1 0",0.79143466758794
"1",90,"0.3","val_global",2650,"1 0",0.790619957035176
"1",90,"0.3","val_global",2651,"1 0",0.790317743467337
"1",90,"0.3","val_global",2652,"1 0",0.790091886180905
"1",90,"0.3","val_global",2653,"1 0",0.790087784673367
"1",90,"0.3","val_global",2654,"1 0",0.790494378140704
"1",90,"0.3","val_global",2655,"1 0",0.790670090201005
"1",90,"0.3","val_global",2656,"1 0",0.791418136934673
"1",90,"0.3","val_global",2657,"1 0",0.790975918090452
"1",90,"0.3","val_global",2658,"1 0",0.791782910552764
"1",90,"0.3","val_global",2659,"1 0",0.792472657035176
"1",90,"0.3","val_global",2660,"1 0",0.794753577889447
"1",90,"0.3","val_global",2661,"1 0",0.79454228040201
"1",90,"0.3","val_global",2662,"1 0",0.794627818090452
"1",90,"0.3","val_global",2663,"1 0",0.794610320100503
"1",90,"0.3","val_global",2664,"1 0",0.794690901005025
"1",90,"0.3","val_global",2665,"1 0",0.794311302261307
"1",90,"0.3","val_global",2666,"1 0",0.79378073718593
"1",90,"0.3","val_global",2667,"1 0",0.793338734170854
"1",90,"0.3","val_global",2668,"1 0",0.793524470854271
"1",90,"0.3","val_global",2669,"1 0",0.792517933165829
"1",90,"0.3","val_global",2670,"1 0",0.794251099497488
"1",90,"0.3","val_global",2671,"1 0",0.794339638944724
"1",90,"0.3","val_global",2672,"1 0",0.793572104271357
"1",90,"0.3","val_global",2673,"1 0",0.79293620201005
"1",90,"0.3","val_global",2674,"1 0",0.792885017085427
"1",90,"0.3","val_global",2675,"1 0",0.792004558291457
"1",90,"0.3","val_global",2676,"1 0",0.790405464824121
"1",90,"0.3","val_global",2677,"1 0",0.790640041457287
"1",90,"0.3","val_global",2678,"1 0",0.789642036432161
"1",90,"0.3","val_global",2679,"1 0",0.789266332160804
"1",90,"0.3","val_global",2680,"1 0",0.787897756532663
"1",90,"0.3","val_global",2681,"1 0",0.788726746231156
"1",90,"0.3","val_global",2682,"1 0",0.788248581658292
"1",90,"0.3","val_global",2683,"1 0",0.788241195477387
"1",90,"0.3","val_global",2684,"1 0",0.787369692964824
"1",90,"0.3","val_global",2685,"1 0",0.78796662638191
"1",90,"0.3","val_global",2686,"1 0",0.787350687688442
"1",90,"0.3","val_global",2687,"1 0",0.786617704773869
"1",90,"0.3","val_global",2688,"1 0",0.786502441457287
"1",90,"0.3","val_global",2689,"1 0",0.787214684924623
"1",90,"0.3","val_global",2690,"1 0",0.785825891959799
"1",90,"0.3","val_global",2691,"1 0",0.786329795226131
"1",90,"0.3","val_global",2692,"1 0",0.786306338442211
"1",90,"0.3","val_global",2693,"1 0",0.78555055
"1",90,"0.3","val_global",2694,"1 0",0.784915605276382
"1",90,"0.3","val_global",2695,"1 0",0.784586091708543
"1",90,"0.3","val_global",2696,"1 0",0.785646838442211
"1",90,"0.3","val_global",2697,"1 0",0.786024334673367
"1",90,"0.3","val_global",2698,"1 0",0.786378921859297
"1",90,"0.3","val_global",2699,"1 0",0.786127958291457
"1",90,"0.3","val_global",2700,"1 0",0.787315927889447
"1",90,"0.3","val_global",2701,"1 0",0.786989401507538
"1",90,"0.3","val_global",2702,"1 0",0.787355972613065
"1",90,"0.3","val_global",2703,"1 0",0.786849520100503
"1",90,"0.3","val_global",2704,"1 0",0.786324041457287
"1",90,"0.3","val_global",2705,"1 0",0.78471251557789
"1",90,"0.3","val_global",2706,"1 0",0.784964702512563
"1",90,"0.3","val_global",2707,"1 0",0.786764631407035
"1",90,"0.3","val_global",2708,"1 0",0.786651019346734
"1",90,"0.3","val_global",2709,"1 0",0.786311160050251
"1",90,"0.3","val_global",2710,"1 0",0.786374271105528
"1",90,"0.3","val_global",2711,"1 0",0.785570986432161
"1",90,"0.3","val_global",2712,"1 0",0.78576508241206
"1",90,"0.3","val_global",2713,"1 0",0.785468603266332
"1",90,"0.3","val_global",2714,"1 0",0.785709952763819
"1",90,"0.3","val_global",2715,"1 0",0.786357497738694
"1",90,"0.3","val_global",2716,"1 0",0.786261664572864
"1",90,"0.3","val_global",2717,"1 0",0.785512582160804
"1",90,"0.3","val_global",2718,"1 0",0.786381649497488
"1",90,"0.3","val_global",2719,"1 0",0.786041629648241
"1",90,"0.3","val_global",2720,"1 0",0.785251582663317
"1",90,"0.3","val_global",2721,"1 0",0.785217810301508
"1",90,"0.3","val_global",2722,"1 0",0.785319741959799
"1",90,"0.3","val_global",2723,"1 0",0.78556932160804
"1",90,"0.3","val_global",2724,"1 0",0.785892428894472
"1",90,"0.3","val_global",2725,"1 0",0.786667707286432
"1",90,"0.3","val_global",2726,"1 0",0.78672032839196
"1",90,"0.3","val_global",2727,"1 0",0.785783897487437
"1",90,"0.3","val_global",2728,"1 0",0.784864096733668
"1",90,"0.3","val_global",2729,"1 0",0.78515935678392
"1",90,"0.3","val_global",2730,"1 0",0.784867829648241
"1",90,"0.3","val_global",2731,"1 0",0.785879613567839
"1",90,"0.3","val_global",2732,"1 0",0.785529548492462
"1",90,"0.3","val_global",2733,"1 0",0.786279733668342
"1",90,"0.3","val_global",2734,"1 0",0.786107384170854
"1",90,"0.3","val_global",2735,"1 0",0.786155282914573
"1",90,"0.3","val_global",2736,"1 0",0.785961270603015
"1",90,"0.3","val_global",2737,"1 0",0.785995351758794
"1",90,"0.3","val_global",2738,"1 0",0.784811208040201
"1",90,"0.3","val_global",2739,"1 0",0.785478754271357
"1",90,"0.3","val_global",2740,"1 0",0.785747474623116
"1",90,"0.3","val_global",2741,"1 0",0.785333670603015
"1",90,"0.3","val_global",2742,"1 0",0.784951220854271
"1",90,"0.3","val_global",2743,"1 0",0.7852865
"1",90,"0.3","val_global",2744,"1 0",0.785369818844221
"1",90,"0.3","val_global",2745,"1 0",0.784932299748744
"1",90,"0.3","val_global",2746,"1 0",0.785005890954774
"1",90,"0.3","val_global",2747,"1 0",0.785228492713568
"1",90,"0.3","val_global",2748,"1 0",0.785405854020101
"1",90,"0.3","val_global",2749,"1 0",0.784725447487437
"1",90,"0.3","val_global",2750,"1 0",0.784974561809045
"1",90,"0.3","val_global",2751,"1 0",0.784927522864322
"1",90,"0.3","val_global",2752,"1 0",0.785276165577889
"1",90,"0.3","val_global",2753,"1 0",0.785601657286432
"1",90,"0.3","val_global",2754,"1 0",0.785526952512563
"1",90,"0.3","val_global",2755,"1 0",0.785558947487437
"1",90,"0.3","val_global",2756,"1 0",0.784311243718593
"1",90,"0.3","val_global",2757,"1 0",0.783804667839196
"1",90,"0.3","val_global",2758,"1 0",0.78363835678392
"1",90,"0.3","val_global",2759,"1 0",0.78323367839196
"1",90,"0.3","val_global",2760,"1 0",0.782321651256282
"1",90,"0.3","val_global",2761,"1 0",0.782622429899498
"1",90,"0.3","val_global",2762,"1 0",0.782064786934674
"1",90,"0.3","val_global",2763,"1 0",0.782133631909548
"1",90,"0.3","val_global",2764,"1 0",0.782287045477387
"1",90,"0.3","val_global",2765,"1 0",0.783005378643216
"1",90,"0.3","val_global",2766,"1 0",0.78279971281407
"1",90,"0.3","val_global",2767,"1 0",0.783312113316583
"1",90,"0.3","val_global",2768,"1 0",0.784388499497488
"1",90,"0.3","val_global",2769,"1 0",0.784704312060302
"1",90,"0.3","val_global",2770,"1 0",0.784695644723618
"1",90,"0.3","val_global",2771,"1 0",0.784266214321608
"1",90,"0.3","val_global",2772,"1 0",0.78498521557789
"1",90,"0.3","val_global",2773,"1 0",0.78489739798995
"1",90,"0.3","val_global",2774,"1 0",0.784704264321608
"1",90,"0.3","val_global",2775,"1 0",0.784056960301508
"1",90,"0.3","val_global",2776,"1 0",0.785494114824121
"1",90,"0.3","val_global",2777,"1 0",0.786145049497488
"1",90,"0.3","val_global",2778,"1 0",0.787017479396985
"1",90,"0.3","val_global",2779,"1 0",0.787610190201005
"1",90,"0.3","val_global",2780,"1 0",0.787913426633166
"1",90,"0.3","val_global",2781,"1 0",0.787882372864322
"1",90,"0.3","val_global",2782,"1 0",0.78752378718593
"1",90,"0.3","val_global",2783,"1 0",0.787171833165829
"1",90,"0.3","val_global",2784,"1 0",0.787827712311558
"1",90,"0.3","val_global",2785,"1 0",0.786737373869347
"1",90,"0.3","val_global",2786,"1 0",0.786986990703518
"1",90,"0.3","val_global",2787,"1 0",0.786643754020101
"1",90,"0.3","val_global",2788,"1 0",0.786159474371859
"1",90,"0.3","val_global",2789,"1 0",0.786579482914573
"1",90,"0.3","val_global",2790,"1 0",0.786506472613065
"1",90,"0.3","val_global",2791,"1 0",0.785961534170854
"1",90,"0.3","val_global",2792,"1 0",0.78521503919598
"1",90,"0.3","val_global",2793,"1 0",0.78478961281407
"1",90,"0.3","val_global",2794,"1 0",0.785139408291457
"1",90,"0.3","val_global",2795,"1 0",0.78544034798995
"1",90,"0.3","val_global",2796,"1 0",0.785323791959799
"1",90,"0.3","val_global",2797,"1 0",0.786141961809045
"1",90,"0.3","val_global",2798,"1 0",0.785725812311558
"1",90,"0.3","val_global",2799,"1 0",0.785087056030151
"1",90,"0.3","val_global",2800,"1 0",0.78493815
"1",90,"0.3","val_global",2801,"1 0",0.784119304271357
"1",90,"0.3","val_global",2802,"1 0",0.784377091708543
"1",90,"0.3","val_global",2803,"1 0",0.784541774623116
"1",90,"0.3","val_global",2804,"1 0",0.784393775628141
"1",90,"0.3","val_global",2805,"1 0",0.78551968718593
"1",90,"0.3","val_global",2806,"1 0",0.785221011055276
"1",90,"0.3","val_global",2807,"1 0",0.784619527889447
"1",90,"0.3","val_global",2808,"1 0",0.7838244459799
"1",90,"0.3","val_global",2809,"1 0",0.784039356532663
"1",90,"0.3","val_global",2810,"1 0",0.784421242211055
"1",90,"0.3","val_global",2811,"1 0",0.784310452512563
"1",90,"0.3","val_global",2812,"1 0",0.784642402763819
"1",90,"0.3","val_global",2813,"1 0",0.784195084422111
"1",90,"0.3","val_global",2814,"1 0",0.783670271105528
"1",90,"0.3","val_global",2815,"1 0",0.784164731155779
"1",90,"0.3","val_global",2816,"1 0",0.783847885929648
"1",90,"0.3","val_global",2817,"1 0",0.78242615201005
"1",90,"0.3","val_global",2818,"1 0",0.783092302261307
"1",90,"0.3","val_global",2819,"1 0",0.783720514070352
"1",90,"0.3","val_global",2820,"1 0",0.784198918592965
"1",90,"0.3","val_global",2821,"1 0",0.784776618090452
"1",90,"0.3","val_global",2822,"1 0",0.785535839447236
"1",90,"0.3","val_global",2823,"1 0",0.784646627386935
"1",90,"0.3","val_global",2824,"1 0",0.784044702512563
"1",90,"0.3","val_global",2825,"1 0",0.783877420854271
"1",90,"0.3","val_global",2826,"1 0",0.783613818844221
"1",90,"0.3","val_global",2827,"1 0",0.784055689949749
"1",90,"0.3","val_global",2828,"1 0",0.783672875125628
"1",90,"0.3","val_global",2829,"1 0",0.783238123115578
"1",90,"0.3","val_global",2830,"1 0",0.782823143969849
"1",90,"0.3","val_global",2831,"1 0",0.783590821105528
"1",90,"0.3","val_global",2832,"1 0",0.782921516331658
"1",90,"0.3","val_global",2833,"1 0",0.782679389447236
"1",90,"0.3","val_global",2834,"1 0",0.782940797487437
"1",90,"0.3","val_global",2835,"1 0",0.782046134673367
"1",90,"0.3","val_global",2836,"1 0",0.781097235427136
"1",90,"0.3","val_global",2837,"1 0",0.781610823366834
"1",90,"0.3","val_global",2838,"1 0",0.780794734170854
"1",90,"0.3","val_global",2839,"1 0",0.781443846984925
"1",90,"0.3","val_global",2840,"1 0",0.780564433165829
"1",90,"0.3","val_global",2841,"1 0",0.779298482160804
"1",90,"0.3","val_global",2842,"1 0",0.778361674623116
"1",90,"0.3","val_global",2843,"1 0",0.778840832160804
"1",90,"0.3","val_global",2844,"1 0",0.778957793467337
"1",90,"0.3","val_global",2845,"1 0",0.778552599497488
"1",90,"0.3","val_global",2846,"1 0",0.778897931909548
"1",90,"0.3","val_global",2847,"1 0",0.778583796733668
"1",90,"0.3","val_global",2848,"1 0",0.779924769346734
"1",90,"0.3","val_global",2849,"1 0",0.779724825376885
"1",90,"0.3","val_global",2850,"1 0",0.778951833165829
"1",90,"0.3","val_global",2851,"1 0",0.778950991708543
"1",90,"0.3","val_global",2852,"1 0",0.778298333417086
"1",90,"0.3","val_global",2853,"1 0",0.778426747487437
"1",90,"0.3","val_global",2854,"1 0",0.778334019346734
"1",90,"0.3","val_global",2855,"1 0",0.779856430653266
"1",90,"0.3","val_global",2856,"1 0",0.780326480150754
"1",90,"0.3","val_global",2857,"1 0",0.780601351758794
"1",90,"0.3","val_global",2858,"1 0",0.781435775376885
"1",90,"0.3","val_global",2859,"1 0",0.780513165326633
"1",90,"0.3","val_global",2860,"1 0",0.780825215829146
"1",90,"0.3","val_global",2861,"1 0",0.781806509547739
"1",90,"0.3","val_global",2862,"1 0",0.782504765326633
"1",90,"0.3","val_global",2863,"1 0",0.782097696984925
"1",90,"0.3","val_global",2864,"1 0",0.78239802160804
"1",90,"0.3","val_global",2865,"1 0",0.782560739447236
"1",90,"0.3","val_global",2866,"1 0",0.781986137437186
"1",90,"0.3","val_global",2867,"1 0",0.782479020100503
"1",90,"0.3","val_global",2868,"1 0",0.78181345201005
"1",90,"0.3","val_global",2869,"1 0",0.78181882638191
"1",90,"0.3","val_global",2870,"1 0",0.782777072361809
"1",90,"0.3","val_global",2871,"1 0",0.782528901005025
"1",90,"0.3","val_global",2872,"1 0",0.783576432914573
"1",90,"0.3","val_global",2873,"1 0",0.783767007788945
"1",90,"0.3","val_global",2874,"1 0",0.784072092713568
"1",90,"0.3","val_global",2875,"1 0",0.782915733668342
"1",90,"0.3","val_global",2876,"1 0",0.782997380150754
"1",90,"0.3","val_global",2877,"1 0",0.782370343718593
"1",90,"0.3","val_global",2878,"1 0",0.781428771859297
"1",90,"0.3","val_global",2879,"1 0",0.780192553517588
"1",90,"0.3","val_global",2880,"1 0",0.780207074371859
"1",90,"0.3","val_global",2881,"1 0",0.779799742964824
"1",90,"0.3","val_global",2882,"1 0",0.779238201758794
"1",90,"0.3","val_global",2883,"1 0",0.778538034170854
"1",90,"0.3","val_global",2884,"1 0",0.778140291708543
"1",90,"0.3","val_global",2885,"1 0",0.777982372361809
"1",90,"0.3","val_global",2886,"1 0",0.778089824371859
"1",90,"0.3","val_global",2887,"1 0",0.776577560050251
"1",90,"0.3","val_global",2888,"1 0",0.776827226633166
"1",90,"0.3","val_global",2889,"1 0",0.776686162562814
"1",90,"0.3","val_global",2890,"1 0",0.776751371105528
"1",90,"0.3","val_global",2891,"1 0",0.776778456030151
"1",90,"0.3","val_global",2892,"1 0",0.776049061055276
"1",90,"0.3","val_global",2893,"1 0",0.777096876130653
"1",90,"0.3","val_global",2894,"1 0",0.777735741457287
"1",90,"0.3","val_global",2895,"1 0",0.777257561809045
"1",90,"0.3","val_global",2896,"1 0",0.777367767336684
"1",90,"0.3","val_global",2897,"1 0",0.777975866834171
"1",90,"0.3","val_global",2898,"1 0",0.7772187459799
"1",90,"0.3","val_global",2899,"1 0",0.779342638442211
"1",90,"0.3","val_global",2900,"1 0",0.779176806030151
"1",90,"0.3","val_global",2901,"1 0",0.779405781658292
"1",90,"0.3","val_global",2902,"1 0",0.779044734422111
"1",90,"0.3","val_global",2903,"1 0",0.780337412814071
"1",90,"0.3","val_global",2904,"1 0",0.779483410050251
"1",90,"0.3","val_global",2905,"1 0",0.779551275628141
"1",90,"0.3","val_global",2906,"1 0",0.77933096557789
"1",90,"0.3","val_global",2907,"1 0",0.779804183919598
"1",90,"0.3","val_global",2908,"1 0",0.780104638693467
"1",90,"0.3","val_global",2909,"1 0",0.779876765326633
"1",90,"0.3","val_global",2910,"1 0",0.779909070100503
"1",90,"0.3","val_global",2911,"1 0",0.779923969849246
"1",90,"0.3","val_global",2912,"1 0",0.780666680904523
"1",90,"0.3","val_global",2913,"1 0",0.779833766080402
"1",90,"0.3","val_global",2914,"1 0",0.779634001256282
"1",90,"0.3","val_global",2915,"1 0",0.780259380653266
"1",90,"0.3","val_global",2916,"1 0",0.779826490954774
"1",90,"0.3","val_global",2917,"1 0",0.778597085678392
"1",90,"0.3","val_global",2918,"1 0",0.778705464321608
"1",90,"0.3","val_global",2919,"1 0",0.776979731155779
"1",90,"0.3","val_global",2920,"1 0",0.777021800753769
"1",90,"0.3","val_global",2921,"1 0",0.775881884170854
"1",90,"0.3","val_global",2922,"1 0",0.777398332914573
"1",90,"0.3","val_global",2923,"1 0",0.777524833668342
"1",90,"0.3","val_global",2924,"1 0",0.77836276758794
"1",90,"0.3","val_global",2925,"1 0",0.77771644798995
"1",90,"0.3","val_global",2926,"1 0",0.778160528894473
"1",90,"0.3","val_global",2927,"1 0",0.778263086683417
"1",90,"0.3","val_global",2928,"1 0",0.778015906281407
"1",90,"0.3","val_global",2929,"1 0",0.778073040954774
"1",90,"0.3","val_global",2930,"1 0",0.777192589698493
"1",90,"0.3","val_global",2931,"1 0",0.776288383668342
"1",90,"0.3","val_global",2932,"1 0",0.776370858291457
"1",90,"0.3","val_global",2933,"1 0",0.777582124120603
"1",90,"0.3","val_global",2934,"1 0",0.777276954020101
"1",90,"0.3","val_global",2935,"1 0",0.777933736934673
"1",90,"0.3","val_global",2936,"1 0",0.777917589698493
"1",90,"0.3","val_global",2937,"1 0",0.778915726633166
"1",90,"0.3","val_global",2938,"1 0",0.779515514070352
"1",90,"0.3","val_global",2939,"1 0",0.779155539949749
"1",90,"0.3","val_global",2940,"1 0",0.7791510959799
"1",90,"0.3","val_global",2941,"1 0",0.779561179145729
"1",90,"0.3","val_global",2942,"1 0",0.779109453768844
"1",90,"0.3","val_global",2943,"1 0",0.778059801758794
"1",90,"0.3","val_global",2944,"1 0",0.777414665326633
"1",90,"0.3","val_global",2945,"1 0",0.777711711557789
"1",90,"0.3","val_global",2946,"1 0",0.776494570351759
"1",90,"0.3","val_global",2947,"1 0",0.776623754773869
"1",90,"0.3","val_global",2948,"1 0",0.777018052261307
"1",90,"0.3","val_global",2949,"1 0",0.77677636557789
"1",90,"0.3","val_global",2950,"1 0",0.777281333668342
"1",90,"0.3","val_global",2951,"1 0",0.77755051281407
"1",90,"0.3","val_global",2952,"1 0",0.776655570603015
"1",90,"0.3","val_global",2953,"1 0",0.775586196984925
"1",90,"0.3","val_global",2954,"1 0",0.775234221356784
"1",90,"0.3","val_global",2955,"1 0",0.774687062311558
"1",90,"0.3","val_global",2956,"1 0",0.774626595728643
"1",90,"0.3","val_global",2957,"1 0",0.774402177386935
"1",90,"0.3","val_global",2958,"1 0",0.775510407035176
"1",90,"0.3","val_global",2959,"1 0",0.776529431909548
"1",90,"0.3","val_global",2960,"1 0",0.777211750251256
"1",90,"0.3","val_global",2961,"1 0",0.777669423869347
"1",90,"0.3","val_global",2962,"1 0",0.777435280904523
"1",90,"0.3","val_global",2963,"1 0",0.777420423366834
"1",90,"0.3","val_global",2964,"1 0",0.777604693216081
"1",90,"0.3","val_global",2965,"1 0",0.777366950251256
"1",90,"0.3","val_global",2966,"1 0",0.777890352261307
"1",90,"0.3","val_global",2967,"1 0",0.778363358040201
"1",90,"0.3","val_global",2968,"1 0",0.777268685678392
"1",90,"0.3","val_global",2969,"1 0",0.777374317085427
"1",90,"0.3","val_global",2970,"1 0",0.776469563567839
"1",90,"0.3","val_global",2971,"1 0",0.776013753015075
"1",90,"0.3","val_global",2972,"1 0",0.775635867336683
"1",90,"0.3","val_global",2973,"1 0",0.77476801557789
"1",90,"0.3","val_global",2974,"1 0",0.773811714824121
"1",90,"0.3","val_global",2975,"1 0",0.774083731407035
"1",90,"0.3","val_global",2976,"1 0",0.774549787688442
"1",90,"0.3","val_global",2977,"1 0",0.774365806281407
"1",90,"0.3","val_global",2978,"1 0",0.77334311281407
"1",90,"0.3","val_global",2979,"1 0",0.773085785427136
"1",90,"0.3","val_global",2980,"1 0",0.772365816080402
"1",90,"0.3","val_global",2981,"1 0",0.771670301758794
"1",90,"0.3","val_global",2982,"1 0",0.771150142211055
"1",90,"0.3","val_global",2983,"1 0",0.771460486180905
"1",90,"0.3","val_global",2984,"1 0",0.771353086180905
"1",90,"0.3","val_global",2985,"1 0",0.771336285427136
"1",90,"0.3","val_global",2986,"1 0",0.771463264572865
"1",90,"0.3","val_global",2987,"1 0",0.771364738442211
"1",90,"0.3","val_global",2988,"1 0",0.771382656281407
"1",90,"0.3","val_global",2989,"1 0",0.771129975376885
"1",90,"0.3","val_global",2990,"1 0",0.772686010050251
"1",90,"0.3","val_global",2991,"1 0",0.773169667924991
"1",90,"0.3","val_global",2992,"1 0",NaN
"1",90,"0.3","val_global",2993,"1 0",NaN
"1",90,"0.3","val_global",2994,"1 0",NaN
"1",90,"0.3","val_global",2995,"1 0",NaN
"1",90,"0.3","val_global",2996,"1 0",NaN
"1",90,"0.3","val_global",2997,"1 0",NaN
"1",90,"0.3","val_global",2998,"1 0",NaN
"1",90,"0.3","val_global",2999,"1 0",NaN
"1",90,"0.3","val_global",3000,"1 0",NaN
"1",90,"0.3","val_global",3001,"1 0",NaN
"4",90,"0.3","val_global",1,"4 0",NaN
"4",90,"0.3","val_global",1,"4 1",NaN
"4",90,"0.3","val_global",1,"4 2",NaN
"4",90,"0.3","val_global",1,"4 3",NaN
"4",90,"0.3","val_global",2,"4 0",NaN
"4",90,"0.3","val_global",2,"4 1",NaN
"4",90,"0.3","val_global",2,"4 2",NaN
"4",90,"0.3","val_global",2,"4 3",NaN
"4",90,"0.3","val_global",3,"4 0",NaN
"4",90,"0.3","val_global",3,"4 1",NaN
"4",90,"0.3","val_global",3,"4 2",NaN
"4",90,"0.3","val_global",3,"4 3",NaN
"4",90,"0.3","val_global",4,"4 0",NaN
"4",90,"0.3","val_global",4,"4 1",NaN
"4",90,"0.3","val_global",4,"4 2",NaN
"4",90,"0.3","val_global",4,"4 3",NaN
"4",90,"0.3","val_global",5,"4 0",NaN
"4",90,"0.3","val_global",5,"4 1",NaN
"4",90,"0.3","val_global",5,"4 2",NaN
"4",90,"0.3","val_global",5,"4 3",NaN
"4",90,"0.3","val_global",6,"4 0",NaN
"4",90,"0.3","val_global",6,"4 1",NaN
"4",90,"0.3","val_global",6,"4 2",NaN
"4",90,"0.3","val_global",6,"4 3",NaN
"4",90,"0.3","val_global",7,"4 0",NaN
"4",90,"0.3","val_global",7,"4 1",NaN
"4",90,"0.3","val_global",7,"4 2",NaN
"4",90,"0.3","val_global",7,"4 3",NaN
"4",90,"0.3","val_global",8,"4 0",NaN
"4",90,"0.3","val_global",8,"4 1",NaN
"4",90,"0.3","val_global",8,"4 2",NaN
"4",90,"0.3","val_global",8,"4 3",NaN
"4",90,"0.3","val_global",9,"4 0",NaN
"4",90,"0.3","val_global",9,"4 1",NaN
"4",90,"0.3","val_global",9,"4 2",NaN
"4",90,"0.3","val_global",9,"4 3",NaN
"4",90,"0.3","val_global",10,"4 0",2.094670034
"4",90,"0.3","val_global",10,"4 1",2.08826418979592
"4",90,"0.3","val_global",10,"4 2",2.129231388
"4",90,"0.3","val_global",10,"4 3",2.064981301
"4",90,"0.3","val_global",11,"4 0",2.072626196
"4",90,"0.3","val_global",11,"4 1",2.06118675204082
"4",90,"0.3","val_global",11,"4 2",2.103637091
"4",90,"0.3","val_global",11,"4 3",2.03641721
"4",90,"0.3","val_global",12,"4 0",2.052577816
"4",90,"0.3","val_global",12,"4 1",2.04474921632653
"4",90,"0.3","val_global",12,"4 2",2.08705508
"4",90,"0.3","val_global",12,"4 3",2.017935849
"4",90,"0.3","val_global",13,"4 0",2.037922944
"4",90,"0.3","val_global",13,"4 1",2.02857997040816
"4",90,"0.3","val_global",13,"4 2",2.071661106
"4",90,"0.3","val_global",13,"4 3",2.000667458
"4",90,"0.3","val_global",14,"4 0",2.024778431
"4",90,"0.3","val_global",14,"4 1",2.01735103367347
"4",90,"0.3","val_global",14,"4 2",2.056221508
"4",90,"0.3","val_global",14,"4 3",1.988567559
"4",90,"0.3","val_global",15,"4 0",2.020630585
"4",90,"0.3","val_global",15,"4 1",2.00885392040816
"4",90,"0.3","val_global",15,"4 2",2.047268538
"4",90,"0.3","val_global",15,"4 3",1.980131464
"4",90,"0.3","val_global",16,"4 0",2.010218451
"4",90,"0.3","val_global",16,"4 1",1.99931821530612
"4",90,"0.3","val_global",16,"4 2",2.037098351
"4",90,"0.3","val_global",16,"4 3",1.972182232
"4",90,"0.3","val_global",17,"4 0",2.007512221
"4",90,"0.3","val_global",17,"4 1",1.98744004693878
"4",90,"0.3","val_global",17,"4 2",2.029391325
"4",90,"0.3","val_global",17,"4 3",1.96499704
"4",90,"0.3","val_global",18,"4 0",1.993186767
"4",90,"0.3","val_global",18,"4 1",1.97657168469388
"4",90,"0.3","val_global",18,"4 2",2.016850731
"4",90,"0.3","val_global",18,"4 3",1.956578906
"4",90,"0.3","val_global",19,"4 0",1.990554352
"4",90,"0.3","val_global",19,"4 1",1.96642587040816
"4",90,"0.3","val_global",19,"4 2",2.000978486
"4",90,"0.3","val_global",19,"4 3",1.948800911
"4",90,"0.3","val_global",20,"4 0",1.978287709
"4",90,"0.3","val_global",20,"4 1",1.95916147244898
"4",90,"0.3","val_global",20,"4 2",1.983323589
"4",90,"0.3","val_global",20,"4 3",1.941695189
"4",90,"0.3","val_global",21,"4 0",1.971966357
"4",90,"0.3","val_global",21,"4 1",1.95185578469388
"4",90,"0.3","val_global",21,"4 2",1.965577965
"4",90,"0.3","val_global",21,"4 3",1.935705195
"4",90,"0.3","val_global",22,"4 0",1.957594237
"4",90,"0.3","val_global",22,"4 1",1.94376135
"4",90,"0.3","val_global",22,"4 2",1.954143665
"4",90,"0.3","val_global",22,"4 3",1.928560407
"4",90,"0.3","val_global",23,"4 0",1.954297048
"4",90,"0.3","val_global",23,"4 1",1.93920933979592
"4",90,"0.3","val_global",23,"4 2",1.943478802
"4",90,"0.3","val_global",23,"4 3",1.918174635
"4",90,"0.3","val_global",24,"4 0",1.948818947
"4",90,"0.3","val_global",24,"4 1",1.93262845408163
"4",90,"0.3","val_global",24,"4 2",1.935181453
"4",90,"0.3","val_global",24,"4 3",1.90845979
"4",90,"0.3","val_global",25,"4 0",1.939891973
"4",90,"0.3","val_global",25,"4 1",1.92825362244898
"4",90,"0.3","val_global",25,"4 2",1.926243096
"4",90,"0.3","val_global",25,"4 3",1.896315489
"4",90,"0.3","val_global",26,"4 0",1.929194617
"4",90,"0.3","val_global",26,"4 1",1.92127581020408
"4",90,"0.3","val_global",26,"4 2",1.91559148
"4",90,"0.3","val_global",26,"4 3",1.88540032
"4",90,"0.3","val_global",27,"4 0",1.915854482
"4",90,"0.3","val_global",27,"4 1",1.91618917040816
"4",90,"0.3","val_global",27,"4 2",1.903258296
"4",90,"0.3","val_global",27,"4 3",1.875428083
"4",90,"0.3","val_global",28,"4 0",1.908044318
"4",90,"0.3","val_global",28,"4 1",1.90988765306122
"4",90,"0.3","val_global",28,"4 2",1.891853124
"4",90,"0.3","val_global",28,"4 3",1.86785404
"4",90,"0.3","val_global",29,"4 0",1.899662207
"4",90,"0.3","val_global",29,"4 1",1.9023653744898
"4",90,"0.3","val_global",29,"4 2",1.883350481
"4",90,"0.3","val_global",29,"4 3",1.859805734
"4",90,"0.3","val_global",30,"4 0",1.89478536
"4",90,"0.3","val_global",30,"4 1",1.89370303163265
"4",90,"0.3","val_global",30,"4 2",1.874338589
"4",90,"0.3","val_global",30,"4 3",1.849924223
"4",90,"0.3","val_global",31,"4 0",1.88872907
"4",90,"0.3","val_global",31,"4 1",1.88426719081633
"4",90,"0.3","val_global",31,"4 2",1.867055889
"4",90,"0.3","val_global",31,"4 3",1.840656838
"4",90,"0.3","val_global",32,"4 0",1.884001061
"4",90,"0.3","val_global",32,"4 1",1.87474265102041
"4",90,"0.3","val_global",32,"4 2",1.85871977
"4",90,"0.3","val_global",32,"4 3",1.835098598
"4",90,"0.3","val_global",33,"4 0",1.877511338
"4",90,"0.3","val_global",33,"4 1",1.87053891326531
"4",90,"0.3","val_global",33,"4 2",1.850465475
"4",90,"0.3","val_global",33,"4 3",1.830494002
"4",90,"0.3","val_global",34,"4 0",1.872353202
"4",90,"0.3","val_global",34,"4 1",1.86370448877551
"4",90,"0.3","val_global",34,"4 2",1.845862085
"4",90,"0.3","val_global",34,"4 3",1.828087687
"4",90,"0.3","val_global",35,"4 0",1.863578636
"4",90,"0.3","val_global",35,"4 1",1.85804052346939
"4",90,"0.3","val_global",35,"4 2",1.838068637
"4",90,"0.3","val_global",35,"4 3",1.827528211
"4",90,"0.3","val_global",36,"4 0",1.858428554
"4",90,"0.3","val_global",36,"4 1",1.85050968061224
"4",90,"0.3","val_global",36,"4 2",1.832747862
"4",90,"0.3","val_global",36,"4 3",1.824986742
"4",90,"0.3","val_global",37,"4 0",1.854349967
"4",90,"0.3","val_global",37,"4 1",1.84369365102041
"4",90,"0.3","val_global",37,"4 2",1.824908931
"4",90,"0.3","val_global",37,"4 3",1.822365494
"4",90,"0.3","val_global",38,"4 0",1.849917969
"4",90,"0.3","val_global",38,"4 1",1.83499623979592
"4",90,"0.3","val_global",38,"4 2",1.818929412
"4",90,"0.3","val_global",38,"4 3",1.816886941
"4",90,"0.3","val_global",39,"4 0",1.844465065
"4",90,"0.3","val_global",39,"4 1",1.82631002857143
"4",90,"0.3","val_global",39,"4 2",1.81157847
"4",90,"0.3","val_global",39,"4 3",1.814631451
"4",90,"0.3","val_global",40,"4 0",1.839583762
"4",90,"0.3","val_global",40,"4 1",1.81723776122449
"4",90,"0.3","val_global",40,"4 2",1.806450434
"4",90,"0.3","val_global",40,"4 3",1.811040151
"4",90,"0.3","val_global",41,"4 0",1.834669864
"4",90,"0.3","val_global",41,"4 1",1.80974742959184
"4",90,"0.3","val_global",41,"4 2",1.798009307
"4",90,"0.3","val_global",41,"4 3",1.808401206
"4",90,"0.3","val_global",42,"4 0",1.829078966
"4",90,"0.3","val_global",42,"4 1",1.80028751326531
"4",90,"0.3","val_global",42,"4 2",1.788683357
"4",90,"0.3","val_global",42,"4 3",1.805735495
"4",90,"0.3","val_global",43,"4 0",1.82109235
"4",90,"0.3","val_global",43,"4 1",1.79218850612245
"4",90,"0.3","val_global",43,"4 2",1.780018808
"4",90,"0.3","val_global",43,"4 3",1.802513829
"4",90,"0.3","val_global",44,"4 0",1.813720485
"4",90,"0.3","val_global",44,"4 1",1.78348171326531
"4",90,"0.3","val_global",44,"4 2",1.772432072
"4",90,"0.3","val_global",44,"4 3",1.798260335
"4",90,"0.3","val_global",45,"4 0",1.80974299
"4",90,"0.3","val_global",45,"4 1",1.77780586632653
"4",90,"0.3","val_global",45,"4 2",1.764332285
"4",90,"0.3","val_global",45,"4 3",1.793652805
"4",90,"0.3","val_global",46,"4 0",1.804952351
"4",90,"0.3","val_global",46,"4 1",1.77404279081633
"4",90,"0.3","val_global",46,"4 2",1.756301944
"4",90,"0.3","val_global",46,"4 3",1.78965169
"4",90,"0.3","val_global",47,"4 0",1.801157013
"4",90,"0.3","val_global",47,"4 1",1.76905429795918
"4",90,"0.3","val_global",47,"4 2",1.75071982
"4",90,"0.3","val_global",47,"4 3",1.785720185
"4",90,"0.3","val_global",48,"4 0",1.79484781
"4",90,"0.3","val_global",48,"4 1",1.7631170877551
"4",90,"0.3","val_global",48,"4 2",1.744133797
"4",90,"0.3","val_global",48,"4 3",1.780080749
"4",90,"0.3","val_global",49,"4 0",1.789965652
"4",90,"0.3","val_global",49,"4 1",1.75885224285714
"4",90,"0.3","val_global",49,"4 2",1.739014286
"4",90,"0.3","val_global",49,"4 3",1.777139839
"4",90,"0.3","val_global",50,"4 0",1.782469782
"4",90,"0.3","val_global",50,"4 1",1.75493678877551
"4",90,"0.3","val_global",50,"4 2",1.733695806
"4",90,"0.3","val_global",50,"4 3",1.774215854
"4",90,"0.3","val_global",51,"4 0",1.77562888
"4",90,"0.3","val_global",51,"4 1",1.75159204285714
"4",90,"0.3","val_global",51,"4 2",1.726415675
"4",90,"0.3","val_global",51,"4 3",1.770302183
"4",90,"0.3","val_global",52,"4 0",1.770358942
"4",90,"0.3","val_global",52,"4 1",1.75033018673469
"4",90,"0.3","val_global",52,"4 2",1.719073837
"4",90,"0.3","val_global",52,"4 3",1.765125623
"4",90,"0.3","val_global",53,"4 0",1.766681205
"4",90,"0.3","val_global",53,"4 1",1.74341883673469
"4",90,"0.3","val_global",53,"4 2",1.710145511
"4",90,"0.3","val_global",53,"4 3",1.759800689
"4",90,"0.3","val_global",54,"4 0",1.760717386
"4",90,"0.3","val_global",54,"4 1",1.73716931122449
"4",90,"0.3","val_global",54,"4 2",1.701984398
"4",90,"0.3","val_global",54,"4 3",1.750815063
"4",90,"0.3","val_global",55,"4 0",1.75664927
"4",90,"0.3","val_global",55,"4 1",1.73112911326531
"4",90,"0.3","val_global",55,"4 2",1.695219179
"4",90,"0.3","val_global",55,"4 3",1.74251198
"4",90,"0.3","val_global",56,"4 0",1.749500175
"4",90,"0.3","val_global",56,"4 1",1.72765908367347
"4",90,"0.3","val_global",56,"4 2",1.688987985
"4",90,"0.3","val_global",56,"4 3",1.734580838
"4",90,"0.3","val_global",57,"4 0",1.740773887
"4",90,"0.3","val_global",57,"4 1",1.72363637857143
"4",90,"0.3","val_global",57,"4 2",1.683847151
"4",90,"0.3","val_global",57,"4 3",1.729527464
"4",90,"0.3","val_global",58,"4 0",1.734687955
"4",90,"0.3","val_global",58,"4 1",1.72116410612245
"4",90,"0.3","val_global",58,"4 2",1.678469415
"4",90,"0.3","val_global",58,"4 3",1.724155792
"4",90,"0.3","val_global",59,"4 0",1.728285994
"4",90,"0.3","val_global",59,"4 1",1.71798424387755
"4",90,"0.3","val_global",59,"4 2",1.673668055
"4",90,"0.3","val_global",59,"4 3",1.718353549
"4",90,"0.3","val_global",60,"4 0",1.723537763
"4",90,"0.3","val_global",60,"4 1",1.71664470612245
"4",90,"0.3","val_global",60,"4 2",1.668092979
"4",90,"0.3","val_global",60,"4 3",1.713510697
"4",90,"0.3","val_global",61,"4 0",1.719144455
"4",90,"0.3","val_global",61,"4 1",1.71050713469388
"4",90,"0.3","val_global",61,"4 2",1.664515299
"4",90,"0.3","val_global",61,"4 3",1.70896408
"4",90,"0.3","val_global",62,"4 0",1.715902447
"4",90,"0.3","val_global",62,"4 1",1.70700675612245
"4",90,"0.3","val_global",62,"4 2",1.661591162
"4",90,"0.3","val_global",62,"4 3",1.701845008
"4",90,"0.3","val_global",63,"4 0",1.709350823
"4",90,"0.3","val_global",63,"4 1",1.69936522959184
"4",90,"0.3","val_global",63,"4 2",1.657624897
"4",90,"0.3","val_global",63,"4 3",1.69627866
"4",90,"0.3","val_global",64,"4 0",1.705871302
"4",90,"0.3","val_global",64,"4 1",1.6934921744898
"4",90,"0.3","val_global",64,"4 2",1.653227716
"4",90,"0.3","val_global",64,"4 3",1.691618129
"4",90,"0.3","val_global",65,"4 0",1.699624148
"4",90,"0.3","val_global",65,"4 1",1.68534888163265
"4",90,"0.3","val_global",65,"4 2",1.64919307
"4",90,"0.3","val_global",65,"4 3",1.688814943
"4",90,"0.3","val_global",66,"4 0",1.69758042
"4",90,"0.3","val_global",66,"4 1",1.67775150510204
"4",90,"0.3","val_global",66,"4 2",1.644996176
"4",90,"0.3","val_global",66,"4 3",1.683608972
"4",90,"0.3","val_global",67,"4 0",1.693405729
"4",90,"0.3","val_global",67,"4 1",1.67288467755102
"4",90,"0.3","val_global",67,"4 2",1.64015829
"4",90,"0.3","val_global",67,"4 3",1.680366122
"4",90,"0.3","val_global",68,"4 0",1.689071376
"4",90,"0.3","val_global",68,"4 1",1.67149886734694
"4",90,"0.3","val_global",68,"4 2",1.637254696
"4",90,"0.3","val_global",68,"4 3",1.676307108
"4",90,"0.3","val_global",69,"4 0",1.686108913
"4",90,"0.3","val_global",69,"4 1",1.66686601326531
"4",90,"0.3","val_global",69,"4 2",1.633331273
"4",90,"0.3","val_global",69,"4 3",1.671553961
"4",90,"0.3","val_global",70,"4 0",1.682966136
"4",90,"0.3","val_global",70,"4 1",1.6647674
"4",90,"0.3","val_global",70,"4 2",1.627686462
"4",90,"0.3","val_global",70,"4 3",1.668150514
"4",90,"0.3","val_global",71,"4 0",1.677680349
"4",90,"0.3","val_global",71,"4 1",1.66119905714286
"4",90,"0.3","val_global",71,"4 2",1.622692633
"4",90,"0.3","val_global",71,"4 3",1.666053644
"4",90,"0.3","val_global",72,"4 0",1.672730251
"4",90,"0.3","val_global",72,"4 1",1.65501124693878
"4",90,"0.3","val_global",72,"4 2",1.617970712
"4",90,"0.3","val_global",72,"4 3",1.664473454
"4",90,"0.3","val_global",73,"4 0",1.666806193
"4",90,"0.3","val_global",73,"4 1",1.65155515408163
"4",90,"0.3","val_global",73,"4 2",1.613863499
"4",90,"0.3","val_global",73,"4 3",1.661423687
"4",90,"0.3","val_global",74,"4 0",1.66435364
"4",90,"0.3","val_global",74,"4 1",1.64855030102041
"4",90,"0.3","val_global",74,"4 2",1.610295605
"4",90,"0.3","val_global",74,"4 3",1.659083811
"4",90,"0.3","val_global",75,"4 0",1.660447789
"4",90,"0.3","val_global",75,"4 1",1.64288690204082
"4",90,"0.3","val_global",75,"4 2",1.604651427
"4",90,"0.3","val_global",75,"4 3",1.656771847
"4",90,"0.3","val_global",76,"4 0",1.659285484
"4",90,"0.3","val_global",76,"4 1",1.63682134387755
"4",90,"0.3","val_global",76,"4 2",1.600192208
"4",90,"0.3","val_global",76,"4 3",1.654052699
"4",90,"0.3","val_global",77,"4 0",1.65483879
"4",90,"0.3","val_global",77,"4 1",1.6308741122449
"4",90,"0.3","val_global",77,"4 2",1.595361483
"4",90,"0.3","val_global",77,"4 3",1.647925649
"4",90,"0.3","val_global",78,"4 0",1.655374842
"4",90,"0.3","val_global",78,"4 1",1.62536668673469
"4",90,"0.3","val_global",78,"4 2",1.592483509
"4",90,"0.3","val_global",78,"4 3",1.646445405
"4",90,"0.3","val_global",79,"4 0",1.651071017
"4",90,"0.3","val_global",79,"4 1",1.62072839387755
"4",90,"0.3","val_global",79,"4 2",1.588859838
"4",90,"0.3","val_global",79,"4 3",1.643382787
"4",90,"0.3","val_global",80,"4 0",1.650508585
"4",90,"0.3","val_global",80,"4 1",1.61532930816327
"4",90,"0.3","val_global",80,"4 2",1.585126558
"4",90,"0.3","val_global",80,"4 3",1.642351412
"4",90,"0.3","val_global",81,"4 0",1.643160692
"4",90,"0.3","val_global",81,"4 1",1.61364347040816
"4",90,"0.3","val_global",81,"4 2",1.582086472
"4",90,"0.3","val_global",81,"4 3",1.637754999
"4",90,"0.3","val_global",82,"4 0",1.643767727
"4",90,"0.3","val_global",82,"4 1",1.60913991326531
"4",90,"0.3","val_global",82,"4 2",1.57905249
"4",90,"0.3","val_global",82,"4 3",1.637190826
"4",90,"0.3","val_global",83,"4 0",1.640746131
"4",90,"0.3","val_global",83,"4 1",1.60755654285714
"4",90,"0.3","val_global",83,"4 2",1.578033558
"4",90,"0.3","val_global",83,"4 3",1.634546905
"4",90,"0.3","val_global",84,"4 0",1.64022129
"4",90,"0.3","val_global",84,"4 1",1.60340519489796
"4",90,"0.3","val_global",84,"4 2",1.573898733
"4",90,"0.3","val_global",84,"4 3",1.632746906
"4",90,"0.3","val_global",85,"4 0",1.635850641
"4",90,"0.3","val_global",85,"4 1",1.60056304693878
"4",90,"0.3","val_global",85,"4 2",1.573259082
"4",90,"0.3","val_global",85,"4 3",1.628361563
"4",90,"0.3","val_global",86,"4 0",1.635919495
"4",90,"0.3","val_global",86,"4 1",1.59725923877551
"4",90,"0.3","val_global",86,"4 2",1.569273973
"4",90,"0.3","val_global",86,"4 3",1.626772047
"4",90,"0.3","val_global",87,"4 0",1.630559486
"4",90,"0.3","val_global",87,"4 1",1.59389164591837
"4",90,"0.3","val_global",87,"4 2",1.566568353
"4",90,"0.3","val_global",87,"4 3",1.620565975
"4",90,"0.3","val_global",88,"4 0",1.630283941
"4",90,"0.3","val_global",88,"4 1",1.58995100102041
"4",90,"0.3","val_global",88,"4 2",1.562941218
"4",90,"0.3","val_global",88,"4 3",1.619389333
"4",90,"0.3","val_global",89,"4 0",1.624276855
"4",90,"0.3","val_global",89,"4 1",1.58704487857143
"4",90,"0.3","val_global",89,"4 2",1.561618395
"4",90,"0.3","val_global",89,"4 3",1.615602659
"4",90,"0.3","val_global",90,"4 0",1.62355364
"4",90,"0.3","val_global",90,"4 1",1.58473514489796
"4",90,"0.3","val_global",90,"4 2",1.559255466
"4",90,"0.3","val_global",90,"4 3",1.612724733
"4",90,"0.3","val_global",91,"4 0",1.620380116
"4",90,"0.3","val_global",91,"4 1",1.58000601428571
"4",90,"0.3","val_global",91,"4 2",1.558392712
"4",90,"0.3","val_global",91,"4 3",1.608568549
"4",90,"0.3","val_global",92,"4 0",1.621517589
"4",90,"0.3","val_global",92,"4 1",1.57884235816327
"4",90,"0.3","val_global",92,"4 2",1.555623158
"4",90,"0.3","val_global",92,"4 3",1.603065808
"4",90,"0.3","val_global",93,"4 0",1.619631492
"4",90,"0.3","val_global",93,"4 1",1.57494380816327
"4",90,"0.3","val_global",93,"4 2",1.555713396
"4",90,"0.3","val_global",93,"4 3",1.599814016
"4",90,"0.3","val_global",94,"4 0",1.618167738
"4",90,"0.3","val_global",94,"4 1",1.57320534081633
"4",90,"0.3","val_global",94,"4 2",1.552649357
"4",90,"0.3","val_global",94,"4 3",1.596428633
"4",90,"0.3","val_global",95,"4 0",1.614154709
"4",90,"0.3","val_global",95,"4 1",1.57129808061224
"4",90,"0.3","val_global",95,"4 2",1.551072807
"4",90,"0.3","val_global",95,"4 3",1.590560169
"4",90,"0.3","val_global",96,"4 0",1.612744715
"4",90,"0.3","val_global",96,"4 1",1.56914825510204
"4",90,"0.3","val_global",96,"4 2",1.549247669
"4",90,"0.3","val_global",96,"4 3",1.586753313
"4",90,"0.3","val_global",97,"4 0",1.610547901
"4",90,"0.3","val_global",97,"4 1",1.56633579591837
"4",90,"0.3","val_global",97,"4 2",1.546366766
"4",90,"0.3","val_global",97,"4 3",1.583922173
"4",90,"0.3","val_global",98,"4 0",1.605812296
"4",90,"0.3","val_global",98,"4 1",1.56337671734694
"4",90,"0.3","val_global",98,"4 2",1.543966584
"4",90,"0.3","val_global",98,"4 3",1.580979217
"4",90,"0.3","val_global",99,"4 0",1.603170542
"4",90,"0.3","val_global",99,"4 1",1.55931482244898
"4",90,"0.3","val_global",99,"4 2",1.543136255
"4",90,"0.3","val_global",99,"4 3",1.576245798
"4",90,"0.3","val_global",100,"4 0",1.599342734
"4",90,"0.3","val_global",100,"4 1",1.55530572653061
"4",90,"0.3","val_global",100,"4 2",1.542323716
"4",90,"0.3","val_global",100,"4 3",1.5706036
"4",90,"0.3","val_global",101,"4 0",1.597644737
"4",90,"0.3","val_global",101,"4 1",1.55094573469388
"4",90,"0.3","val_global",101,"4 2",1.540799902
"4",90,"0.3","val_global",101,"4 3",1.566717958
"4",90,"0.3","val_global",102,"4 0",1.59017829
"4",90,"0.3","val_global",102,"4 1",1.5493555622449
"4",90,"0.3","val_global",102,"4 2",1.538559171
"4",90,"0.3","val_global",102,"4 3",1.562746681
"4",90,"0.3","val_global",103,"4 0",1.588202591
"4",90,"0.3","val_global",103,"4 1",1.54713878163265
"4",90,"0.3","val_global",103,"4 2",1.532761457
"4",90,"0.3","val_global",103,"4 3",1.557770551
"4",90,"0.3","val_global",104,"4 0",1.582705197
"4",90,"0.3","val_global",104,"4 1",1.54707026836735
"4",90,"0.3","val_global",104,"4 2",1.528515378
"4",90,"0.3","val_global",104,"4 3",1.554312049
"4",90,"0.3","val_global",105,"4 0",1.584024907
"4",90,"0.3","val_global",105,"4 1",1.54517878877551
"4",90,"0.3","val_global",105,"4 2",1.525192394
"4",90,"0.3","val_global",105,"4 3",1.552110717
"4",90,"0.3","val_global",106,"4 0",1.579942229
"4",90,"0.3","val_global",106,"4 1",1.54272968367347
"4",90,"0.3","val_global",106,"4 2",1.521481497
"4",90,"0.3","val_global",106,"4 3",1.54817615
"4",90,"0.3","val_global",107,"4 0",1.579431118
"4",90,"0.3","val_global",107,"4 1",1.53972076020408
"4",90,"0.3","val_global",107,"4 2",1.519023758
"4",90,"0.3","val_global",107,"4 3",1.546376351
"4",90,"0.3","val_global",108,"4 0",1.578435504
"4",90,"0.3","val_global",108,"4 1",1.53477458367347
"4",90,"0.3","val_global",108,"4 2",1.516195148
"4",90,"0.3","val_global",108,"4 3",1.54246099
"4",90,"0.3","val_global",109,"4 0",1.579512771
"4",90,"0.3","val_global",109,"4 1",1.53007668469388
"4",90,"0.3","val_global",109,"4 2",1.511500029
"4",90,"0.3","val_global",109,"4 3",1.538760431
"4",90,"0.3","val_global",110,"4 0",1.576560527
"4",90,"0.3","val_global",110,"4 1",1.52341958265306
"4",90,"0.3","val_global",110,"4 2",1.508984391
"4",90,"0.3","val_global",110,"4 3",1.535449009
"4",90,"0.3","val_global",111,"4 0",1.577077113
"4",90,"0.3","val_global",111,"4 1",1.52116553673469
"4",90,"0.3","val_global",111,"4 2",1.506253935
"4",90,"0.3","val_global",111,"4 3",1.5322906
"4",90,"0.3","val_global",112,"4 0",1.572846038
"4",90,"0.3","val_global",112,"4 1",1.51431961326531
"4",90,"0.3","val_global",112,"4 2",1.505198691
"4",90,"0.3","val_global",112,"4 3",1.531555821
"4",90,"0.3","val_global",113,"4 0",1.571336218
"4",90,"0.3","val_global",113,"4 1",1.50926607755102
"4",90,"0.3","val_global",113,"4 2",1.503799582
"4",90,"0.3","val_global",113,"4 3",1.528691614
"4",90,"0.3","val_global",114,"4 0",1.567830237
"4",90,"0.3","val_global",114,"4 1",1.5034927877551
"4",90,"0.3","val_global",114,"4 2",1.500447416
"4",90,"0.3","val_global",114,"4 3",1.527724202
"4",90,"0.3","val_global",115,"4 0",1.568180678
"4",90,"0.3","val_global",115,"4 1",1.50145314693878
"4",90,"0.3","val_global",115,"4 2",1.498236958
"4",90,"0.3","val_global",115,"4 3",1.52685864
"4",90,"0.3","val_global",116,"4 0",1.566166329
"4",90,"0.3","val_global",116,"4 1",1.49750680714286
"4",90,"0.3","val_global",116,"4 2",1.495343685
"4",90,"0.3","val_global",116,"4 3",1.527845444
"4",90,"0.3","val_global",117,"4 0",1.567160957
"4",90,"0.3","val_global",117,"4 1",1.49475696122449
"4",90,"0.3","val_global",117,"4 2",1.493782563
"4",90,"0.3","val_global",117,"4 3",1.526527686
"4",90,"0.3","val_global",118,"4 0",1.565391251
"4",90,"0.3","val_global",118,"4 1",1.49250039693878
"4",90,"0.3","val_global",118,"4 2",1.492331788
"4",90,"0.3","val_global",118,"4 3",1.524746489
"4",90,"0.3","val_global",119,"4 0",1.565968192
"4",90,"0.3","val_global",119,"4 1",1.4909775744898
"4",90,"0.3","val_global",119,"4 2",1.490200985
"4",90,"0.3","val_global",119,"4 3",1.522738558
"4",90,"0.3","val_global",120,"4 0",1.5656916
"4",90,"0.3","val_global",120,"4 1",1.48904014081633
"4",90,"0.3","val_global",120,"4 2",1.486811792
"4",90,"0.3","val_global",120,"4 3",1.519086313
"4",90,"0.3","val_global",121,"4 0",1.567160549
"4",90,"0.3","val_global",121,"4 1",1.48883049897959
"4",90,"0.3","val_global",121,"4 2",1.483479656
"4",90,"0.3","val_global",121,"4 3",1.516778943
"4",90,"0.3","val_global",122,"4 0",1.56717997
"4",90,"0.3","val_global",122,"4 1",1.48782909387755
"4",90,"0.3","val_global",122,"4 2",1.481502491
"4",90,"0.3","val_global",122,"4 3",1.514234276
"4",90,"0.3","val_global",123,"4 0",1.566698832
"4",90,"0.3","val_global",123,"4 1",1.48600762653061
"4",90,"0.3","val_global",123,"4 2",1.481536664
"4",90,"0.3","val_global",123,"4 3",1.512403214
"4",90,"0.3","val_global",124,"4 0",1.565842608
"4",90,"0.3","val_global",124,"4 1",1.48285676122449
"4",90,"0.3","val_global",124,"4 2",1.482537381
"4",90,"0.3","val_global",124,"4 3",1.508593052
"4",90,"0.3","val_global",125,"4 0",1.565536512
"4",90,"0.3","val_global",125,"4 1",1.47995991530612
"4",90,"0.3","val_global",125,"4 2",1.481813219
"4",90,"0.3","val_global",125,"4 3",1.504696834
"4",90,"0.3","val_global",126,"4 0",1.563886643
"4",90,"0.3","val_global",126,"4 1",1.47698184795918
"4",90,"0.3","val_global",126,"4 2",1.481218733
"4",90,"0.3","val_global",126,"4 3",1.503827844
"4",90,"0.3","val_global",127,"4 0",1.562247645
"4",90,"0.3","val_global",127,"4 1",1.47349737142857
"4",90,"0.3","val_global",127,"4 2",1.480310956
"4",90,"0.3","val_global",127,"4 3",1.501495169
"4",90,"0.3","val_global",128,"4 0",1.558479162
"4",90,"0.3","val_global",128,"4 1",1.47118997653061
"4",90,"0.3","val_global",128,"4 2",1.480295896
"4",90,"0.3","val_global",128,"4 3",1.500918893
"4",90,"0.3","val_global",129,"4 0",1.556122702
"4",90,"0.3","val_global",129,"4 1",1.46805532755102
"4",90,"0.3","val_global",129,"4 2",1.480591886
"4",90,"0.3","val_global",129,"4 3",1.49994705
"4",90,"0.3","val_global",130,"4 0",1.554893699
"4",90,"0.3","val_global",130,"4 1",1.46726019387755
"4",90,"0.3","val_global",130,"4 2",1.478976963
"4",90,"0.3","val_global",130,"4 3",1.498046484
"4",90,"0.3","val_global",131,"4 0",1.551969983
"4",90,"0.3","val_global",131,"4 1",1.46463479591837
"4",90,"0.3","val_global",131,"4 2",1.478299124
"4",90,"0.3","val_global",131,"4 3",1.495368434
"4",90,"0.3","val_global",132,"4 0",1.552150246
"4",90,"0.3","val_global",132,"4 1",1.46373138163265
"4",90,"0.3","val_global",132,"4 2",1.475535255
"4",90,"0.3","val_global",132,"4 3",1.492603101
"4",90,"0.3","val_global",133,"4 0",1.549662562
"4",90,"0.3","val_global",133,"4 1",1.4625271255102
"4",90,"0.3","val_global",133,"4 2",1.474356588
"4",90,"0.3","val_global",133,"4 3",1.491354851
"4",90,"0.3","val_global",134,"4 0",1.549389859
"4",90,"0.3","val_global",134,"4 1",1.46114884591837
"4",90,"0.3","val_global",134,"4 2",1.47454932
"4",90,"0.3","val_global",134,"4 3",1.490419912
"4",90,"0.3","val_global",135,"4 0",1.544817549
"4",90,"0.3","val_global",135,"4 1",1.45793427244898
"4",90,"0.3","val_global",135,"4 2",1.474859048
"4",90,"0.3","val_global",135,"4 3",1.487592384
"4",90,"0.3","val_global",136,"4 0",1.543104395
"4",90,"0.3","val_global",136,"4 1",1.45678357755102
"4",90,"0.3","val_global",136,"4 2",1.474836246
"4",90,"0.3","val_global",136,"4 3",1.484002242
"4",90,"0.3","val_global",137,"4 0",1.538297601
"4",90,"0.3","val_global",137,"4 1",1.45709575102041
"4",90,"0.3","val_global",137,"4 2",1.472544034
"4",90,"0.3","val_global",137,"4 3",1.481303865
"4",90,"0.3","val_global",138,"4 0",1.537136678
"4",90,"0.3","val_global",138,"4 1",1.45884499285714
"4",90,"0.3","val_global",138,"4 2",1.470988903
"4",90,"0.3","val_global",138,"4 3",1.478886646
"4",90,"0.3","val_global",139,"4 0",1.533519928
"4",90,"0.3","val_global",139,"4 1",1.4594989244898
"4",90,"0.3","val_global",139,"4 2",1.469967454
"4",90,"0.3","val_global",139,"4 3",1.478483421
"4",90,"0.3","val_global",140,"4 0",1.531969945
"4",90,"0.3","val_global",140,"4 1",1.46070189183673
"4",90,"0.3","val_global",140,"4 2",1.46814067
"4",90,"0.3","val_global",140,"4 3",1.481671364
"4",90,"0.3","val_global",141,"4 0",1.528153265
"4",90,"0.3","val_global",141,"4 1",1.46057702959184
"4",90,"0.3","val_global",141,"4 2",1.469291704
"4",90,"0.3","val_global",141,"4 3",1.480889701
"4",90,"0.3","val_global",142,"4 0",1.527096875
"4",90,"0.3","val_global",142,"4 1",1.45870930714286
"4",90,"0.3","val_global",142,"4 2",1.46896415
"4",90,"0.3","val_global",142,"4 3",1.48170859
"4",90,"0.3","val_global",143,"4 0",1.523236686
"4",90,"0.3","val_global",143,"4 1",1.45606914285714
"4",90,"0.3","val_global",143,"4 2",1.468917722
"4",90,"0.3","val_global",143,"4 3",1.484347556
"4",90,"0.3","val_global",144,"4 0",1.522519904
"4",90,"0.3","val_global",144,"4 1",1.45353453163265
"4",90,"0.3","val_global",144,"4 2",1.46864904
"4",90,"0.3","val_global",144,"4 3",1.48667869
"4",90,"0.3","val_global",145,"4 0",1.518874054
"4",90,"0.3","val_global",145,"4 1",1.45142985918367
"4",90,"0.3","val_global",145,"4 2",1.466131795
"4",90,"0.3","val_global",145,"4 3",1.488213712
"4",90,"0.3","val_global",146,"4 0",1.517611703
"4",90,"0.3","val_global",146,"4 1",1.44869149489796
"4",90,"0.3","val_global",146,"4 2",1.465597599
"4",90,"0.3","val_global",146,"4 3",1.487252623
"4",90,"0.3","val_global",147,"4 0",1.516225015
"4",90,"0.3","val_global",147,"4 1",1.44543037959184
"4",90,"0.3","val_global",147,"4 2",1.463288756
"4",90,"0.3","val_global",147,"4 3",1.486783538
"4",90,"0.3","val_global",148,"4 0",1.516136784
"4",90,"0.3","val_global",148,"4 1",1.44498940408163
"4",90,"0.3","val_global",148,"4 2",1.460278932
"4",90,"0.3","val_global",148,"4 3",1.484876844
"4",90,"0.3","val_global",149,"4 0",1.514463458
"4",90,"0.3","val_global",149,"4 1",1.4442761755102
"4",90,"0.3","val_global",149,"4 2",1.457683087
"4",90,"0.3","val_global",149,"4 3",1.484304009
"4",90,"0.3","val_global",150,"4 0",1.514239469
"4",90,"0.3","val_global",150,"4 1",1.44094425204082
"4",90,"0.3","val_global",150,"4 2",1.456449388
"4",90,"0.3","val_global",150,"4 3",1.483227535
"4",90,"0.3","val_global",151,"4 0",1.515194591
"4",90,"0.3","val_global",151,"4 1",1.43844033877551
"4",90,"0.3","val_global",151,"4 2",1.454479927
"4",90,"0.3","val_global",151,"4 3",1.483830861
"4",90,"0.3","val_global",152,"4 0",1.514820245
"4",90,"0.3","val_global",152,"4 1",1.43495637653061
"4",90,"0.3","val_global",152,"4 2",1.453329934
"4",90,"0.3","val_global",152,"4 3",1.482755172
"4",90,"0.3","val_global",153,"4 0",1.514645443
"4",90,"0.3","val_global",153,"4 1",1.4334505622449
"4",90,"0.3","val_global",153,"4 2",1.449698596
"4",90,"0.3","val_global",153,"4 3",1.480017705
"4",90,"0.3","val_global",154,"4 0",1.515210039
"4",90,"0.3","val_global",154,"4 1",1.43165657244898
"4",90,"0.3","val_global",154,"4 2",1.448478202
"4",90,"0.3","val_global",154,"4 3",1.477154715
"4",90,"0.3","val_global",155,"4 0",1.515147514
"4",90,"0.3","val_global",155,"4 1",1.43133834795918
"4",90,"0.3","val_global",155,"4 2",1.446280652
"4",90,"0.3","val_global",155,"4 3",1.475925735
"4",90,"0.3","val_global",156,"4 0",1.516758502
"4",90,"0.3","val_global",156,"4 1",1.42946462755102
"4",90,"0.3","val_global",156,"4 2",1.445957491
"4",90,"0.3","val_global",156,"4 3",1.474408079
"4",90,"0.3","val_global",157,"4 0",1.517123449
"4",90,"0.3","val_global",157,"4 1",1.42638902857143
"4",90,"0.3","val_global",157,"4 2",1.445916268
"4",90,"0.3","val_global",157,"4 3",1.47502132
"4",90,"0.3","val_global",158,"4 0",1.520234507
"4",90,"0.3","val_global",158,"4 1",1.42066981734694
"4",90,"0.3","val_global",158,"4 2",1.444281465
"4",90,"0.3","val_global",158,"4 3",1.473389831
"4",90,"0.3","val_global",159,"4 0",1.518449234
"4",90,"0.3","val_global",159,"4 1",1.41765523163265
"4",90,"0.3","val_global",159,"4 2",1.440764891
"4",90,"0.3","val_global",159,"4 3",1.471615113
"4",90,"0.3","val_global",160,"4 0",1.518109976
"4",90,"0.3","val_global",160,"4 1",1.4143856744898
"4",90,"0.3","val_global",160,"4 2",1.440191658
"4",90,"0.3","val_global",160,"4 3",1.469154655
"4",90,"0.3","val_global",161,"4 0",1.517704198
"4",90,"0.3","val_global",161,"4 1",1.41159571326531
"4",90,"0.3","val_global",161,"4 2",1.4365546
"4",90,"0.3","val_global",161,"4 3",1.466610238
"4",90,"0.3","val_global",162,"4 0",1.518562687
"4",90,"0.3","val_global",162,"4 1",1.40892371734694
"4",90,"0.3","val_global",162,"4 2",1.435895327
"4",90,"0.3","val_global",162,"4 3",1.464260444
"4",90,"0.3","val_global",163,"4 0",1.51987085
"4",90,"0.3","val_global",163,"4 1",1.40690949387755
"4",90,"0.3","val_global",163,"4 2",1.432924173
"4",90,"0.3","val_global",163,"4 3",1.461701967
"4",90,"0.3","val_global",164,"4 0",1.52079826
"4",90,"0.3","val_global",164,"4 1",1.40504625408163
"4",90,"0.3","val_global",164,"4 2",1.428807563
"4",90,"0.3","val_global",164,"4 3",1.458583608
"4",90,"0.3","val_global",165,"4 0",1.522156147
"4",90,"0.3","val_global",165,"4 1",1.40539432244898
"4",90,"0.3","val_global",165,"4 2",1.42640057
"4",90,"0.3","val_global",165,"4 3",1.45597764
"4",90,"0.3","val_global",166,"4 0",1.522342857
"4",90,"0.3","val_global",166,"4 1",1.40254433979592
"4",90,"0.3","val_global",166,"4 2",1.423777988
"4",90,"0.3","val_global",166,"4 3",1.455440345
"4",90,"0.3","val_global",167,"4 0",1.520869008
"4",90,"0.3","val_global",167,"4 1",1.40183438469388
"4",90,"0.3","val_global",167,"4 2",1.420338114
"4",90,"0.3","val_global",167,"4 3",1.456295611
"4",90,"0.3","val_global",168,"4 0",1.518438457
"4",90,"0.3","val_global",168,"4 1",1.39725367857143
"4",90,"0.3","val_global",168,"4 2",1.419291022
"4",90,"0.3","val_global",168,"4 3",1.455619284
"4",90,"0.3","val_global",169,"4 0",1.514817629
"4",90,"0.3","val_global",169,"4 1",1.39519819489796
"4",90,"0.3","val_global",169,"4 2",1.416245841
"4",90,"0.3","val_global",169,"4 3",1.45773043
"4",90,"0.3","val_global",170,"4 0",1.513578321
"4",90,"0.3","val_global",170,"4 1",1.39429901836735
"4",90,"0.3","val_global",170,"4 2",1.416076593
"4",90,"0.3","val_global",170,"4 3",1.459183394
"4",90,"0.3","val_global",171,"4 0",1.509014022
"4",90,"0.3","val_global",171,"4 1",1.39536691632653
"4",90,"0.3","val_global",171,"4 2",1.413979776
"4",90,"0.3","val_global",171,"4 3",1.459222322
"4",90,"0.3","val_global",172,"4 0",1.505613637
"4",90,"0.3","val_global",172,"4 1",1.39475600408163
"4",90,"0.3","val_global",172,"4 2",1.415069371
"4",90,"0.3","val_global",172,"4 3",1.459541361
"4",90,"0.3","val_global",173,"4 0",1.501595676
"4",90,"0.3","val_global",173,"4 1",1.39294754489796
"4",90,"0.3","val_global",173,"4 2",1.413540781
"4",90,"0.3","val_global",173,"4 3",1.460033062
"4",90,"0.3","val_global",174,"4 0",1.500510694
"4",90,"0.3","val_global",174,"4 1",1.39080865204082
"4",90,"0.3","val_global",174,"4 2",1.411761366
"4",90,"0.3","val_global",174,"4 3",1.458666687
"4",90,"0.3","val_global",175,"4 0",1.499233836
"4",90,"0.3","val_global",175,"4 1",1.38863389897959
"4",90,"0.3","val_global",175,"4 2",1.407832178
"4",90,"0.3","val_global",175,"4 3",1.461317591
"4",90,"0.3","val_global",176,"4 0",1.495226931
"4",90,"0.3","val_global",176,"4 1",1.38701338877551
"4",90,"0.3","val_global",176,"4 2",1.405446191
"4",90,"0.3","val_global",176,"4 3",1.461117503
"4",90,"0.3","val_global",177,"4 0",1.492055452
"4",90,"0.3","val_global",177,"4 1",1.3879463755102
"4",90,"0.3","val_global",177,"4 2",1.402675072
"4",90,"0.3","val_global",177,"4 3",1.458768709
"4",90,"0.3","val_global",178,"4 0",1.485295955
"4",90,"0.3","val_global",178,"4 1",1.3866488755102
"4",90,"0.3","val_global",178,"4 2",1.401304578
"4",90,"0.3","val_global",178,"4 3",1.458641695
"4",90,"0.3","val_global",179,"4 0",1.480945368
"4",90,"0.3","val_global",179,"4 1",1.3880392
"4",90,"0.3","val_global",179,"4 2",1.399045643
"4",90,"0.3","val_global",179,"4 3",1.456702644
"4",90,"0.3","val_global",180,"4 0",1.478651978
"4",90,"0.3","val_global",180,"4 1",1.38683378673469
"4",90,"0.3","val_global",180,"4 2",1.396582927
"4",90,"0.3","val_global",180,"4 3",1.453418294
"4",90,"0.3","val_global",181,"4 0",1.476069
"4",90,"0.3","val_global",181,"4 1",1.38707805816327
"4",90,"0.3","val_global",181,"4 2",1.394122572
"4",90,"0.3","val_global",181,"4 3",1.453973897
"4",90,"0.3","val_global",182,"4 0",1.472770634
"4",90,"0.3","val_global",182,"4 1",1.38643272346939
"4",90,"0.3","val_global",182,"4 2",1.390456332
"4",90,"0.3","val_global",182,"4 3",1.453055436
"4",90,"0.3","val_global",183,"4 0",1.468941094
"4",90,"0.3","val_global",183,"4 1",1.38651843061224
"4",90,"0.3","val_global",183,"4 2",1.387176267
"4",90,"0.3","val_global",183,"4 3",1.450952307
"4",90,"0.3","val_global",184,"4 0",1.466765919
"4",90,"0.3","val_global",184,"4 1",1.38371920918367
"4",90,"0.3","val_global",184,"4 2",1.386350253
"4",90,"0.3","val_global",184,"4 3",1.448974862
"4",90,"0.3","val_global",185,"4 0",1.462921392
"4",90,"0.3","val_global",185,"4 1",1.3820060755102
"4",90,"0.3","val_global",185,"4 2",1.38321987
"4",90,"0.3","val_global",185,"4 3",1.445999253
"4",90,"0.3","val_global",186,"4 0",1.462228636
"4",90,"0.3","val_global",186,"4 1",1.38123442857143
"4",90,"0.3","val_global",186,"4 2",1.383690727
"4",90,"0.3","val_global",186,"4 3",1.443136808
"4",90,"0.3","val_global",187,"4 0",1.462061222
"4",90,"0.3","val_global",187,"4 1",1.38060627142857
"4",90,"0.3","val_global",187,"4 2",1.382822355
"4",90,"0.3","val_global",187,"4 3",1.441403613
"4",90,"0.3","val_global",188,"4 0",1.464140481
"4",90,"0.3","val_global",188,"4 1",1.37942638163265
"4",90,"0.3","val_global",188,"4 2",1.383112575
"4",90,"0.3","val_global",188,"4 3",1.439188725
"4",90,"0.3","val_global",189,"4 0",1.46570196
"4",90,"0.3","val_global",189,"4 1",1.37918318571429
"4",90,"0.3","val_global",189,"4 2",1.38313173
"4",90,"0.3","val_global",189,"4 3",1.434905427
"4",90,"0.3","val_global",190,"4 0",1.464243097
"4",90,"0.3","val_global",190,"4 1",1.37750568571429
"4",90,"0.3","val_global",190,"4 2",1.381290242
"4",90,"0.3","val_global",190,"4 3",1.432388963
"4",90,"0.3","val_global",191,"4 0",1.463771357
"4",90,"0.3","val_global",191,"4 1",1.37293243163265
"4",90,"0.3","val_global",191,"4 2",1.379305009
"4",90,"0.3","val_global",191,"4 3",1.42965795
"4",90,"0.3","val_global",192,"4 0",1.463254692
"4",90,"0.3","val_global",192,"4 1",1.37126720102041
"4",90,"0.3","val_global",192,"4 2",1.37580367
"4",90,"0.3","val_global",192,"4 3",1.428339825
"4",90,"0.3","val_global",193,"4 0",1.462807206
"4",90,"0.3","val_global",193,"4 1",1.37107348367347
"4",90,"0.3","val_global",193,"4 2",1.376200621
"4",90,"0.3","val_global",193,"4 3",1.42769172
"4",90,"0.3","val_global",194,"4 0",1.459524192
"4",90,"0.3","val_global",194,"4 1",1.36910934795918
"4",90,"0.3","val_global",194,"4 2",1.375808074
"4",90,"0.3","val_global",194,"4 3",1.427932292
"4",90,"0.3","val_global",195,"4 0",1.457929208
"4",90,"0.3","val_global",195,"4 1",1.36824026122449
"4",90,"0.3","val_global",195,"4 2",1.37726809
"4",90,"0.3","val_global",195,"4 3",1.424139642
"4",90,"0.3","val_global",196,"4 0",1.458370157
"4",90,"0.3","val_global",196,"4 1",1.36720128163265
"4",90,"0.3","val_global",196,"4 2",1.376377747
"4",90,"0.3","val_global",196,"4 3",1.425661877
"4",90,"0.3","val_global",197,"4 0",1.456349698
"4",90,"0.3","val_global",197,"4 1",1.36510522653061
"4",90,"0.3","val_global",197,"4 2",1.377674588
"4",90,"0.3","val_global",197,"4 3",1.424373096
"4",90,"0.3","val_global",198,"4 0",1.457144448
"4",90,"0.3","val_global",198,"4 1",1.36200832857143
"4",90,"0.3","val_global",198,"4 2",1.377356094
"4",90,"0.3","val_global",198,"4 3",1.423903436
"4",90,"0.3","val_global",199,"4 0",1.457890372
"4",90,"0.3","val_global",199,"4 1",1.35731998265306
"4",90,"0.3","val_global",199,"4 2",1.378113675
"4",90,"0.3","val_global",199,"4 3",1.423426649
"4",90,"0.3","val_global",200,"4 0",1.457042004
"4",90,"0.3","val_global",200,"4 1",1.35291116530612
"4",90,"0.3","val_global",200,"4 2",1.378223035
"4",90,"0.3","val_global",200,"4 3",1.423536474
"4",90,"0.3","val_global",201,"4 0",1.454953509
"4",90,"0.3","val_global",201,"4 1",1.34735436836735
"4",90,"0.3","val_global",201,"4 2",1.379646237
"4",90,"0.3","val_global",201,"4 3",1.421911571
"4",90,"0.3","val_global",202,"4 0",1.453887818
"4",90,"0.3","val_global",202,"4 1",1.34469357142857
"4",90,"0.3","val_global",202,"4 2",1.377861812
"4",90,"0.3","val_global",202,"4 3",1.421041138
"4",90,"0.3","val_global",203,"4 0",1.453193649
"4",90,"0.3","val_global",203,"4 1",1.34181702346939
"4",90,"0.3","val_global",203,"4 2",1.379441582
"4",90,"0.3","val_global",203,"4 3",1.420010942
"4",90,"0.3","val_global",204,"4 0",1.45043326
"4",90,"0.3","val_global",204,"4 1",1.3414949255102
"4",90,"0.3","val_global",204,"4 2",1.379399735
"4",90,"0.3","val_global",204,"4 3",1.420372826
"4",90,"0.3","val_global",205,"4 0",1.449432444
"4",90,"0.3","val_global",205,"4 1",1.33895634591837
"4",90,"0.3","val_global",205,"4 2",1.379888871
"4",90,"0.3","val_global",205,"4 3",1.420848242
"4",90,"0.3","val_global",206,"4 0",1.447560626
"4",90,"0.3","val_global",206,"4 1",1.33811931326531
"4",90,"0.3","val_global",206,"4 2",1.377261096
"4",90,"0.3","val_global",206,"4 3",1.421622997
"4",90,"0.3","val_global",207,"4 0",1.444758454
"4",90,"0.3","val_global",207,"4 1",1.33661078061224
"4",90,"0.3","val_global",207,"4 2",1.379264806
"4",90,"0.3","val_global",207,"4 3",1.419875411
"4",90,"0.3","val_global",208,"4 0",1.439746009
"4",90,"0.3","val_global",208,"4 1",1.33597939285714
"4",90,"0.3","val_global",208,"4 2",1.376038968
"4",90,"0.3","val_global",208,"4 3",1.421595503
"4",90,"0.3","val_global",209,"4 0",1.437479111
"4",90,"0.3","val_global",209,"4 1",1.33378705102041
"4",90,"0.3","val_global",209,"4 2",1.375757251
"4",90,"0.3","val_global",209,"4 3",1.42029233
"4",90,"0.3","val_global",210,"4 0",1.436962655
"4",90,"0.3","val_global",210,"4 1",1.33296072142857
"4",90,"0.3","val_global",210,"4 2",1.374655028
"4",90,"0.3","val_global",210,"4 3",1.419651713
"4",90,"0.3","val_global",211,"4 0",1.436820729
"4",90,"0.3","val_global",211,"4 1",1.3323013877551
"4",90,"0.3","val_global",211,"4 2",1.375142821
"4",90,"0.3","val_global",211,"4 3",1.419481927
"4",90,"0.3","val_global",212,"4 0",1.437886269
"4",90,"0.3","val_global",212,"4 1",1.32919417142857
"4",90,"0.3","val_global",212,"4 2",1.374590333
"4",90,"0.3","val_global",212,"4 3",1.420071848
"4",90,"0.3","val_global",213,"4 0",1.439042994
"4",90,"0.3","val_global",213,"4 1",1.32770590102041
"4",90,"0.3","val_global",213,"4 2",1.372036523
"4",90,"0.3","val_global",213,"4 3",1.420595151
"4",90,"0.3","val_global",214,"4 0",1.440128904
"4",90,"0.3","val_global",214,"4 1",1.32732315714286
"4",90,"0.3","val_global",214,"4 2",1.37062009
"4",90,"0.3","val_global",214,"4 3",1.420859479
"4",90,"0.3","val_global",215,"4 0",1.441381515
"4",90,"0.3","val_global",215,"4 1",1.32493432142857
"4",90,"0.3","val_global",215,"4 2",1.369313736
"4",90,"0.3","val_global",215,"4 3",1.420702845
"4",90,"0.3","val_global",216,"4 0",1.439622656
"4",90,"0.3","val_global",216,"4 1",1.32335440102041
"4",90,"0.3","val_global",216,"4 2",1.368645554
"4",90,"0.3","val_global",216,"4 3",1.417614594
"4",90,"0.3","val_global",217,"4 0",1.439162312
"4",90,"0.3","val_global",217,"4 1",1.32249058979592
"4",90,"0.3","val_global",217,"4 2",1.366329409
"4",90,"0.3","val_global",217,"4 3",1.416332099
"4",90,"0.3","val_global",218,"4 0",1.437879377
"4",90,"0.3","val_global",218,"4 1",1.32255191938775
"4",90,"0.3","val_global",218,"4 2",1.363461299
"4",90,"0.3","val_global",218,"4 3",1.414262448
"4",90,"0.3","val_global",219,"4 0",1.437075105
"4",90,"0.3","val_global",219,"4 1",1.32260712653061
"4",90,"0.3","val_global",219,"4 2",1.361171713
"4",90,"0.3","val_global",219,"4 3",1.413637566
"4",90,"0.3","val_global",220,"4 0",1.43488152
"4",90,"0.3","val_global",220,"4 1",1.3237579377551
"4",90,"0.3","val_global",220,"4 2",1.360366536
"4",90,"0.3","val_global",220,"4 3",1.412393416
"4",90,"0.3","val_global",221,"4 0",1.433590064
"4",90,"0.3","val_global",221,"4 1",1.32291982346939
"4",90,"0.3","val_global",221,"4 2",1.357605925
"4",90,"0.3","val_global",221,"4 3",1.410631285
"4",90,"0.3","val_global",222,"4 0",1.432127852
"4",90,"0.3","val_global",222,"4 1",1.32218900204082
"4",90,"0.3","val_global",222,"4 2",1.357445482
"4",90,"0.3","val_global",222,"4 3",1.408848978
"4",90,"0.3","val_global",223,"4 0",1.430108222
"4",90,"0.3","val_global",223,"4 1",1.32100997653061
"4",90,"0.3","val_global",223,"4 2",1.354752206
"4",90,"0.3","val_global",223,"4 3",1.407497055
"4",90,"0.3","val_global",224,"4 0",1.430680114
"4",90,"0.3","val_global",224,"4 1",1.32077948877551
"4",90,"0.3","val_global",224,"4 2",1.352991897
"4",90,"0.3","val_global",224,"4 3",1.405813152
"4",90,"0.3","val_global",225,"4 0",1.429743289
"4",90,"0.3","val_global",225,"4 1",1.31883131530612
"4",90,"0.3","val_global",225,"4 2",1.353124323
"4",90,"0.3","val_global",225,"4 3",1.405537285
"4",90,"0.3","val_global",226,"4 0",1.427312088
"4",90,"0.3","val_global",226,"4 1",1.31805068163265
"4",90,"0.3","val_global",226,"4 2",1.351515654
"4",90,"0.3","val_global",226,"4 3",1.403154094
"4",90,"0.3","val_global",227,"4 0",1.425574461
"4",90,"0.3","val_global",227,"4 1",1.31670547653061
"4",90,"0.3","val_global",227,"4 2",1.349125797
"4",90,"0.3","val_global",227,"4 3",1.400566881
"4",90,"0.3","val_global",228,"4 0",1.425936916
"4",90,"0.3","val_global",228,"4 1",1.31683945816327
"4",90,"0.3","val_global",228,"4 2",1.348884464
"4",90,"0.3","val_global",228,"4 3",1.39709927
"4",90,"0.3","val_global",229,"4 0",1.424171416
"4",90,"0.3","val_global",229,"4 1",1.31572138367347
"4",90,"0.3","val_global",229,"4 2",1.347391726
"4",90,"0.3","val_global",229,"4 3",1.396704014
"4",90,"0.3","val_global",230,"4 0",1.422700489
"4",90,"0.3","val_global",230,"4 1",1.31190273469388
"4",90,"0.3","val_global",230,"4 2",1.346966885
"4",90,"0.3","val_global",230,"4 3",1.394673415
"4",90,"0.3","val_global",231,"4 0",1.42053674
"4",90,"0.3","val_global",231,"4 1",1.31154689795918
"4",90,"0.3","val_global",231,"4 2",1.346792214
"4",90,"0.3","val_global",231,"4 3",1.390648739
"4",90,"0.3","val_global",232,"4 0",1.417859458
"4",90,"0.3","val_global",232,"4 1",1.31194293469388
"4",90,"0.3","val_global",232,"4 2",1.347294021
"4",90,"0.3","val_global",232,"4 3",1.386729829
"4",90,"0.3","val_global",233,"4 0",1.415792625
"4",90,"0.3","val_global",233,"4 1",1.3092998244898
"4",90,"0.3","val_global",233,"4 2",1.345910027
"4",90,"0.3","val_global",233,"4 3",1.384480544
"4",90,"0.3","val_global",234,"4 0",1.41143998
"4",90,"0.3","val_global",234,"4 1",1.30924845102041
"4",90,"0.3","val_global",234,"4 2",1.344200728
"4",90,"0.3","val_global",234,"4 3",1.382659742
"4",90,"0.3","val_global",235,"4 0",1.406780736
"4",90,"0.3","val_global",235,"4 1",1.30829175816327
"4",90,"0.3","val_global",235,"4 2",1.34338434
"4",90,"0.3","val_global",235,"4 3",1.380519395
"4",90,"0.3","val_global",236,"4 0",1.404075293
"4",90,"0.3","val_global",236,"4 1",1.30589033163265
"4",90,"0.3","val_global",236,"4 2",1.340678884
"4",90,"0.3","val_global",236,"4 3",1.379621497
"4",90,"0.3","val_global",237,"4 0",1.403295784
"4",90,"0.3","val_global",237,"4 1",1.30227093163265
"4",90,"0.3","val_global",237,"4 2",1.340628088
"4",90,"0.3","val_global",237,"4 3",1.379483165
"4",90,"0.3","val_global",238,"4 0",1.401187016
"4",90,"0.3","val_global",238,"4 1",1.30011563571429
"4",90,"0.3","val_global",238,"4 2",1.342077737
"4",90,"0.3","val_global",238,"4 3",1.378490395
"4",90,"0.3","val_global",239,"4 0",1.401852156
"4",90,"0.3","val_global",239,"4 1",1.29920185612245
"4",90,"0.3","val_global",239,"4 2",1.343189547
"4",90,"0.3","val_global",239,"4 3",1.377599953
"4",90,"0.3","val_global",240,"4 0",1.400915206
"4",90,"0.3","val_global",240,"4 1",1.29807308877551
"4",90,"0.3","val_global",240,"4 2",1.342419513
"4",90,"0.3","val_global",240,"4 3",1.375366183
"4",90,"0.3","val_global",241,"4 0",1.403633216
"4",90,"0.3","val_global",241,"4 1",1.29944092857143
"4",90,"0.3","val_global",241,"4 2",1.340723354
"4",90,"0.3","val_global",241,"4 3",1.375207016
"4",90,"0.3","val_global",242,"4 0",1.402087474
"4",90,"0.3","val_global",242,"4 1",1.29862903469388
"4",90,"0.3","val_global",242,"4 2",1.338595957
"4",90,"0.3","val_global",242,"4 3",1.37517129
"4",90,"0.3","val_global",243,"4 0",1.403559773
"4",90,"0.3","val_global",243,"4 1",1.30003378265306
"4",90,"0.3","val_global",243,"4 2",1.338523874
"4",90,"0.3","val_global",243,"4 3",1.374892281
"4",90,"0.3","val_global",244,"4 0",1.402232863
"4",90,"0.3","val_global",244,"4 1",1.29783984897959
"4",90,"0.3","val_global",244,"4 2",1.337600644
"4",90,"0.3","val_global",244,"4 3",1.374421045
"4",90,"0.3","val_global",245,"4 0",1.401694023
"4",90,"0.3","val_global",245,"4 1",1.29829088367347
"4",90,"0.3","val_global",245,"4 2",1.334005237
"4",90,"0.3","val_global",245,"4 3",1.372630237
"4",90,"0.3","val_global",246,"4 0",1.401703994
"4",90,"0.3","val_global",246,"4 1",1.29630189795918
"4",90,"0.3","val_global",246,"4 2",1.333949634
"4",90,"0.3","val_global",246,"4 3",1.373524763
"4",90,"0.3","val_global",247,"4 0",1.403345166
"4",90,"0.3","val_global",247,"4 1",1.29656960714286
"4",90,"0.3","val_global",247,"4 2",1.331878893
"4",90,"0.3","val_global",247,"4 3",1.373355864
"4",90,"0.3","val_global",248,"4 0",1.402379118
"4",90,"0.3","val_global",248,"4 1",1.29497873673469
"4",90,"0.3","val_global",248,"4 2",1.33048098
"4",90,"0.3","val_global",248,"4 3",1.371804096
"4",90,"0.3","val_global",249,"4 0",1.402974059
"4",90,"0.3","val_global",249,"4 1",1.29473218163265
"4",90,"0.3","val_global",249,"4 2",1.32882138
"4",90,"0.3","val_global",249,"4 3",1.370220494
"4",90,"0.3","val_global",250,"4 0",1.401223014
"4",90,"0.3","val_global",250,"4 1",1.29443772857143
"4",90,"0.3","val_global",250,"4 2",1.327620304
"4",90,"0.3","val_global",250,"4 3",1.368659557
"4",90,"0.3","val_global",251,"4 0",1.399820301
"4",90,"0.3","val_global",251,"4 1",1.29194372755102
"4",90,"0.3","val_global",251,"4 2",1.325221247
"4",90,"0.3","val_global",251,"4 3",1.368592153
"4",90,"0.3","val_global",252,"4 0",1.396849788
"4",90,"0.3","val_global",252,"4 1",1.29118213469388
"4",90,"0.3","val_global",252,"4 2",1.323808291
"4",90,"0.3","val_global",252,"4 3",1.36845555
"4",90,"0.3","val_global",253,"4 0",1.394899906
"4",90,"0.3","val_global",253,"4 1",1.29110922755102
"4",90,"0.3","val_global",253,"4 2",1.323272936
"4",90,"0.3","val_global",253,"4 3",1.366901556
"4",90,"0.3","val_global",254,"4 0",1.394869409
"4",90,"0.3","val_global",254,"4 1",1.2890906
"4",90,"0.3","val_global",254,"4 2",1.322836484
"4",90,"0.3","val_global",254,"4 3",1.365681242
"4",90,"0.3","val_global",255,"4 0",1.395267262
"4",90,"0.3","val_global",255,"4 1",1.28964186734694
"4",90,"0.3","val_global",255,"4 2",1.321957054
"4",90,"0.3","val_global",255,"4 3",1.365618321
"4",90,"0.3","val_global",256,"4 0",1.394992714
"4",90,"0.3","val_global",256,"4 1",1.29025683367347
"4",90,"0.3","val_global",256,"4 2",1.321072037
"4",90,"0.3","val_global",256,"4 3",1.363963881
"4",90,"0.3","val_global",257,"4 0",1.395471235
"4",90,"0.3","val_global",257,"4 1",1.2894591
"4",90,"0.3","val_global",257,"4 2",1.320158412
"4",90,"0.3","val_global",257,"4 3",1.360913196
"4",90,"0.3","val_global",258,"4 0",1.394354152
"4",90,"0.3","val_global",258,"4 1",1.28782889285714
"4",90,"0.3","val_global",258,"4 2",1.317580044
"4",90,"0.3","val_global",258,"4 3",1.360137657
"4",90,"0.3","val_global",259,"4 0",1.392130335
"4",90,"0.3","val_global",259,"4 1",1.28565735306122
"4",90,"0.3","val_global",259,"4 2",1.314803683
"4",90,"0.3","val_global",259,"4 3",1.358116828
"4",90,"0.3","val_global",260,"4 0",1.38994642
"4",90,"0.3","val_global",260,"4 1",1.28189584387755
"4",90,"0.3","val_global",260,"4 2",1.313098168
"4",90,"0.3","val_global",260,"4 3",1.358377914
"4",90,"0.3","val_global",261,"4 0",1.386493631
"4",90,"0.3","val_global",261,"4 1",1.27889711326531
"4",90,"0.3","val_global",261,"4 2",1.31312303
"4",90,"0.3","val_global",261,"4 3",1.357742712
"4",90,"0.3","val_global",262,"4 0",1.385639693
"4",90,"0.3","val_global",262,"4 1",1.27626014387755
"4",90,"0.3","val_global",262,"4 2",1.312640086
"4",90,"0.3","val_global",262,"4 3",1.355646926
"4",90,"0.3","val_global",263,"4 0",1.38372796
"4",90,"0.3","val_global",263,"4 1",1.27242117040816
"4",90,"0.3","val_global",263,"4 2",1.309110011
"4",90,"0.3","val_global",263,"4 3",1.355003175
"4",90,"0.3","val_global",264,"4 0",1.381580946
"4",90,"0.3","val_global",264,"4 1",1.26984412142857
"4",90,"0.3","val_global",264,"4 2",1.306867635
"4",90,"0.3","val_global",264,"4 3",1.354498829
"4",90,"0.3","val_global",265,"4 0",1.37942794
"4",90,"0.3","val_global",265,"4 1",1.26685021632653
"4",90,"0.3","val_global",265,"4 2",1.305606668
"4",90,"0.3","val_global",265,"4 3",1.35501007
"4",90,"0.3","val_global",266,"4 0",1.377351281
"4",90,"0.3","val_global",266,"4 1",1.26576133673469
"4",90,"0.3","val_global",266,"4 2",1.304749249
"4",90,"0.3","val_global",266,"4 3",1.35257238
"4",90,"0.3","val_global",267,"4 0",1.37468635
"4",90,"0.3","val_global",267,"4 1",1.26323302346939
"4",90,"0.3","val_global",267,"4 2",1.303997676
"4",90,"0.3","val_global",267,"4 3",1.352315169
"4",90,"0.3","val_global",268,"4 0",1.371856124
"4",90,"0.3","val_global",268,"4 1",1.25931185
"4",90,"0.3","val_global",268,"4 2",1.303569857
"4",90,"0.3","val_global",268,"4 3",1.352640379
"4",90,"0.3","val_global",269,"4 0",1.371568588
"4",90,"0.3","val_global",269,"4 1",1.2578951377551
"4",90,"0.3","val_global",269,"4 2",1.302180964
"4",90,"0.3","val_global",269,"4 3",1.351598452
"4",90,"0.3","val_global",270,"4 0",1.371102989
"4",90,"0.3","val_global",270,"4 1",1.25653901428571
"4",90,"0.3","val_global",270,"4 2",1.298724037
"4",90,"0.3","val_global",270,"4 3",1.351048864
"4",90,"0.3","val_global",271,"4 0",1.372654081
"4",90,"0.3","val_global",271,"4 1",1.25500596734694
"4",90,"0.3","val_global",271,"4 2",1.296970226
"4",90,"0.3","val_global",271,"4 3",1.35153367
"4",90,"0.3","val_global",272,"4 0",1.374726355
"4",90,"0.3","val_global",272,"4 1",1.25264346632653
"4",90,"0.3","val_global",272,"4 2",1.29405404
"4",90,"0.3","val_global",272,"4 3",1.349966656
"4",90,"0.3","val_global",273,"4 0",1.375619079
"4",90,"0.3","val_global",273,"4 1",1.25083554387755
"4",90,"0.3","val_global",273,"4 2",1.294407282
"4",90,"0.3","val_global",273,"4 3",1.349977918
"4",90,"0.3","val_global",274,"4 0",1.377891133
"4",90,"0.3","val_global",274,"4 1",1.24931976428571
"4",90,"0.3","val_global",274,"4 2",1.293870671
"4",90,"0.3","val_global",274,"4 3",1.34723495
"4",90,"0.3","val_global",275,"4 0",1.379452757
"4",90,"0.3","val_global",275,"4 1",1.24700200102041
"4",90,"0.3","val_global",275,"4 2",1.293658847
"4",90,"0.3","val_global",275,"4 3",1.346297175
"4",90,"0.3","val_global",276,"4 0",1.381151903
"4",90,"0.3","val_global",276,"4 1",1.24501210612245
"4",90,"0.3","val_global",276,"4 2",1.294086521
"4",90,"0.3","val_global",276,"4 3",1.345938057
"4",90,"0.3","val_global",277,"4 0",1.381189244
"4",90,"0.3","val_global",277,"4 1",1.24411184183673
"4",90,"0.3","val_global",277,"4 2",1.294434579
"4",90,"0.3","val_global",277,"4 3",1.348090173
"4",90,"0.3","val_global",278,"4 0",1.381844112
"4",90,"0.3","val_global",278,"4 1",1.24316941122449
"4",90,"0.3","val_global",278,"4 2",1.293907398
"4",90,"0.3","val_global",278,"4 3",1.34763
"4",90,"0.3","val_global",279,"4 0",1.380947089
"4",90,"0.3","val_global",279,"4 1",1.24183011632653
"4",90,"0.3","val_global",279,"4 2",1.296167165
"4",90,"0.3","val_global",279,"4 3",1.348223314
"4",90,"0.3","val_global",280,"4 0",1.380653301
"4",90,"0.3","val_global",280,"4 1",1.24192864591837
"4",90,"0.3","val_global",280,"4 2",1.295312
"4",90,"0.3","val_global",280,"4 3",1.346445206
"4",90,"0.3","val_global",281,"4 0",1.379985504
"4",90,"0.3","val_global",281,"4 1",1.24167309183673
"4",90,"0.3","val_global",281,"4 2",1.295615153
"4",90,"0.3","val_global",281,"4 3",1.344972632
"4",90,"0.3","val_global",282,"4 0",1.378838562
"4",90,"0.3","val_global",282,"4 1",1.24093813265306
"4",90,"0.3","val_global",282,"4 2",1.29597314
"4",90,"0.3","val_global",282,"4 3",1.345338728
"4",90,"0.3","val_global",283,"4 0",1.377494718
"4",90,"0.3","val_global",283,"4 1",1.23969173571429
"4",90,"0.3","val_global",283,"4 2",1.294709411
"4",90,"0.3","val_global",283,"4 3",1.34347164
"4",90,"0.3","val_global",284,"4 0",1.376552013
"4",90,"0.3","val_global",284,"4 1",1.24003429489796
"4",90,"0.3","val_global",284,"4 2",1.2944732
"4",90,"0.3","val_global",284,"4 3",1.344140124
"4",90,"0.3","val_global",285,"4 0",1.377113046
"4",90,"0.3","val_global",285,"4 1",1.23990775510204
"4",90,"0.3","val_global",285,"4 2",1.295836847
"4",90,"0.3","val_global",285,"4 3",1.343743913
"4",90,"0.3","val_global",286,"4 0",1.376083743
"4",90,"0.3","val_global",286,"4 1",1.23961008571429
"4",90,"0.3","val_global",286,"4 2",1.2955566
"4",90,"0.3","val_global",286,"4 3",1.34325925
"4",90,"0.3","val_global",287,"4 0",1.377846796
"4",90,"0.3","val_global",287,"4 1",1.23919619285714
"4",90,"0.3","val_global",287,"4 2",1.29476304
"4",90,"0.3","val_global",287,"4 3",1.342503917
"4",90,"0.3","val_global",288,"4 0",1.377347249
"4",90,"0.3","val_global",288,"4 1",1.24073739795918
"4",90,"0.3","val_global",288,"4 2",1.292760565
"4",90,"0.3","val_global",288,"4 3",1.342077578
"4",90,"0.3","val_global",289,"4 0",1.376421041
"4",90,"0.3","val_global",289,"4 1",1.23897174795918
"4",90,"0.3","val_global",289,"4 2",1.293179196
"4",90,"0.3","val_global",289,"4 3",1.341264395
"4",90,"0.3","val_global",290,"4 0",1.374518888
"4",90,"0.3","val_global",290,"4 1",1.23873735714286
"4",90,"0.3","val_global",290,"4 2",1.292899801
"4",90,"0.3","val_global",290,"4 3",1.340700926
"4",90,"0.3","val_global",291,"4 0",1.372005257
"4",90,"0.3","val_global",291,"4 1",1.23791291326531
"4",90,"0.3","val_global",291,"4 2",1.293830149
"4",90,"0.3","val_global",291,"4 3",1.338516132
"4",90,"0.3","val_global",292,"4 0",1.370370913
"4",90,"0.3","val_global",292,"4 1",1.23726062857143
"4",90,"0.3","val_global",292,"4 2",1.29383259
"4",90,"0.3","val_global",292,"4 3",1.338921533
"4",90,"0.3","val_global",293,"4 0",1.368022416
"4",90,"0.3","val_global",293,"4 1",1.23600111632653
"4",90,"0.3","val_global",293,"4 2",1.29437445
"4",90,"0.3","val_global",293,"4 3",1.337490342
"4",90,"0.3","val_global",294,"4 0",1.363381813
"4",90,"0.3","val_global",294,"4 1",1.2352056622449
"4",90,"0.3","val_global",294,"4 2",1.291328652
"4",90,"0.3","val_global",294,"4 3",1.33728755
"4",90,"0.3","val_global",295,"4 0",1.3610667
"4",90,"0.3","val_global",295,"4 1",1.23438358469388
"4",90,"0.3","val_global",295,"4 2",1.290078944
"4",90,"0.3","val_global",295,"4 3",1.337327815
"4",90,"0.3","val_global",296,"4 0",1.358311242
"4",90,"0.3","val_global",296,"4 1",1.23459378877551
"4",90,"0.3","val_global",296,"4 2",1.286274904
"4",90,"0.3","val_global",296,"4 3",1.335738094
"4",90,"0.3","val_global",297,"4 0",1.355432526
"4",90,"0.3","val_global",297,"4 1",1.23375896938776
"4",90,"0.3","val_global",297,"4 2",1.283457779
"4",90,"0.3","val_global",297,"4 3",1.333336748
"4",90,"0.3","val_global",298,"4 0",1.355321906
"4",90,"0.3","val_global",298,"4 1",1.23385175408163
"4",90,"0.3","val_global",298,"4 2",1.28257796
"4",90,"0.3","val_global",298,"4 3",1.331903794
"4",90,"0.3","val_global",299,"4 0",1.356054566
"4",90,"0.3","val_global",299,"4 1",1.23135717857143
"4",90,"0.3","val_global",299,"4 2",1.278083059
"4",90,"0.3","val_global",299,"4 3",1.330336532
"4",90,"0.3","val_global",300,"4 0",1.357095395
"4",90,"0.3","val_global",300,"4 1",1.22983195612245
"4",90,"0.3","val_global",300,"4 2",1.277703995
"4",90,"0.3","val_global",300,"4 3",1.32923125
"4",90,"0.3","val_global",301,"4 0",1.357197493
"4",90,"0.3","val_global",301,"4 1",1.22842461734694
"4",90,"0.3","val_global",301,"4 2",1.274327924
"4",90,"0.3","val_global",301,"4 3",1.327092456
"4",90,"0.3","val_global",302,"4 0",1.357097623
"4",90,"0.3","val_global",302,"4 1",1.22798996938775
"4",90,"0.3","val_global",302,"4 2",1.271340843
"4",90,"0.3","val_global",302,"4 3",1.326457048
"4",90,"0.3","val_global",303,"4 0",1.357462906
"4",90,"0.3","val_global",303,"4 1",1.22710620102041
"4",90,"0.3","val_global",303,"4 2",1.271393255
"4",90,"0.3","val_global",303,"4 3",1.325020663
"4",90,"0.3","val_global",304,"4 0",1.358616034
"4",90,"0.3","val_global",304,"4 1",1.22492573979592
"4",90,"0.3","val_global",304,"4 2",1.272269324
"4",90,"0.3","val_global",304,"4 3",1.321296255
"4",90,"0.3","val_global",305,"4 0",1.358388041
"4",90,"0.3","val_global",305,"4 1",1.22465596632653
"4",90,"0.3","val_global",305,"4 2",1.274359749
"4",90,"0.3","val_global",305,"4 3",1.319785961
"4",90,"0.3","val_global",306,"4 0",1.359941214
"4",90,"0.3","val_global",306,"4 1",1.22309446428571
"4",90,"0.3","val_global",306,"4 2",1.273185801
"4",90,"0.3","val_global",306,"4 3",1.317764324
"4",90,"0.3","val_global",307,"4 0",1.359580865
"4",90,"0.3","val_global",307,"4 1",1.22275401632653
"4",90,"0.3","val_global",307,"4 2",1.274175658
"4",90,"0.3","val_global",307,"4 3",1.317318284
"4",90,"0.3","val_global",308,"4 0",1.361148188
"4",90,"0.3","val_global",308,"4 1",1.22041530612245
"4",90,"0.3","val_global",308,"4 2",1.274735877
"4",90,"0.3","val_global",308,"4 3",1.316932827
"4",90,"0.3","val_global",309,"4 0",1.359609742
"4",90,"0.3","val_global",309,"4 1",1.21889274489796
"4",90,"0.3","val_global",309,"4 2",1.274323422
"4",90,"0.3","val_global",309,"4 3",1.315493856
"4",90,"0.3","val_global",310,"4 0",1.360859527
"4",90,"0.3","val_global",310,"4 1",1.21848327959184
"4",90,"0.3","val_global",310,"4 2",1.275632265
"4",90,"0.3","val_global",310,"4 3",1.312675284
"4",90,"0.3","val_global",311,"4 0",1.359789726
"4",90,"0.3","val_global",311,"4 1",1.21739996632653
"4",90,"0.3","val_global",311,"4 2",1.275317094
"4",90,"0.3","val_global",311,"4 3",1.313184849
"4",90,"0.3","val_global",312,"4 0",1.360168836
"4",90,"0.3","val_global",312,"4 1",1.21635209081633
"4",90,"0.3","val_global",312,"4 2",1.27303635
"4",90,"0.3","val_global",312,"4 3",1.311449313
"4",90,"0.3","val_global",313,"4 0",1.359216163
"4",90,"0.3","val_global",313,"4 1",1.21544990918367
"4",90,"0.3","val_global",313,"4 2",1.271252244
"4",90,"0.3","val_global",313,"4 3",1.310089428
"4",90,"0.3","val_global",314,"4 0",1.362545969
"4",90,"0.3","val_global",314,"4 1",1.21284942653061
"4",90,"0.3","val_global",314,"4 2",1.270045137
"4",90,"0.3","val_global",314,"4 3",1.308539604
"4",90,"0.3","val_global",315,"4 0",1.362413842
"4",90,"0.3","val_global",315,"4 1",1.21170875306122
"4",90,"0.3","val_global",315,"4 2",1.269033655
"4",90,"0.3","val_global",315,"4 3",1.305616229
"4",90,"0.3","val_global",316,"4 0",1.362842623
"4",90,"0.3","val_global",316,"4 1",1.21068073061224
"4",90,"0.3","val_global",316,"4 2",1.270686178
"4",90,"0.3","val_global",316,"4 3",1.305803526
"4",90,"0.3","val_global",317,"4 0",1.363103722
"4",90,"0.3","val_global",317,"4 1",1.21069079795918
"4",90,"0.3","val_global",317,"4 2",1.270937423
"4",90,"0.3","val_global",317,"4 3",1.303822747
"4",90,"0.3","val_global",318,"4 0",1.361440984
"4",90,"0.3","val_global",318,"4 1",1.20827558367347
"4",90,"0.3","val_global",318,"4 2",1.269452781
"4",90,"0.3","val_global",318,"4 3",1.302595838
"4",90,"0.3","val_global",319,"4 0",1.358939317
"4",90,"0.3","val_global",319,"4 1",1.20881384183673
"4",90,"0.3","val_global",319,"4 2",1.269879337
"4",90,"0.3","val_global",319,"4 3",1.300628183
"4",90,"0.3","val_global",320,"4 0",1.356816425
"4",90,"0.3","val_global",320,"4 1",1.20990292142857
"4",90,"0.3","val_global",320,"4 2",1.268040794
"4",90,"0.3","val_global",320,"4 3",1.30042022
"4",90,"0.3","val_global",321,"4 0",1.353676302
"4",90,"0.3","val_global",321,"4 1",1.21029445510204
"4",90,"0.3","val_global",321,"4 2",1.267232774
"4",90,"0.3","val_global",321,"4 3",1.300119193
"4",90,"0.3","val_global",322,"4 0",1.35182037
"4",90,"0.3","val_global",322,"4 1",1.20829956326531
"4",90,"0.3","val_global",322,"4 2",1.267508646
"4",90,"0.3","val_global",322,"4 3",1.297913874
"4",90,"0.3","val_global",323,"4 0",1.350206581
"4",90,"0.3","val_global",323,"4 1",1.20836263061224
"4",90,"0.3","val_global",323,"4 2",1.26722417
"4",90,"0.3","val_global",323,"4 3",1.296939953
"4",90,"0.3","val_global",324,"4 0",1.347966788
"4",90,"0.3","val_global",324,"4 1",1.20837908265306
"4",90,"0.3","val_global",324,"4 2",1.265531359
"4",90,"0.3","val_global",324,"4 3",1.296912824
"4",90,"0.3","val_global",325,"4 0",1.343851193
"4",90,"0.3","val_global",325,"4 1",1.20766107346939
"4",90,"0.3","val_global",325,"4 2",1.262033291
"4",90,"0.3","val_global",325,"4 3",1.294982312
"4",90,"0.3","val_global",326,"4 0",1.341296551
"4",90,"0.3","val_global",326,"4 1",1.20759278979592
"4",90,"0.3","val_global",326,"4 2",1.261578509
"4",90,"0.3","val_global",326,"4 3",1.294497566
"4",90,"0.3","val_global",327,"4 0",1.337948177
"4",90,"0.3","val_global",327,"4 1",1.20700743469388
"4",90,"0.3","val_global",327,"4 2",1.260407267
"4",90,"0.3","val_global",327,"4 3",1.293105347
"4",90,"0.3","val_global",328,"4 0",1.336086828
"4",90,"0.3","val_global",328,"4 1",1.2063511744898
"4",90,"0.3","val_global",328,"4 2",1.259889704
"4",90,"0.3","val_global",328,"4 3",1.290972366
"4",90,"0.3","val_global",329,"4 0",1.335218199
"4",90,"0.3","val_global",329,"4 1",1.20682953265306
"4",90,"0.3","val_global",329,"4 2",1.258349368
"4",90,"0.3","val_global",329,"4 3",1.289173693
"4",90,"0.3","val_global",330,"4 0",1.332520535
"4",90,"0.3","val_global",330,"4 1",1.20664962346939
"4",90,"0.3","val_global",330,"4 2",1.255712171
"4",90,"0.3","val_global",330,"4 3",1.290587965
"4",90,"0.3","val_global",331,"4 0",1.332799071
"4",90,"0.3","val_global",331,"4 1",1.2072204744898
"4",90,"0.3","val_global",331,"4 2",1.253972648
"4",90,"0.3","val_global",331,"4 3",1.290752062
"4",90,"0.3","val_global",332,"4 0",1.329089254
"4",90,"0.3","val_global",332,"4 1",1.20963559183673
"4",90,"0.3","val_global",332,"4 2",1.252459831
"4",90,"0.3","val_global",332,"4 3",1.290681914
"4",90,"0.3","val_global",333,"4 0",1.329347917
"4",90,"0.3","val_global",333,"4 1",1.20957663877551
"4",90,"0.3","val_global",333,"4 2",1.249541291
"4",90,"0.3","val_global",333,"4 3",1.290379505
"4",90,"0.3","val_global",334,"4 0",1.326059976
"4",90,"0.3","val_global",334,"4 1",1.21100761734694
"4",90,"0.3","val_global",334,"4 2",1.252415717
"4",90,"0.3","val_global",334,"4 3",1.292018723
"4",90,"0.3","val_global",335,"4 0",1.322297691
"4",90,"0.3","val_global",335,"4 1",1.20918022142857
"4",90,"0.3","val_global",335,"4 2",1.251850515
"4",90,"0.3","val_global",335,"4 3",1.293184369
"4",90,"0.3","val_global",336,"4 0",1.320885359
"4",90,"0.3","val_global",336,"4 1",1.20912462244898
"4",90,"0.3","val_global",336,"4 2",1.25045258
"4",90,"0.3","val_global",336,"4 3",1.29015107
"4",90,"0.3","val_global",337,"4 0",1.318967923
"4",90,"0.3","val_global",337,"4 1",1.2069204122449
"4",90,"0.3","val_global",337,"4 2",1.248378108
"4",90,"0.3","val_global",337,"4 3",1.290403261
"4",90,"0.3","val_global",338,"4 0",1.319209696
"4",90,"0.3","val_global",338,"4 1",1.20783923877551
"4",90,"0.3","val_global",338,"4 2",1.247950594
"4",90,"0.3","val_global",338,"4 3",1.289365389
"4",90,"0.3","val_global",339,"4 0",1.319498663
"4",90,"0.3","val_global",339,"4 1",1.20558065510204
"4",90,"0.3","val_global",339,"4 2",1.246951904
"4",90,"0.3","val_global",339,"4 3",1.290795819
"4",90,"0.3","val_global",340,"4 0",1.320678796
"4",90,"0.3","val_global",340,"4 1",1.20289921734694
"4",90,"0.3","val_global",340,"4 2",1.246780778
"4",90,"0.3","val_global",340,"4 3",1.292601637
"4",90,"0.3","val_global",341,"4 0",1.320239247
"4",90,"0.3","val_global",341,"4 1",1.19985264285714
"4",90,"0.3","val_global",341,"4 2",1.247128162
"4",90,"0.3","val_global",341,"4 3",1.294224866
"4",90,"0.3","val_global",342,"4 0",1.322688213
"4",90,"0.3","val_global",342,"4 1",1.19968852244898
"4",90,"0.3","val_global",342,"4 2",1.247443567
"4",90,"0.3","val_global",342,"4 3",1.295559333
"4",90,"0.3","val_global",343,"4 0",1.322611081
"4",90,"0.3","val_global",343,"4 1",1.19691677857143
"4",90,"0.3","val_global",343,"4 2",1.244912563
"4",90,"0.3","val_global",343,"4 3",1.298518123
"4",90,"0.3","val_global",344,"4 0",1.322667207
"4",90,"0.3","val_global",344,"4 1",1.19462694795918
"4",90,"0.3","val_global",344,"4 2",1.244675072
"4",90,"0.3","val_global",344,"4 3",1.29972277
"4",90,"0.3","val_global",345,"4 0",1.32278621
"4",90,"0.3","val_global",345,"4 1",1.19320571632653
"4",90,"0.3","val_global",345,"4 2",1.242204336
"4",90,"0.3","val_global",345,"4 3",1.299115149
"4",90,"0.3","val_global",346,"4 0",1.324358935
"4",90,"0.3","val_global",346,"4 1",1.19040881836735
"4",90,"0.3","val_global",346,"4 2",1.240778427
"4",90,"0.3","val_global",346,"4 3",1.300062481
"4",90,"0.3","val_global",347,"4 0",1.323922179
"4",90,"0.3","val_global",347,"4 1",1.18816589183673
"4",90,"0.3","val_global",347,"4 2",1.238204172
"4",90,"0.3","val_global",347,"4 3",1.299409108
"4",90,"0.3","val_global",348,"4 0",1.322537479
"4",90,"0.3","val_global",348,"4 1",1.18860604081633
"4",90,"0.3","val_global",348,"4 2",1.236897208
"4",90,"0.3","val_global",348,"4 3",1.299101907
"4",90,"0.3","val_global",349,"4 0",1.322755017
"4",90,"0.3","val_global",349,"4 1",1.18850139591837
"4",90,"0.3","val_global",349,"4 2",1.236755679
"4",90,"0.3","val_global",349,"4 3",1.299915041
"4",90,"0.3","val_global",350,"4 0",1.323106332
"4",90,"0.3","val_global",350,"4 1",1.18654407346939
"4",90,"0.3","val_global",350,"4 2",1.236710015
"4",90,"0.3","val_global",350,"4 3",1.299629092
"4",90,"0.3","val_global",351,"4 0",1.321428864
"4",90,"0.3","val_global",351,"4 1",1.18535965306122
"4",90,"0.3","val_global",351,"4 2",1.236656595
"4",90,"0.3","val_global",351,"4 3",1.297894445
"4",90,"0.3","val_global",352,"4 0",1.321237541
"4",90,"0.3","val_global",352,"4 1",1.18251090102041
"4",90,"0.3","val_global",352,"4 2",1.238376647
"4",90,"0.3","val_global",352,"4 3",1.296631998
"4",90,"0.3","val_global",353,"4 0",1.319174483
"4",90,"0.3","val_global",353,"4 1",1.18221279693878
"4",90,"0.3","val_global",353,"4 2",1.237298921
"4",90,"0.3","val_global",353,"4 3",1.296280784
"4",90,"0.3","val_global",354,"4 0",1.317070961
"4",90,"0.3","val_global",354,"4 1",1.17965863571429
"4",90,"0.3","val_global",354,"4 2",1.233730281
"4",90,"0.3","val_global",354,"4 3",1.295431123
"4",90,"0.3","val_global",355,"4 0",1.317772611
"4",90,"0.3","val_global",355,"4 1",1.17827627142857
"4",90,"0.3","val_global",355,"4 2",1.233683213
"4",90,"0.3","val_global",355,"4 3",1.293007407
"4",90,"0.3","val_global",356,"4 0",1.314742812
"4",90,"0.3","val_global",356,"4 1",1.17630653367347
"4",90,"0.3","val_global",356,"4 2",1.233996652
"4",90,"0.3","val_global",356,"4 3",1.295473578
"4",90,"0.3","val_global",357,"4 0",1.31312903
"4",90,"0.3","val_global",357,"4 1",1.17575674693878
"4",90,"0.3","val_global",357,"4 2",1.232567382
"4",90,"0.3","val_global",357,"4 3",1.294321508
"4",90,"0.3","val_global",358,"4 0",1.311063376
"4",90,"0.3","val_global",358,"4 1",1.17407786836735
"4",90,"0.3","val_global",358,"4 2",1.232061416
"4",90,"0.3","val_global",358,"4 3",1.293209859
"4",90,"0.3","val_global",359,"4 0",1.307631615
"4",90,"0.3","val_global",359,"4 1",1.17422055306122
"4",90,"0.3","val_global",359,"4 2",1.230642756
"4",90,"0.3","val_global",359,"4 3",1.291750194
"4",90,"0.3","val_global",360,"4 0",1.306398833
"4",90,"0.3","val_global",360,"4 1",1.17524955204082
"4",90,"0.3","val_global",360,"4 2",1.230599202
"4",90,"0.3","val_global",360,"4 3",1.288955764
"4",90,"0.3","val_global",361,"4 0",1.304657513
"4",90,"0.3","val_global",361,"4 1",1.17460585
"4",90,"0.3","val_global",361,"4 2",1.226888325
"4",90,"0.3","val_global",361,"4 3",1.286534352
"4",90,"0.3","val_global",362,"4 0",1.301891144
"4",90,"0.3","val_global",362,"4 1",1.17479484693878
"4",90,"0.3","val_global",362,"4 2",1.224295092
"4",90,"0.3","val_global",362,"4 3",1.283304809
"4",90,"0.3","val_global",363,"4 0",1.299500487
"4",90,"0.3","val_global",363,"4 1",1.17415087755102
"4",90,"0.3","val_global",363,"4 2",1.226024661
"4",90,"0.3","val_global",363,"4 3",1.279650079
"4",90,"0.3","val_global",364,"4 0",1.297325388
"4",90,"0.3","val_global",364,"4 1",1.17425947755102
"4",90,"0.3","val_global",364,"4 2",1.224482957
"4",90,"0.3","val_global",364,"4 3",1.278275521
"4",90,"0.3","val_global",365,"4 0",1.299170413
"4",90,"0.3","val_global",365,"4 1",1.17166858571429
"4",90,"0.3","val_global",365,"4 2",1.223716246
"4",90,"0.3","val_global",365,"4 3",1.277986817
"4",90,"0.3","val_global",366,"4 0",1.295599603
"4",90,"0.3","val_global",366,"4 1",1.17231847244898
"4",90,"0.3","val_global",366,"4 2",1.223887647
"4",90,"0.3","val_global",366,"4 3",1.27443284
"4",90,"0.3","val_global",367,"4 0",1.294313726
"4",90,"0.3","val_global",367,"4 1",1.17099458265306
"4",90,"0.3","val_global",367,"4 2",1.223086242
"4",90,"0.3","val_global",367,"4 3",1.272932528
"4",90,"0.3","val_global",368,"4 0",1.296990868
"4",90,"0.3","val_global",368,"4 1",1.16856952755102
"4",90,"0.3","val_global",368,"4 2",1.222373146
"4",90,"0.3","val_global",368,"4 3",1.272934076
"4",90,"0.3","val_global",369,"4 0",1.293677557
"4",90,"0.3","val_global",369,"4 1",1.16564519693878
"4",90,"0.3","val_global",369,"4 2",1.220875892
"4",90,"0.3","val_global",369,"4 3",1.273017357
"4",90,"0.3","val_global",370,"4 0",1.292122166
"4",90,"0.3","val_global",370,"4 1",1.16709223673469
"4",90,"0.3","val_global",370,"4 2",1.219494839
"4",90,"0.3","val_global",370,"4 3",1.271846431
"4",90,"0.3","val_global",371,"4 0",1.290834579
"4",90,"0.3","val_global",371,"4 1",1.1652285877551
"4",90,"0.3","val_global",371,"4 2",1.217921815
"4",90,"0.3","val_global",371,"4 3",1.270866248
"4",90,"0.3","val_global",372,"4 0",1.290893205
"4",90,"0.3","val_global",372,"4 1",1.16582686938776
"4",90,"0.3","val_global",372,"4 2",1.216832664
"4",90,"0.3","val_global",372,"4 3",1.269143021
"4",90,"0.3","val_global",373,"4 0",1.29001934
"4",90,"0.3","val_global",373,"4 1",1.16277485306122
"4",90,"0.3","val_global",373,"4 2",1.21649512
"4",90,"0.3","val_global",373,"4 3",1.266258636
"4",90,"0.3","val_global",374,"4 0",1.288278201
"4",90,"0.3","val_global",374,"4 1",1.1621397622449
"4",90,"0.3","val_global",374,"4 2",1.217852514
"4",90,"0.3","val_global",374,"4 3",1.263139431
"4",90,"0.3","val_global",375,"4 0",1.28603752
"4",90,"0.3","val_global",375,"4 1",1.16171484897959
"4",90,"0.3","val_global",375,"4 2",1.216075908
"4",90,"0.3","val_global",375,"4 3",1.262824949
"4",90,"0.3","val_global",376,"4 0",1.283538302
"4",90,"0.3","val_global",376,"4 1",1.16148286326531
"4",90,"0.3","val_global",376,"4 2",1.212348501
"4",90,"0.3","val_global",376,"4 3",1.258945794
"4",90,"0.3","val_global",377,"4 0",1.282350063
"4",90,"0.3","val_global",377,"4 1",1.15957299897959
"4",90,"0.3","val_global",377,"4 2",1.212060088
"4",90,"0.3","val_global",377,"4 3",1.259282634
"4",90,"0.3","val_global",378,"4 0",1.277891843
"4",90,"0.3","val_global",378,"4 1",1.16037248571429
"4",90,"0.3","val_global",378,"4 2",1.210222912
"4",90,"0.3","val_global",378,"4 3",1.258848785
"4",90,"0.3","val_global",379,"4 0",1.275883164
"4",90,"0.3","val_global",379,"4 1",1.15968545204082
"4",90,"0.3","val_global",379,"4 2",1.209828533
"4",90,"0.3","val_global",379,"4 3",1.25712401
"4",90,"0.3","val_global",380,"4 0",1.273005745
"4",90,"0.3","val_global",380,"4 1",1.15772470816327
"4",90,"0.3","val_global",380,"4 2",1.209688102
"4",90,"0.3","val_global",380,"4 3",1.258362639
"4",90,"0.3","val_global",381,"4 0",1.273258337
"4",90,"0.3","val_global",381,"4 1",1.15720425612245
"4",90,"0.3","val_global",381,"4 2",1.213281749
"4",90,"0.3","val_global",381,"4 3",1.257152165
"4",90,"0.3","val_global",382,"4 0",1.269160841
"4",90,"0.3","val_global",382,"4 1",1.15703645918367
"4",90,"0.3","val_global",382,"4 2",1.214125954
"4",90,"0.3","val_global",382,"4 3",1.256188139
"4",90,"0.3","val_global",383,"4 0",1.267911639
"4",90,"0.3","val_global",383,"4 1",1.15742258979592
"4",90,"0.3","val_global",383,"4 2",1.214146334
"4",90,"0.3","val_global",383,"4 3",1.254978015
"4",90,"0.3","val_global",384,"4 0",1.26560189
"4",90,"0.3","val_global",384,"4 1",1.15763326938775
"4",90,"0.3","val_global",384,"4 2",1.212895575
"4",90,"0.3","val_global",384,"4 3",1.252495167
"4",90,"0.3","val_global",385,"4 0",1.261286878
"4",90,"0.3","val_global",385,"4 1",1.15832418877551
"4",90,"0.3","val_global",385,"4 2",1.214325704
"4",90,"0.3","val_global",385,"4 3",1.25092906
"4",90,"0.3","val_global",386,"4 0",1.259503373
"4",90,"0.3","val_global",386,"4 1",1.1580756122449
"4",90,"0.3","val_global",386,"4 2",1.214360429
"4",90,"0.3","val_global",386,"4 3",1.250920617
"4",90,"0.3","val_global",387,"4 0",1.257989215
"4",90,"0.3","val_global",387,"4 1",1.15632468571429
"4",90,"0.3","val_global",387,"4 2",1.216023074
"4",90,"0.3","val_global",387,"4 3",1.250796084
"4",90,"0.3","val_global",388,"4 0",1.253308262
"4",90,"0.3","val_global",388,"4 1",1.15627654081633
"4",90,"0.3","val_global",388,"4 2",1.214786218
"4",90,"0.3","val_global",388,"4 3",1.250609608
"4",90,"0.3","val_global",389,"4 0",1.254089906
"4",90,"0.3","val_global",389,"4 1",1.15488164591837
"4",90,"0.3","val_global",389,"4 2",1.213923802
"4",90,"0.3","val_global",389,"4 3",1.250227757
"4",90,"0.3","val_global",390,"4 0",1.253006468
"4",90,"0.3","val_global",390,"4 1",1.15185446632653
"4",90,"0.3","val_global",390,"4 2",1.214058501
"4",90,"0.3","val_global",390,"4 3",1.248834554
"4",90,"0.3","val_global",391,"4 0",1.254191379
"4",90,"0.3","val_global",391,"4 1",1.15118682857143
"4",90,"0.3","val_global",391,"4 2",1.213031459
"4",90,"0.3","val_global",391,"4 3",1.24785382
"4",90,"0.3","val_global",392,"4 0",1.252419642
"4",90,"0.3","val_global",392,"4 1",1.14839346326531
"4",90,"0.3","val_global",392,"4 2",1.21138453
"4",90,"0.3","val_global",392,"4 3",1.248671686
"4",90,"0.3","val_global",393,"4 0",1.25522206
"4",90,"0.3","val_global",393,"4 1",1.14978536836735
"4",90,"0.3","val_global",393,"4 2",1.209682278
"4",90,"0.3","val_global",393,"4 3",1.249893847
"4",90,"0.3","val_global",394,"4 0",1.256327074
"4",90,"0.3","val_global",394,"4 1",1.14936774693878
"4",90,"0.3","val_global",394,"4 2",1.206987414
"4",90,"0.3","val_global",394,"4 3",1.250706822
"4",90,"0.3","val_global",395,"4 0",1.258233331
"4",90,"0.3","val_global",395,"4 1",1.14951189693878
"4",90,"0.3","val_global",395,"4 2",1.204307136
"4",90,"0.3","val_global",395,"4 3",1.251179624
"4",90,"0.3","val_global",396,"4 0",1.260279642
"4",90,"0.3","val_global",396,"4 1",1.14911672653061
"4",90,"0.3","val_global",396,"4 2",1.205227204
"4",90,"0.3","val_global",396,"4 3",1.252623636
"4",90,"0.3","val_global",397,"4 0",1.261537996
"4",90,"0.3","val_global",397,"4 1",1.15018311938775
"4",90,"0.3","val_global",397,"4 2",1.204849918
"4",90,"0.3","val_global",397,"4 3",1.249659496
"4",90,"0.3","val_global",398,"4 0",1.262064076
"4",90,"0.3","val_global",398,"4 1",1.14919373061224
"4",90,"0.3","val_global",398,"4 2",1.204896579
"4",90,"0.3","val_global",398,"4 3",1.250180832
"4",90,"0.3","val_global",399,"4 0",1.264509157
"4",90,"0.3","val_global",399,"4 1",1.14921430102041
"4",90,"0.3","val_global",399,"4 2",1.203228033
"4",90,"0.3","val_global",399,"4 3",1.248418236
"4",90,"0.3","val_global",400,"4 0",1.262582675
"4",90,"0.3","val_global",400,"4 1",1.14867715408163
"4",90,"0.3","val_global",400,"4 2",1.198749608
"4",90,"0.3","val_global",400,"4 3",1.244897721
"4",90,"0.3","val_global",401,"4 0",1.262725725
"4",90,"0.3","val_global",401,"4 1",1.14722786530612
"4",90,"0.3","val_global",401,"4 2",1.19666928
"4",90,"0.3","val_global",401,"4 3",1.244301907
"4",90,"0.3","val_global",402,"4 0",1.263165928
"4",90,"0.3","val_global",402,"4 1",1.14426243061224
"4",90,"0.3","val_global",402,"4 2",1.196104035
"4",90,"0.3","val_global",402,"4 3",1.244237651
"4",90,"0.3","val_global",403,"4 0",1.263682948
"4",90,"0.3","val_global",403,"4 1",1.1440623377551
"4",90,"0.3","val_global",403,"4 2",1.195433522
"4",90,"0.3","val_global",403,"4 3",1.245042547
"4",90,"0.3","val_global",404,"4 0",1.263514683
"4",90,"0.3","val_global",404,"4 1",1.14485373571429
"4",90,"0.3","val_global",404,"4 2",1.195256595
"4",90,"0.3","val_global",404,"4 3",1.24458117
"4",90,"0.3","val_global",405,"4 0",1.263583623
"4",90,"0.3","val_global",405,"4 1",1.14372638673469
"4",90,"0.3","val_global",405,"4 2",1.193829596
"4",90,"0.3","val_global",405,"4 3",1.243810094
"4",90,"0.3","val_global",406,"4 0",1.263267061
"4",90,"0.3","val_global",406,"4 1",1.14320881326531
"4",90,"0.3","val_global",406,"4 2",1.190798205
"4",90,"0.3","val_global",406,"4 3",1.244353919
"4",90,"0.3","val_global",407,"4 0",1.262198553
"4",90,"0.3","val_global",407,"4 1",1.1440569
"4",90,"0.3","val_global",407,"4 2",1.188083108
"4",90,"0.3","val_global",407,"4 3",1.242480747
"4",90,"0.3","val_global",408,"4 0",1.261178896
"4",90,"0.3","val_global",408,"4 1",1.14327167346939
"4",90,"0.3","val_global",408,"4 2",1.189106659
"4",90,"0.3","val_global",408,"4 3",1.239705118
"4",90,"0.3","val_global",409,"4 0",1.261897556
"4",90,"0.3","val_global",409,"4 1",1.14317151938775
"4",90,"0.3","val_global",409,"4 2",1.189614735
"4",90,"0.3","val_global",409,"4 3",1.237093052
"4",90,"0.3","val_global",410,"4 0",1.262524226
"4",90,"0.3","val_global",410,"4 1",1.1407926877551
"4",90,"0.3","val_global",410,"4 2",1.188791476
"4",90,"0.3","val_global",410,"4 3",1.236971559
"4",90,"0.3","val_global",411,"4 0",1.261933034
"4",90,"0.3","val_global",411,"4 1",1.14057643265306
"4",90,"0.3","val_global",411,"4 2",1.187203423
"4",90,"0.3","val_global",411,"4 3",1.236763619
"4",90,"0.3","val_global",412,"4 0",1.262213749
"4",90,"0.3","val_global",412,"4 1",1.1397574377551
"4",90,"0.3","val_global",412,"4 2",1.187120415
"4",90,"0.3","val_global",412,"4 3",1.234936085
"4",90,"0.3","val_global",413,"4 0",1.257608922
"4",90,"0.3","val_global",413,"4 1",1.1375810377551
"4",90,"0.3","val_global",413,"4 2",1.188757546
"4",90,"0.3","val_global",413,"4 3",1.232235155
"4",90,"0.3","val_global",414,"4 0",1.256826609
"4",90,"0.3","val_global",414,"4 1",1.13745182346939
"4",90,"0.3","val_global",414,"4 2",1.188003374
"4",90,"0.3","val_global",414,"4 3",1.23093697
"4",90,"0.3","val_global",415,"4 0",1.254646721
"4",90,"0.3","val_global",415,"4 1",1.13759743673469
"4",90,"0.3","val_global",415,"4 2",1.187366839
"4",90,"0.3","val_global",415,"4 3",1.228743557
"4",90,"0.3","val_global",416,"4 0",1.252738368
"4",90,"0.3","val_global",416,"4 1",1.13465812959184
"4",90,"0.3","val_global",416,"4 2",1.187441063
"4",90,"0.3","val_global",416,"4 3",1.227545771
"4",90,"0.3","val_global",417,"4 0",1.251586102
"4",90,"0.3","val_global",417,"4 1",1.13181218469388
"4",90,"0.3","val_global",417,"4 2",1.186824353
"4",90,"0.3","val_global",417,"4 3",1.227431791
"4",90,"0.3","val_global",418,"4 0",1.252364111
"4",90,"0.3","val_global",418,"4 1",1.1308217877551
"4",90,"0.3","val_global",418,"4 2",1.183763143
"4",90,"0.3","val_global",418,"4 3",1.228391049
"4",90,"0.3","val_global",419,"4 0",1.249887219
"4",90,"0.3","val_global",419,"4 1",1.13081191428571
"4",90,"0.3","val_global",419,"4 2",1.183132448
"4",90,"0.3","val_global",419,"4 3",1.227936143
"4",90,"0.3","val_global",420,"4 0",1.250378442
"4",90,"0.3","val_global",420,"4 1",1.1294745
"4",90,"0.3","val_global",420,"4 2",1.183964368
"4",90,"0.3","val_global",420,"4 3",1.227638279
"4",90,"0.3","val_global",421,"4 0",1.250111633
"4",90,"0.3","val_global",421,"4 1",1.13148059693878
"4",90,"0.3","val_global",421,"4 2",1.180584994
"4",90,"0.3","val_global",421,"4 3",1.225432041
"4",90,"0.3","val_global",422,"4 0",1.251328128
"4",90,"0.3","val_global",422,"4 1",1.13097599489796
"4",90,"0.3","val_global",422,"4 2",1.178128973
"4",90,"0.3","val_global",422,"4 3",1.224979216
"4",90,"0.3","val_global",423,"4 0",1.251043412
"4",90,"0.3","val_global",423,"4 1",1.1299813255102
"4",90,"0.3","val_global",423,"4 2",1.17553835
"4",90,"0.3","val_global",423,"4 3",1.223020296
"4",90,"0.3","val_global",424,"4 0",1.251322032
"4",90,"0.3","val_global",424,"4 1",1.12768530714286
"4",90,"0.3","val_global",424,"4 2",1.174907385
"4",90,"0.3","val_global",424,"4 3",1.224128788
"4",90,"0.3","val_global",425,"4 0",1.253148705
"4",90,"0.3","val_global",425,"4 1",1.12701208877551
"4",90,"0.3","val_global",425,"4 2",1.1746318
"4",90,"0.3","val_global",425,"4 3",1.223865659
"4",90,"0.3","val_global",426,"4 0",1.255437205
"4",90,"0.3","val_global",426,"4 1",1.12585522653061
"4",90,"0.3","val_global",426,"4 2",1.175044634
"4",90,"0.3","val_global",426,"4 3",1.223557829
"4",90,"0.3","val_global",427,"4 0",1.256493722
"4",90,"0.3","val_global",427,"4 1",1.12511052040816
"4",90,"0.3","val_global",427,"4 2",1.174492757
"4",90,"0.3","val_global",427,"4 3",1.225169185
"4",90,"0.3","val_global",428,"4 0",1.258148879
"4",90,"0.3","val_global",428,"4 1",1.12466996632653
"4",90,"0.3","val_global",428,"4 2",1.171225496
"4",90,"0.3","val_global",428,"4 3",1.224020781
"4",90,"0.3","val_global",429,"4 0",1.255612697
"4",90,"0.3","val_global",429,"4 1",1.12514754693878
"4",90,"0.3","val_global",429,"4 2",1.170827393
"4",90,"0.3","val_global",429,"4 3",1.223985886
"4",90,"0.3","val_global",430,"4 0",1.254499172
"4",90,"0.3","val_global",430,"4 1",1.12938537959184
"4",90,"0.3","val_global",430,"4 2",1.170293302
"4",90,"0.3","val_global",430,"4 3",1.224185031
"4",90,"0.3","val_global",431,"4 0",1.253028712
"4",90,"0.3","val_global",431,"4 1",1.12867821836735
"4",90,"0.3","val_global",431,"4 2",1.170374217
"4",90,"0.3","val_global",431,"4 3",1.222346976
"4",90,"0.3","val_global",432,"4 0",1.253274482
"4",90,"0.3","val_global",432,"4 1",1.12829797959184
"4",90,"0.3","val_global",432,"4 2",1.169374814
"4",90,"0.3","val_global",432,"4 3",1.222230917
"4",90,"0.3","val_global",433,"4 0",1.254171275
"4",90,"0.3","val_global",433,"4 1",1.1290351255102
"4",90,"0.3","val_global",433,"4 2",1.168329767
"4",90,"0.3","val_global",433,"4 3",1.222348298
"4",90,"0.3","val_global",434,"4 0",1.252710295
"4",90,"0.3","val_global",434,"4 1",1.1290362755102
"4",90,"0.3","val_global",434,"4 2",1.168510664
"4",90,"0.3","val_global",434,"4 3",1.223044869
"4",90,"0.3","val_global",435,"4 0",1.25351884
"4",90,"0.3","val_global",435,"4 1",1.12689360204082
"4",90,"0.3","val_global",435,"4 2",1.169172609
"4",90,"0.3","val_global",435,"4 3",1.222183036
"4",90,"0.3","val_global",436,"4 0",1.254461218
"4",90,"0.3","val_global",436,"4 1",1.12581239693878
"4",90,"0.3","val_global",436,"4 2",1.167500954
"4",90,"0.3","val_global",436,"4 3",1.22098667
"4",90,"0.3","val_global",437,"4 0",1.252296592
"4",90,"0.3","val_global",437,"4 1",1.1263264755102
"4",90,"0.3","val_global",437,"4 2",1.165576469
"4",90,"0.3","val_global",437,"4 3",1.22020207
"4",90,"0.3","val_global",438,"4 0",1.252219484
"4",90,"0.3","val_global",438,"4 1",1.12541061428571
"4",90,"0.3","val_global",438,"4 2",1.168930771
"4",90,"0.3","val_global",438,"4 3",1.217011645
"4",90,"0.3","val_global",439,"4 0",1.252188544
"4",90,"0.3","val_global",439,"4 1",1.12297925510204
"4",90,"0.3","val_global",439,"4 2",1.168515752
"4",90,"0.3","val_global",439,"4 3",1.216480745
"4",90,"0.3","val_global",440,"4 0",1.250852962
"4",90,"0.3","val_global",440,"4 1",1.12362049285714
"4",90,"0.3","val_global",440,"4 2",1.169132996
"4",90,"0.3","val_global",440,"4 3",1.21415699
"4",90,"0.3","val_global",441,"4 0",1.248885322
"4",90,"0.3","val_global",441,"4 1",1.12211123163265
"4",90,"0.3","val_global",441,"4 2",1.171093842
"4",90,"0.3","val_global",441,"4 3",1.215252484
"4",90,"0.3","val_global",442,"4 0",1.248607847
"4",90,"0.3","val_global",442,"4 1",1.12199567755102
"4",90,"0.3","val_global",442,"4 2",1.169260227
"4",90,"0.3","val_global",442,"4 3",1.216132492
"4",90,"0.3","val_global",443,"4 0",1.246519353
"4",90,"0.3","val_global",443,"4 1",1.12126804489796
"4",90,"0.3","val_global",443,"4 2",1.167846902
"4",90,"0.3","val_global",443,"4 3",1.214409997
"4",90,"0.3","val_global",444,"4 0",1.245835558
"4",90,"0.3","val_global",444,"4 1",1.12166554693878
"4",90,"0.3","val_global",444,"4 2",1.166855208
"4",90,"0.3","val_global",444,"4 3",1.213142868
"4",90,"0.3","val_global",445,"4 0",1.245038964
"4",90,"0.3","val_global",445,"4 1",1.12240633877551
"4",90,"0.3","val_global",445,"4 2",1.163258832
"4",90,"0.3","val_global",445,"4 3",1.211898188
"4",90,"0.3","val_global",446,"4 0",1.241975592
"4",90,"0.3","val_global",446,"4 1",1.1220328122449
"4",90,"0.3","val_global",446,"4 2",1.162700166
"4",90,"0.3","val_global",446,"4 3",1.210761709
"4",90,"0.3","val_global",447,"4 0",1.23910796
"4",90,"0.3","val_global",447,"4 1",1.12261314897959
"4",90,"0.3","val_global",447,"4 2",1.161177519
"4",90,"0.3","val_global",447,"4 3",1.208860476
"4",90,"0.3","val_global",448,"4 0",1.238537584
"4",90,"0.3","val_global",448,"4 1",1.12099741836735
"4",90,"0.3","val_global",448,"4 2",1.160794542
"4",90,"0.3","val_global",448,"4 3",1.20978259
"4",90,"0.3","val_global",449,"4 0",1.238037947
"4",90,"0.3","val_global",449,"4 1",1.1196492622449
"4",90,"0.3","val_global",449,"4 2",1.157398447
"4",90,"0.3","val_global",449,"4 3",1.207354715
"4",90,"0.3","val_global",450,"4 0",1.237257875
"4",90,"0.3","val_global",450,"4 1",1.11617588673469
"4",90,"0.3","val_global",450,"4 2",1.1566922
"4",90,"0.3","val_global",450,"4 3",1.204420921
"4",90,"0.3","val_global",451,"4 0",1.234296854
"4",90,"0.3","val_global",451,"4 1",1.11560302040816
"4",90,"0.3","val_global",451,"4 2",1.153889371
"4",90,"0.3","val_global",451,"4 3",1.204662194
"4",90,"0.3","val_global",452,"4 0",1.231525992
"4",90,"0.3","val_global",452,"4 1",1.11635569183673
"4",90,"0.3","val_global",452,"4 2",1.153713795
"4",90,"0.3","val_global",452,"4 3",1.202860135
"4",90,"0.3","val_global",453,"4 0",1.230255253
"4",90,"0.3","val_global",453,"4 1",1.11463383163265
"4",90,"0.3","val_global",453,"4 2",1.152225136
"4",90,"0.3","val_global",453,"4 3",1.202008719
"4",90,"0.3","val_global",454,"4 0",1.229322408
"4",90,"0.3","val_global",454,"4 1",1.1132334744898
"4",90,"0.3","val_global",454,"4 2",1.153021002
"4",90,"0.3","val_global",454,"4 3",1.197140475
"4",90,"0.3","val_global",455,"4 0",1.226818444
"4",90,"0.3","val_global",455,"4 1",1.11336872142857
"4",90,"0.3","val_global",455,"4 2",1.151038352
"4",90,"0.3","val_global",455,"4 3",1.197319192
"4",90,"0.3","val_global",456,"4 0",1.223983705
"4",90,"0.3","val_global",456,"4 1",1.11254484489796
"4",90,"0.3","val_global",456,"4 2",1.15034517
"4",90,"0.3","val_global",456,"4 3",1.195750717
"4",90,"0.3","val_global",457,"4 0",1.222462261
"4",90,"0.3","val_global",457,"4 1",1.11373976734694
"4",90,"0.3","val_global",457,"4 2",1.149416138
"4",90,"0.3","val_global",457,"4 3",1.196171092
"4",90,"0.3","val_global",458,"4 0",1.221190374
"4",90,"0.3","val_global",458,"4 1",1.11298799285714
"4",90,"0.3","val_global",458,"4 2",1.145666338
"4",90,"0.3","val_global",458,"4 3",1.196614344
"4",90,"0.3","val_global",459,"4 0",1.220148422
"4",90,"0.3","val_global",459,"4 1",1.11120167346939
"4",90,"0.3","val_global",459,"4 2",1.143858974
"4",90,"0.3","val_global",459,"4 3",1.195710863
"4",90,"0.3","val_global",460,"4 0",1.221077161
"4",90,"0.3","val_global",460,"4 1",1.11017852244898
"4",90,"0.3","val_global",460,"4 2",1.142430576
"4",90,"0.3","val_global",460,"4 3",1.198291711
"4",90,"0.3","val_global",461,"4 0",1.221124007
"4",90,"0.3","val_global",461,"4 1",1.10899370612245
"4",90,"0.3","val_global",461,"4 2",1.139399295
"4",90,"0.3","val_global",461,"4 3",1.196934411
"4",90,"0.3","val_global",462,"4 0",1.219793693
"4",90,"0.3","val_global",462,"4 1",1.11064084591837
"4",90,"0.3","val_global",462,"4 2",1.141473216
"4",90,"0.3","val_global",462,"4 3",1.195201443
"4",90,"0.3","val_global",463,"4 0",1.219036298
"4",90,"0.3","val_global",463,"4 1",1.11036043979592
"4",90,"0.3","val_global",463,"4 2",1.142723776
"4",90,"0.3","val_global",463,"4 3",1.194457732
"4",90,"0.3","val_global",464,"4 0",1.219006912
"4",90,"0.3","val_global",464,"4 1",1.10924846938775
"4",90,"0.3","val_global",464,"4 2",1.140521512
"4",90,"0.3","val_global",464,"4 3",1.191852693
"4",90,"0.3","val_global",465,"4 0",1.215676938
"4",90,"0.3","val_global",465,"4 1",1.10759547040816
"4",90,"0.3","val_global",465,"4 2",1.142433016
"4",90,"0.3","val_global",465,"4 3",1.190318729
"4",90,"0.3","val_global",466,"4 0",1.213461951
"4",90,"0.3","val_global",466,"4 1",1.10665480714286
"4",90,"0.3","val_global",466,"4 2",1.139121029
"4",90,"0.3","val_global",466,"4 3",1.190022927
"4",90,"0.3","val_global",467,"4 0",1.214205322
"4",90,"0.3","val_global",467,"4 1",1.10331657244898
"4",90,"0.3","val_global",467,"4 2",1.139318231
"4",90,"0.3","val_global",467,"4 3",1.187601113
"4",90,"0.3","val_global",468,"4 0",1.212702527
"4",90,"0.3","val_global",468,"4 1",1.10332740714286
"4",90,"0.3","val_global",468,"4 2",1.139311573
"4",90,"0.3","val_global",468,"4 3",1.18566846
"4",90,"0.3","val_global",469,"4 0",1.212637465
"4",90,"0.3","val_global",469,"4 1",1.10335377040816
"4",90,"0.3","val_global",469,"4 2",1.137786118
"4",90,"0.3","val_global",469,"4 3",1.187681496
"4",90,"0.3","val_global",470,"4 0",1.211007404
"4",90,"0.3","val_global",470,"4 1",1.1028445622449
"4",90,"0.3","val_global",470,"4 2",1.137638818
"4",90,"0.3","val_global",470,"4 3",1.189432379
"4",90,"0.3","val_global",471,"4 0",1.212417419
"4",90,"0.3","val_global",471,"4 1",1.10180942755102
"4",90,"0.3","val_global",471,"4 2",1.139564189
"4",90,"0.3","val_global",471,"4 3",1.188202848
"4",90,"0.3","val_global",472,"4 0",1.211485651
"4",90,"0.3","val_global",472,"4 1",1.1009209622449
"4",90,"0.3","val_global",472,"4 2",1.139973664
"4",90,"0.3","val_global",472,"4 3",1.187914341
"4",90,"0.3","val_global",473,"4 0",1.211198024
"4",90,"0.3","val_global",473,"4 1",1.10208656428571
"4",90,"0.3","val_global",473,"4 2",1.138266027
"4",90,"0.3","val_global",473,"4 3",1.185017493
"4",90,"0.3","val_global",474,"4 0",1.209311786
"4",90,"0.3","val_global",474,"4 1",1.10099404591837
"4",90,"0.3","val_global",474,"4 2",1.135438735
"4",90,"0.3","val_global",474,"4 3",1.187505383
"4",90,"0.3","val_global",475,"4 0",1.209153931
"4",90,"0.3","val_global",475,"4 1",1.10015244897959
"4",90,"0.3","val_global",475,"4 2",1.134863202
"4",90,"0.3","val_global",475,"4 3",1.185947407
"4",90,"0.3","val_global",476,"4 0",1.211054271
"4",90,"0.3","val_global",476,"4 1",1.10192467142857
"4",90,"0.3","val_global",476,"4 2",1.135504455
"4",90,"0.3","val_global",476,"4 3",1.187037341
"4",90,"0.3","val_global",477,"4 0",1.211435859
"4",90,"0.3","val_global",477,"4 1",1.10036291020408
"4",90,"0.3","val_global",477,"4 2",1.134834895
"4",90,"0.3","val_global",477,"4 3",1.186235907
"4",90,"0.3","val_global",478,"4 0",1.210635203
"4",90,"0.3","val_global",478,"4 1",1.10065865
"4",90,"0.3","val_global",478,"4 2",1.136589989
"4",90,"0.3","val_global",478,"4 3",1.185191479
"4",90,"0.3","val_global",479,"4 0",1.209160062
"4",90,"0.3","val_global",479,"4 1",1.10302755306122
"4",90,"0.3","val_global",479,"4 2",1.136587888
"4",90,"0.3","val_global",479,"4 3",1.185713679
"4",90,"0.3","val_global",480,"4 0",1.20908842
"4",90,"0.3","val_global",480,"4 1",1.1026994877551
"4",90,"0.3","val_global",480,"4 2",1.13474908
"4",90,"0.3","val_global",480,"4 3",1.185058832
"4",90,"0.3","val_global",481,"4 0",1.2073131
"4",90,"0.3","val_global",481,"4 1",1.1018886877551
"4",90,"0.3","val_global",481,"4 2",1.135069543
"4",90,"0.3","val_global",481,"4 3",1.185087796
"4",90,"0.3","val_global",482,"4 0",1.207446633
"4",90,"0.3","val_global",482,"4 1",1.10082180204082
"4",90,"0.3","val_global",482,"4 2",1.13426848
"4",90,"0.3","val_global",482,"4 3",1.183646618
"4",90,"0.3","val_global",483,"4 0",1.206091262
"4",90,"0.3","val_global",483,"4 1",1.09985337040816
"4",90,"0.3","val_global",483,"4 2",1.133465755
"4",90,"0.3","val_global",483,"4 3",1.184823353
"4",90,"0.3","val_global",484,"4 0",1.205961287
"4",90,"0.3","val_global",484,"4 1",1.10048571734694
"4",90,"0.3","val_global",484,"4 2",1.133270456
"4",90,"0.3","val_global",484,"4 3",1.185102341
"4",90,"0.3","val_global",485,"4 0",1.205470388
"4",90,"0.3","val_global",485,"4 1",1.10114626428571
"4",90,"0.3","val_global",485,"4 2",1.130810227
"4",90,"0.3","val_global",485,"4 3",1.186620354
"4",90,"0.3","val_global",486,"4 0",1.205918919
"4",90,"0.3","val_global",486,"4 1",1.0997488255102
"4",90,"0.3","val_global",486,"4 2",1.131750529
"4",90,"0.3","val_global",486,"4 3",1.184322732
"4",90,"0.3","val_global",487,"4 0",1.203395994
"4",90,"0.3","val_global",487,"4 1",1.10055515510204
"4",90,"0.3","val_global",487,"4 2",1.130311337
"4",90,"0.3","val_global",487,"4 3",1.183405856
"4",90,"0.3","val_global",488,"4 0",1.201980372
"4",90,"0.3","val_global",488,"4 1",1.10015629489796
"4",90,"0.3","val_global",488,"4 2",1.131363815
"4",90,"0.3","val_global",488,"4 3",1.184650283
"4",90,"0.3","val_global",489,"4 0",1.199049701
"4",90,"0.3","val_global",489,"4 1",1.09857791122449
"4",90,"0.3","val_global",489,"4 2",1.132018846
"4",90,"0.3","val_global",489,"4 3",1.185149841
"4",90,"0.3","val_global",490,"4 0",1.199046883
"4",90,"0.3","val_global",490,"4 1",1.09742402244898
"4",90,"0.3","val_global",490,"4 2",1.12975969
"4",90,"0.3","val_global",490,"4 3",1.1820774
"4",90,"0.3","val_global",491,"4 0",1.197502761
"4",90,"0.3","val_global",491,"4 1",1.09786182653061
"4",90,"0.3","val_global",491,"4 2",1.127125761
"4",90,"0.3","val_global",491,"4 3",1.18070136
"4",90,"0.3","val_global",492,"4 0",1.198365171
"4",90,"0.3","val_global",492,"4 1",1.09796258979592
"4",90,"0.3","val_global",492,"4 2",1.125532209
"4",90,"0.3","val_global",492,"4 3",1.180469802
"4",90,"0.3","val_global",493,"4 0",1.195403951
"4",90,"0.3","val_global",493,"4 1",1.09543500612245
"4",90,"0.3","val_global",493,"4 2",1.125620295
"4",90,"0.3","val_global",493,"4 3",1.182070989
"4",90,"0.3","val_global",494,"4 0",1.195969268
"4",90,"0.3","val_global",494,"4 1",1.09500855714286
"4",90,"0.3","val_global",494,"4 2",1.125927755
"4",90,"0.3","val_global",494,"4 3",1.181859618
"4",90,"0.3","val_global",495,"4 0",1.193919297
"4",90,"0.3","val_global",495,"4 1",1.09357071938775
"4",90,"0.3","val_global",495,"4 2",1.125292608
"4",90,"0.3","val_global",495,"4 3",1.181410037
"4",90,"0.3","val_global",496,"4 0",1.192677998
"4",90,"0.3","val_global",496,"4 1",1.09288155306122
"4",90,"0.3","val_global",496,"4 2",1.124140369
"4",90,"0.3","val_global",496,"4 3",1.179895309
"4",90,"0.3","val_global",497,"4 0",1.191456802
"4",90,"0.3","val_global",497,"4 1",1.09141038061224
"4",90,"0.3","val_global",497,"4 2",1.125268273
"4",90,"0.3","val_global",497,"4 3",1.177548968
"4",90,"0.3","val_global",498,"4 0",1.19071763
"4",90,"0.3","val_global",498,"4 1",1.08957495102041
"4",90,"0.3","val_global",498,"4 2",1.124335832
"4",90,"0.3","val_global",498,"4 3",1.17689358
"4",90,"0.3","val_global",499,"4 0",1.191477922
"4",90,"0.3","val_global",499,"4 1",1.08722048061224
"4",90,"0.3","val_global",499,"4 2",1.125051126
"4",90,"0.3","val_global",499,"4 3",1.175912242
"4",90,"0.3","val_global",500,"4 0",1.188725501
"4",90,"0.3","val_global",500,"4 1",1.08751169285714
"4",90,"0.3","val_global",500,"4 2",1.125866507
"4",90,"0.3","val_global",500,"4 3",1.175131603
"4",90,"0.3","val_global",501,"4 0",1.188620046
"4",90,"0.3","val_global",501,"4 1",1.08613252755102
"4",90,"0.3","val_global",501,"4 2",1.126416697
"4",90,"0.3","val_global",501,"4 3",1.174270745
"4",90,"0.3","val_global",502,"4 0",1.187871874
"4",90,"0.3","val_global",502,"4 1",1.08439257346939
"4",90,"0.3","val_global",502,"4 2",1.125223624
"4",90,"0.3","val_global",502,"4 3",1.173214064
"4",90,"0.3","val_global",503,"4 0",1.18857694
"4",90,"0.3","val_global",503,"4 1",1.08355722040816
"4",90,"0.3","val_global",503,"4 2",1.12392975
"4",90,"0.3","val_global",503,"4 3",1.170840403
"4",90,"0.3","val_global",504,"4 0",1.185151982
"4",90,"0.3","val_global",504,"4 1",1.08190097857143
"4",90,"0.3","val_global",504,"4 2",1.125218882
"4",90,"0.3","val_global",504,"4 3",1.170253211
"4",90,"0.3","val_global",505,"4 0",1.185013878
"4",90,"0.3","val_global",505,"4 1",1.0805153122449
"4",90,"0.3","val_global",505,"4 2",1.125213608
"4",90,"0.3","val_global",505,"4 3",1.165628422
"4",90,"0.3","val_global",506,"4 0",1.185365017
"4",90,"0.3","val_global",506,"4 1",1.08114574081633
"4",90,"0.3","val_global",506,"4 2",1.123950985
"4",90,"0.3","val_global",506,"4 3",1.166134457
"4",90,"0.3","val_global",507,"4 0",1.18729874
"4",90,"0.3","val_global",507,"4 1",1.0796707744898
"4",90,"0.3","val_global",507,"4 2",1.123201839
"4",90,"0.3","val_global",507,"4 3",1.167030515
"4",90,"0.3","val_global",508,"4 0",1.186349415
"4",90,"0.3","val_global",508,"4 1",1.07895895918367
"4",90,"0.3","val_global",508,"4 2",1.122757553
"4",90,"0.3","val_global",508,"4 3",1.165104549
"4",90,"0.3","val_global",509,"4 0",1.189048267
"4",90,"0.3","val_global",509,"4 1",1.07928012142857
"4",90,"0.3","val_global",509,"4 2",1.121571739
"4",90,"0.3","val_global",509,"4 3",1.161767524
"4",90,"0.3","val_global",510,"4 0",1.188113939
"4",90,"0.3","val_global",510,"4 1",1.0806356377551
"4",90,"0.3","val_global",510,"4 2",1.121306532
"4",90,"0.3","val_global",510,"4 3",1.160663418
"4",90,"0.3","val_global",511,"4 0",1.188222928
"4",90,"0.3","val_global",511,"4 1",1.07992210102041
"4",90,"0.3","val_global",511,"4 2",1.122062012
"4",90,"0.3","val_global",511,"4 3",1.159985566
"4",90,"0.3","val_global",512,"4 0",1.185095778
"4",90,"0.3","val_global",512,"4 1",1.07750349489796
"4",90,"0.3","val_global",512,"4 2",1.121617727
"4",90,"0.3","val_global",512,"4 3",1.159136202
"4",90,"0.3","val_global",513,"4 0",1.18629481
"4",90,"0.3","val_global",513,"4 1",1.07831718877551
"4",90,"0.3","val_global",513,"4 2",1.12032314
"4",90,"0.3","val_global",513,"4 3",1.157815404
"4",90,"0.3","val_global",514,"4 0",1.185400625
"4",90,"0.3","val_global",514,"4 1",1.08002408163265
"4",90,"0.3","val_global",514,"4 2",1.119272665
"4",90,"0.3","val_global",514,"4 3",1.155194112
"4",90,"0.3","val_global",515,"4 0",1.188199972
"4",90,"0.3","val_global",515,"4 1",1.08091916938775
"4",90,"0.3","val_global",515,"4 2",1.120289536
"4",90,"0.3","val_global",515,"4 3",1.153536239
"4",90,"0.3","val_global",516,"4 0",1.185492312
"4",90,"0.3","val_global",516,"4 1",1.08144037142857
"4",90,"0.3","val_global",516,"4 2",1.117492877
"4",90,"0.3","val_global",516,"4 3",1.152344613
"4",90,"0.3","val_global",517,"4 0",1.187243728
"4",90,"0.3","val_global",517,"4 1",1.07970011122449
"4",90,"0.3","val_global",517,"4 2",1.116214969
"4",90,"0.3","val_global",517,"4 3",1.152618396
"4",90,"0.3","val_global",518,"4 0",1.186915068
"4",90,"0.3","val_global",518,"4 1",1.08013828061224
"4",90,"0.3","val_global",518,"4 2",1.115394304
"4",90,"0.3","val_global",518,"4 3",1.152455016
"4",90,"0.3","val_global",519,"4 0",1.186473357
"4",90,"0.3","val_global",519,"4 1",1.0800448744898
"4",90,"0.3","val_global",519,"4 2",1.112442445
"4",90,"0.3","val_global",519,"4 3",1.151306331
"4",90,"0.3","val_global",520,"4 0",1.186017924
"4",90,"0.3","val_global",520,"4 1",1.08042081734694
"4",90,"0.3","val_global",520,"4 2",1.111788831
"4",90,"0.3","val_global",520,"4 3",1.14933896
"4",90,"0.3","val_global",521,"4 0",1.185523278
"4",90,"0.3","val_global",521,"4 1",1.08177144285714
"4",90,"0.3","val_global",521,"4 2",1.109805382
"4",90,"0.3","val_global",521,"4 3",1.148962568
"4",90,"0.3","val_global",522,"4 0",1.184552263
"4",90,"0.3","val_global",522,"4 1",1.0815448122449
"4",90,"0.3","val_global",522,"4 2",1.109147802
"4",90,"0.3","val_global",522,"4 3",1.147719061
"4",90,"0.3","val_global",523,"4 0",1.185289738
"4",90,"0.3","val_global",523,"4 1",1.0814707
"4",90,"0.3","val_global",523,"4 2",1.108221329
"4",90,"0.3","val_global",523,"4 3",1.148446486
"4",90,"0.3","val_global",524,"4 0",1.186202557
"4",90,"0.3","val_global",524,"4 1",1.07990366326531
"4",90,"0.3","val_global",524,"4 2",1.106768971
"4",90,"0.3","val_global",524,"4 3",1.147920629
"4",90,"0.3","val_global",525,"4 0",1.18594131
"4",90,"0.3","val_global",525,"4 1",1.07936800102041
"4",90,"0.3","val_global",525,"4 2",1.104638284
"4",90,"0.3","val_global",525,"4 3",1.150951228
"4",90,"0.3","val_global",526,"4 0",1.184170304
"4",90,"0.3","val_global",526,"4 1",1.07949622142857
"4",90,"0.3","val_global",526,"4 2",1.104848733
"4",90,"0.3","val_global",526,"4 3",1.150354999
"4",90,"0.3","val_global",527,"4 0",1.183682466
"4",90,"0.3","val_global",527,"4 1",1.08028977755102
"4",90,"0.3","val_global",527,"4 2",1.105866255
"4",90,"0.3","val_global",527,"4 3",1.150306796
"4",90,"0.3","val_global",528,"4 0",1.182891626
"4",90,"0.3","val_global",528,"4 1",1.08033053673469
"4",90,"0.3","val_global",528,"4 2",1.101948827
"4",90,"0.3","val_global",528,"4 3",1.152929963
"4",90,"0.3","val_global",529,"4 0",1.181084964
"4",90,"0.3","val_global",529,"4 1",1.07909897346939
"4",90,"0.3","val_global",529,"4 2",1.101276289
"4",90,"0.3","val_global",529,"4 3",1.152828331
"4",90,"0.3","val_global",530,"4 0",1.179358128
"4",90,"0.3","val_global",530,"4 1",1.07750188571429
"4",90,"0.3","val_global",530,"4 2",1.101027996
"4",90,"0.3","val_global",530,"4 3",1.152971994
"4",90,"0.3","val_global",531,"4 0",1.17950722
"4",90,"0.3","val_global",531,"4 1",1.07669909489796
"4",90,"0.3","val_global",531,"4 2",1.101575502
"4",90,"0.3","val_global",531,"4 3",1.153645134
"4",90,"0.3","val_global",532,"4 0",1.179181772
"4",90,"0.3","val_global",532,"4 1",1.07732790918367
"4",90,"0.3","val_global",532,"4 2",1.101172487
"4",90,"0.3","val_global",532,"4 3",1.153398179
"4",90,"0.3","val_global",533,"4 0",1.17791025
"4",90,"0.3","val_global",533,"4 1",1.07729396530612
"4",90,"0.3","val_global",533,"4 2",1.100431412
"4",90,"0.3","val_global",533,"4 3",1.154061324
"4",90,"0.3","val_global",534,"4 0",1.175357828
"4",90,"0.3","val_global",534,"4 1",1.07568803367347
"4",90,"0.3","val_global",534,"4 2",1.101314723
"4",90,"0.3","val_global",534,"4 3",1.15343601
"4",90,"0.3","val_global",535,"4 0",1.172154751
"4",90,"0.3","val_global",535,"4 1",1.0750348255102
"4",90,"0.3","val_global",535,"4 2",1.099699031
"4",90,"0.3","val_global",535,"4 3",1.153005019
"4",90,"0.3","val_global",536,"4 0",1.173363573
"4",90,"0.3","val_global",536,"4 1",1.07454304693878
"4",90,"0.3","val_global",536,"4 2",1.102202946
"4",90,"0.3","val_global",536,"4 3",1.151470982
"4",90,"0.3","val_global",537,"4 0",1.170318741
"4",90,"0.3","val_global",537,"4 1",1.07533920918367
"4",90,"0.3","val_global",537,"4 2",1.102111489
"4",90,"0.3","val_global",537,"4 3",1.152388212
"4",90,"0.3","val_global",538,"4 0",1.167597916
"4",90,"0.3","val_global",538,"4 1",1.07457804387755
"4",90,"0.3","val_global",538,"4 2",1.100494198
"4",90,"0.3","val_global",538,"4 3",1.148922985
"4",90,"0.3","val_global",539,"4 0",1.166493224
"4",90,"0.3","val_global",539,"4 1",1.0736935622449
"4",90,"0.3","val_global",539,"4 2",1.10156695
"4",90,"0.3","val_global",539,"4 3",1.149227645
"4",90,"0.3","val_global",540,"4 0",1.165389165
"4",90,"0.3","val_global",540,"4 1",1.07112003163265
"4",90,"0.3","val_global",540,"4 2",1.10138269
"4",90,"0.3","val_global",540,"4 3",1.148811281
"4",90,"0.3","val_global",541,"4 0",1.164923382
"4",90,"0.3","val_global",541,"4 1",1.07025560816327
"4",90,"0.3","val_global",541,"4 2",1.100192034
"4",90,"0.3","val_global",541,"4 3",1.146806503
"4",90,"0.3","val_global",542,"4 0",1.164581949
"4",90,"0.3","val_global",542,"4 1",1.06868171122449
"4",90,"0.3","val_global",542,"4 2",1.100959076
"4",90,"0.3","val_global",542,"4 3",1.146039142
"4",90,"0.3","val_global",543,"4 0",1.162047418
"4",90,"0.3","val_global",543,"4 1",1.06808888163265
"4",90,"0.3","val_global",543,"4 2",1.101377635
"4",90,"0.3","val_global",543,"4 3",1.14577256
"4",90,"0.3","val_global",544,"4 0",1.160650615
"4",90,"0.3","val_global",544,"4 1",1.06915318163265
"4",90,"0.3","val_global",544,"4 2",1.101625205
"4",90,"0.3","val_global",544,"4 3",1.144671331
"4",90,"0.3","val_global",545,"4 0",1.158970777
"4",90,"0.3","val_global",545,"4 1",1.06814716836735
"4",90,"0.3","val_global",545,"4 2",1.101946877
"4",90,"0.3","val_global",545,"4 3",1.142574443
"4",90,"0.3","val_global",546,"4 0",1.157140954
"4",90,"0.3","val_global",546,"4 1",1.0674239377551
"4",90,"0.3","val_global",546,"4 2",1.102247529
"4",90,"0.3","val_global",546,"4 3",1.141127876
"4",90,"0.3","val_global",547,"4 0",1.155394508
"4",90,"0.3","val_global",547,"4 1",1.06791676938775
"4",90,"0.3","val_global",547,"4 2",1.100971526
"4",90,"0.3","val_global",547,"4 3",1.140954336
"4",90,"0.3","val_global",548,"4 0",1.154742397
"4",90,"0.3","val_global",548,"4 1",1.0680088377551
"4",90,"0.3","val_global",548,"4 2",1.102784391
"4",90,"0.3","val_global",548,"4 3",1.136943129
"4",90,"0.3","val_global",549,"4 0",1.153438365
"4",90,"0.3","val_global",549,"4 1",1.06788936530612
"4",90,"0.3","val_global",549,"4 2",1.103913778
"4",90,"0.3","val_global",549,"4 3",1.134524354
"4",90,"0.3","val_global",550,"4 0",1.152767517
"4",90,"0.3","val_global",550,"4 1",1.06807009897959
"4",90,"0.3","val_global",550,"4 2",1.104624447
"4",90,"0.3","val_global",550,"4 3",1.134818731
"4",90,"0.3","val_global",551,"4 0",1.151260674
"4",90,"0.3","val_global",551,"4 1",1.06848682959184
"4",90,"0.3","val_global",551,"4 2",1.101958912
"4",90,"0.3","val_global",551,"4 3",1.133566081
"4",90,"0.3","val_global",552,"4 0",1.150057259
"4",90,"0.3","val_global",552,"4 1",1.06548933163265
"4",90,"0.3","val_global",552,"4 2",1.102296774
"4",90,"0.3","val_global",552,"4 3",1.132274758
"4",90,"0.3","val_global",553,"4 0",1.148592792
"4",90,"0.3","val_global",553,"4 1",1.06281318571429
"4",90,"0.3","val_global",553,"4 2",1.101260167
"4",90,"0.3","val_global",553,"4 3",1.131476968
"4",90,"0.3","val_global",554,"4 0",1.151259458
"4",90,"0.3","val_global",554,"4 1",1.06274027040816
"4",90,"0.3","val_global",554,"4 2",1.099867019
"4",90,"0.3","val_global",554,"4 3",1.132626124
"4",90,"0.3","val_global",555,"4 0",1.150735341
"4",90,"0.3","val_global",555,"4 1",1.06408675102041
"4",90,"0.3","val_global",555,"4 2",1.100279913
"4",90,"0.3","val_global",555,"4 3",1.132484208
"4",90,"0.3","val_global",556,"4 0",1.14846526
"4",90,"0.3","val_global",556,"4 1",1.06238587653061
"4",90,"0.3","val_global",556,"4 2",1.100291874
"4",90,"0.3","val_global",556,"4 3",1.133330798
"4",90,"0.3","val_global",557,"4 0",1.149015544
"4",90,"0.3","val_global",557,"4 1",1.06292229795918
"4",90,"0.3","val_global",557,"4 2",1.098986986
"4",90,"0.3","val_global",557,"4 3",1.131526523
"4",90,"0.3","val_global",558,"4 0",1.149371512
"4",90,"0.3","val_global",558,"4 1",1.06184036530612
"4",90,"0.3","val_global",558,"4 2",1.099101017
"4",90,"0.3","val_global",558,"4 3",1.13199725
"4",90,"0.3","val_global",559,"4 0",1.148464616
"4",90,"0.3","val_global",559,"4 1",1.06240991020408
"4",90,"0.3","val_global",559,"4 2",1.099905387
"4",90,"0.3","val_global",559,"4 3",1.131100028
"4",90,"0.3","val_global",560,"4 0",1.148209767
"4",90,"0.3","val_global",560,"4 1",1.06269820918367
"4",90,"0.3","val_global",560,"4 2",1.099700437
"4",90,"0.3","val_global",560,"4 3",1.130176295
"4",90,"0.3","val_global",561,"4 0",1.147273578
"4",90,"0.3","val_global",561,"4 1",1.06273358877551
"4",90,"0.3","val_global",561,"4 2",1.100222433
"4",90,"0.3","val_global",561,"4 3",1.130410483
"4",90,"0.3","val_global",562,"4 0",1.14388195
"4",90,"0.3","val_global",562,"4 1",1.06270155204082
"4",90,"0.3","val_global",562,"4 2",1.099285262
"4",90,"0.3","val_global",562,"4 3",1.130771775
"4",90,"0.3","val_global",563,"4 0",1.144164294
"4",90,"0.3","val_global",563,"4 1",1.06143791326531
"4",90,"0.3","val_global",563,"4 2",1.096991599
"4",90,"0.3","val_global",563,"4 3",1.127668974
"4",90,"0.3","val_global",564,"4 0",1.144520139
"4",90,"0.3","val_global",564,"4 1",1.06063860408163
"4",90,"0.3","val_global",564,"4 2",1.097064174
"4",90,"0.3","val_global",564,"4 3",1.127591124
"4",90,"0.3","val_global",565,"4 0",1.143549607
"4",90,"0.3","val_global",565,"4 1",1.0606805
"4",90,"0.3","val_global",565,"4 2",1.097842039
"4",90,"0.3","val_global",565,"4 3",1.128780666
"4",90,"0.3","val_global",566,"4 0",1.143901739
"4",90,"0.3","val_global",566,"4 1",1.05885291938775
"4",90,"0.3","val_global",566,"4 2",1.098440878
"4",90,"0.3","val_global",566,"4 3",1.128827006
"4",90,"0.3","val_global",567,"4 0",1.143492938
"4",90,"0.3","val_global",567,"4 1",1.05635727244898
"4",90,"0.3","val_global",567,"4 2",1.096890509
"4",90,"0.3","val_global",567,"4 3",1.127515654
"4",90,"0.3","val_global",568,"4 0",1.143462434
"4",90,"0.3","val_global",568,"4 1",1.05644719387755
"4",90,"0.3","val_global",568,"4 2",1.096214039
"4",90,"0.3","val_global",568,"4 3",1.127980025
"4",90,"0.3","val_global",569,"4 0",1.141729892
"4",90,"0.3","val_global",569,"4 1",1.05673862653061
"4",90,"0.3","val_global",569,"4 2",1.095796064
"4",90,"0.3","val_global",569,"4 3",1.128633802
"4",90,"0.3","val_global",570,"4 0",1.143179666
"4",90,"0.3","val_global",570,"4 1",1.05627528061224
"4",90,"0.3","val_global",570,"4 2",1.092989727
"4",90,"0.3","val_global",570,"4 3",1.128922594
"4",90,"0.3","val_global",571,"4 0",1.141314784
"4",90,"0.3","val_global",571,"4 1",1.05529301632653
"4",90,"0.3","val_global",571,"4 2",1.09171842
"4",90,"0.3","val_global",571,"4 3",1.129269999
"4",90,"0.3","val_global",572,"4 0",1.14243191
"4",90,"0.3","val_global",572,"4 1",1.05752527653061
"4",90,"0.3","val_global",572,"4 2",1.089875917
"4",90,"0.3","val_global",572,"4 3",1.129101218
"4",90,"0.3","val_global",573,"4 0",1.143266324
"4",90,"0.3","val_global",573,"4 1",1.0581726244898
"4",90,"0.3","val_global",573,"4 2",1.091043698
"4",90,"0.3","val_global",573,"4 3",1.128927813
"4",90,"0.3","val_global",574,"4 0",1.142351352
"4",90,"0.3","val_global",574,"4 1",1.05699212959184
"4",90,"0.3","val_global",574,"4 2",1.090534778
"4",90,"0.3","val_global",574,"4 3",1.12782287
"4",90,"0.3","val_global",575,"4 0",1.142681745
"4",90,"0.3","val_global",575,"4 1",1.05523396938775
"4",90,"0.3","val_global",575,"4 2",1.088179104
"4",90,"0.3","val_global",575,"4 3",1.125905123
"4",90,"0.3","val_global",576,"4 0",1.142742291
"4",90,"0.3","val_global",576,"4 1",1.05544254897959
"4",90,"0.3","val_global",576,"4 2",1.086971076
"4",90,"0.3","val_global",576,"4 3",1.124412624
"4",90,"0.3","val_global",577,"4 0",1.142404606
"4",90,"0.3","val_global",577,"4 1",1.05505496938775
"4",90,"0.3","val_global",577,"4 2",1.085406243
"4",90,"0.3","val_global",577,"4 3",1.12298055
"4",90,"0.3","val_global",578,"4 0",1.1439491
"4",90,"0.3","val_global",578,"4 1",1.05441843469388
"4",90,"0.3","val_global",578,"4 2",1.085238029
"4",90,"0.3","val_global",578,"4 3",1.123075733
"4",90,"0.3","val_global",579,"4 0",1.143725529
"4",90,"0.3","val_global",579,"4 1",1.05442123061224
"4",90,"0.3","val_global",579,"4 2",1.0827016
"4",90,"0.3","val_global",579,"4 3",1.121303335
"4",90,"0.3","val_global",580,"4 0",1.143931818
"4",90,"0.3","val_global",580,"4 1",1.05509043877551
"4",90,"0.3","val_global",580,"4 2",1.081235552
"4",90,"0.3","val_global",580,"4 3",1.120036799
"4",90,"0.3","val_global",581,"4 0",1.142362055
"4",90,"0.3","val_global",581,"4 1",1.05341770714286
"4",90,"0.3","val_global",581,"4 2",1.080008181
"4",90,"0.3","val_global",581,"4 3",1.118527352
"4",90,"0.3","val_global",582,"4 0",1.142458111
"4",90,"0.3","val_global",582,"4 1",1.05515381428571
"4",90,"0.3","val_global",582,"4 2",1.078075912
"4",90,"0.3","val_global",582,"4 3",1.117536121
"4",90,"0.3","val_global",583,"4 0",1.141096685
"4",90,"0.3","val_global",583,"4 1",1.05561769081633
"4",90,"0.3","val_global",583,"4 2",1.077845468
"4",90,"0.3","val_global",583,"4 3",1.118309008
"4",90,"0.3","val_global",584,"4 0",1.140440138
"4",90,"0.3","val_global",584,"4 1",1.05493373061224
"4",90,"0.3","val_global",584,"4 2",1.076573578
"4",90,"0.3","val_global",584,"4 3",1.117276148
"4",90,"0.3","val_global",585,"4 0",1.140835863
"4",90,"0.3","val_global",585,"4 1",1.05392343061224
"4",90,"0.3","val_global",585,"4 2",1.073734397
"4",90,"0.3","val_global",585,"4 3",1.113851356
"4",90,"0.3","val_global",586,"4 0",1.140477321
"4",90,"0.3","val_global",586,"4 1",1.05461653673469
"4",90,"0.3","val_global",586,"4 2",1.070984311
"4",90,"0.3","val_global",586,"4 3",1.113872525
"4",90,"0.3","val_global",587,"4 0",1.139987801
"4",90,"0.3","val_global",587,"4 1",1.05494110714286
"4",90,"0.3","val_global",587,"4 2",1.069767848
"4",90,"0.3","val_global",587,"4 3",1.113757844
"4",90,"0.3","val_global",588,"4 0",1.13919375
"4",90,"0.3","val_global",588,"4 1",1.05286674081633
"4",90,"0.3","val_global",588,"4 2",1.0690504
"4",90,"0.3","val_global",588,"4 3",1.111337414
"4",90,"0.3","val_global",589,"4 0",1.140845317
"4",90,"0.3","val_global",589,"4 1",1.05174283469388
"4",90,"0.3","val_global",589,"4 2",1.067860623
"4",90,"0.3","val_global",589,"4 3",1.112155715
"4",90,"0.3","val_global",590,"4 0",1.138561538
"4",90,"0.3","val_global",590,"4 1",1.05292939489796
"4",90,"0.3","val_global",590,"4 2",1.068749365
"4",90,"0.3","val_global",590,"4 3",1.110220161
"4",90,"0.3","val_global",591,"4 0",1.140578914
"4",90,"0.3","val_global",591,"4 1",1.05248769285714
"4",90,"0.3","val_global",591,"4 2",1.069705885
"4",90,"0.3","val_global",591,"4 3",1.108009395
"4",90,"0.3","val_global",592,"4 0",1.140452747
"4",90,"0.3","val_global",592,"4 1",1.05315931428571
"4",90,"0.3","val_global",592,"4 2",1.071521071
"4",90,"0.3","val_global",592,"4 3",1.107547263
"4",90,"0.3","val_global",593,"4 0",1.138873135
"4",90,"0.3","val_global",593,"4 1",1.05130299387755
"4",90,"0.3","val_global",593,"4 2",1.071015222
"4",90,"0.3","val_global",593,"4 3",1.105120381
"4",90,"0.3","val_global",594,"4 0",1.137669809
"4",90,"0.3","val_global",594,"4 1",1.05151524081633
"4",90,"0.3","val_global",594,"4 2",1.069004883
"4",90,"0.3","val_global",594,"4 3",1.103433238
"4",90,"0.3","val_global",595,"4 0",1.136332491
"4",90,"0.3","val_global",595,"4 1",1.05061100816327
"4",90,"0.3","val_global",595,"4 2",1.069654215
"4",90,"0.3","val_global",595,"4 3",1.103893831
"4",90,"0.3","val_global",596,"4 0",1.135685894
"4",90,"0.3","val_global",596,"4 1",1.05063023979592
"4",90,"0.3","val_global",596,"4 2",1.068093494
"4",90,"0.3","val_global",596,"4 3",1.104326489
"4",90,"0.3","val_global",597,"4 0",1.134839415
"4",90,"0.3","val_global",597,"4 1",1.04949076836735
"4",90,"0.3","val_global",597,"4 2",1.067960586
"4",90,"0.3","val_global",597,"4 3",1.105109542
"4",90,"0.3","val_global",598,"4 0",1.132544433
"4",90,"0.3","val_global",598,"4 1",1.05040527244898
"4",90,"0.3","val_global",598,"4 2",1.067544613
"4",90,"0.3","val_global",598,"4 3",1.103859124
"4",90,"0.3","val_global",599,"4 0",1.132617868
"4",90,"0.3","val_global",599,"4 1",1.04875517346939
"4",90,"0.3","val_global",599,"4 2",1.067869176
"4",90,"0.3","val_global",599,"4 3",1.104108115
"4",90,"0.3","val_global",600,"4 0",1.130286553
"4",90,"0.3","val_global",600,"4 1",1.04887427857143
"4",90,"0.3","val_global",600,"4 2",1.069800066
"4",90,"0.3","val_global",600,"4 3",1.103574691
"4",90,"0.3","val_global",601,"4 0",1.129709357
"4",90,"0.3","val_global",601,"4 1",1.04834105102041
"4",90,"0.3","val_global",601,"4 2",1.069843462
"4",90,"0.3","val_global",601,"4 3",1.104414941
"4",90,"0.3","val_global",602,"4 0",1.129300987
"4",90,"0.3","val_global",602,"4 1",1.04673280510204
"4",90,"0.3","val_global",602,"4 2",1.072432311
"4",90,"0.3","val_global",602,"4 3",1.103991511
"4",90,"0.3","val_global",603,"4 0",1.12887063
"4",90,"0.3","val_global",603,"4 1",1.04667132142857
"4",90,"0.3","val_global",603,"4 2",1.0713643
"4",90,"0.3","val_global",603,"4 3",1.104898489
"4",90,"0.3","val_global",604,"4 0",1.128006711
"4",90,"0.3","val_global",604,"4 1",1.04578525204082
"4",90,"0.3","val_global",604,"4 2",1.06954923
"4",90,"0.3","val_global",604,"4 3",1.104486092
"4",90,"0.3","val_global",605,"4 0",1.125644213
"4",90,"0.3","val_global",605,"4 1",1.04494436734694
"4",90,"0.3","val_global",605,"4 2",1.071594705
"4",90,"0.3","val_global",605,"4 3",1.104628482
"4",90,"0.3","val_global",606,"4 0",1.123939804
"4",90,"0.3","val_global",606,"4 1",1.04501447142857
"4",90,"0.3","val_global",606,"4 2",1.072258667
"4",90,"0.3","val_global",606,"4 3",1.104319286
"4",90,"0.3","val_global",607,"4 0",1.123108776
"4",90,"0.3","val_global",607,"4 1",1.04626878673469
"4",90,"0.3","val_global",607,"4 2",1.072450268
"4",90,"0.3","val_global",607,"4 3",1.101788643
"4",90,"0.3","val_global",608,"4 0",1.1228551
"4",90,"0.3","val_global",608,"4 1",1.0468540755102
"4",90,"0.3","val_global",608,"4 2",1.071219616
"4",90,"0.3","val_global",608,"4 3",1.101002219
"4",90,"0.3","val_global",609,"4 0",1.119567976
"4",90,"0.3","val_global",609,"4 1",1.04700252959184
"4",90,"0.3","val_global",609,"4 2",1.069706775
"4",90,"0.3","val_global",609,"4 3",1.097420393
"4",90,"0.3","val_global",610,"4 0",1.120269616
"4",90,"0.3","val_global",610,"4 1",1.04426085
"4",90,"0.3","val_global",610,"4 2",1.068962264
"4",90,"0.3","val_global",610,"4 3",1.097439894
"4",90,"0.3","val_global",611,"4 0",1.116869342
"4",90,"0.3","val_global",611,"4 1",1.04480364591837
"4",90,"0.3","val_global",611,"4 2",1.069557323
"4",90,"0.3","val_global",611,"4 3",1.097604952
"4",90,"0.3","val_global",612,"4 0",1.115437858
"4",90,"0.3","val_global",612,"4 1",1.04380242959184
"4",90,"0.3","val_global",612,"4 2",1.066940773
"4",90,"0.3","val_global",612,"4 3",1.096702791
"4",90,"0.3","val_global",613,"4 0",1.11501044
"4",90,"0.3","val_global",613,"4 1",1.04498005408163
"4",90,"0.3","val_global",613,"4 2",1.06633457
"4",90,"0.3","val_global",613,"4 3",1.096304589
"4",90,"0.3","val_global",614,"4 0",1.112710758
"4",90,"0.3","val_global",614,"4 1",1.0442997744898
"4",90,"0.3","val_global",614,"4 2",1.067743559
"4",90,"0.3","val_global",614,"4 3",1.097490879
"4",90,"0.3","val_global",615,"4 0",1.11260171
"4",90,"0.3","val_global",615,"4 1",1.04456677346939
"4",90,"0.3","val_global",615,"4 2",1.068234222
"4",90,"0.3","val_global",615,"4 3",1.098067197
"4",90,"0.3","val_global",616,"4 0",1.114525997
"4",90,"0.3","val_global",616,"4 1",1.04391552142857
"4",90,"0.3","val_global",616,"4 2",1.068170501
"4",90,"0.3","val_global",616,"4 3",1.098051814
"4",90,"0.3","val_global",617,"4 0",1.113189361
"4",90,"0.3","val_global",617,"4 1",1.04456988979592
"4",90,"0.3","val_global",617,"4 2",1.06867577
"4",90,"0.3","val_global",617,"4 3",1.096982352
"4",90,"0.3","val_global",618,"4 0",1.111834752
"4",90,"0.3","val_global",618,"4 1",1.04419390204082
"4",90,"0.3","val_global",618,"4 2",1.067013089
"4",90,"0.3","val_global",618,"4 3",1.098092253
"4",90,"0.3","val_global",619,"4 0",1.110410127
"4",90,"0.3","val_global",619,"4 1",1.04435270918367
"4",90,"0.3","val_global",619,"4 2",1.066283029
"4",90,"0.3","val_global",619,"4 3",1.099928877
"4",90,"0.3","val_global",620,"4 0",1.110918934
"4",90,"0.3","val_global",620,"4 1",1.0417128755102
"4",90,"0.3","val_global",620,"4 2",1.06477553
"4",90,"0.3","val_global",620,"4 3",1.10077229
"4",90,"0.3","val_global",621,"4 0",1.111100579
"4",90,"0.3","val_global",621,"4 1",1.04310796632653
"4",90,"0.3","val_global",621,"4 2",1.061427635
"4",90,"0.3","val_global",621,"4 3",1.100528136
"4",90,"0.3","val_global",622,"4 0",1.111671786
"4",90,"0.3","val_global",622,"4 1",1.04259947959184
"4",90,"0.3","val_global",622,"4 2",1.059567043
"4",90,"0.3","val_global",622,"4 3",1.099552456
"4",90,"0.3","val_global",623,"4 0",1.111368994
"4",90,"0.3","val_global",623,"4 1",1.04200701326531
"4",90,"0.3","val_global",623,"4 2",1.0603822
"4",90,"0.3","val_global",623,"4 3",1.098984653
"4",90,"0.3","val_global",624,"4 0",1.110216112
"4",90,"0.3","val_global",624,"4 1",1.04331159387755
"4",90,"0.3","val_global",624,"4 2",1.061055457
"4",90,"0.3","val_global",624,"4 3",1.100469863
"4",90,"0.3","val_global",625,"4 0",1.110789094
"4",90,"0.3","val_global",625,"4 1",1.0444281877551
"4",90,"0.3","val_global",625,"4 2",1.060124646
"4",90,"0.3","val_global",625,"4 3",1.101901187
"4",90,"0.3","val_global",626,"4 0",1.112502958
"4",90,"0.3","val_global",626,"4 1",1.04289033469388
"4",90,"0.3","val_global",626,"4 2",1.059786574
"4",90,"0.3","val_global",626,"4 3",1.100427865
"4",90,"0.3","val_global",627,"4 0",1.11143335
"4",90,"0.3","val_global",627,"4 1",1.0409117255102
"4",90,"0.3","val_global",627,"4 2",1.059960916
"4",90,"0.3","val_global",627,"4 3",1.10097477
"4",90,"0.3","val_global",628,"4 0",1.112223826
"4",90,"0.3","val_global",628,"4 1",1.04080493571429
"4",90,"0.3","val_global",628,"4 2",1.06034599
"4",90,"0.3","val_global",628,"4 3",1.101336643
"4",90,"0.3","val_global",629,"4 0",1.113517616
"4",90,"0.3","val_global",629,"4 1",1.03894505204082
"4",90,"0.3","val_global",629,"4 2",1.062423416
"4",90,"0.3","val_global",629,"4 3",1.103142256
"4",90,"0.3","val_global",630,"4 0",1.112321644
"4",90,"0.3","val_global",630,"4 1",1.03782272857143
"4",90,"0.3","val_global",630,"4 2",1.063481092
"4",90,"0.3","val_global",630,"4 3",1.101709978
"4",90,"0.3","val_global",631,"4 0",1.114598391
"4",90,"0.3","val_global",631,"4 1",1.03536615102041
"4",90,"0.3","val_global",631,"4 2",1.064601221
"4",90,"0.3","val_global",631,"4 3",1.100715639
"4",90,"0.3","val_global",632,"4 0",1.113843947
"4",90,"0.3","val_global",632,"4 1",1.03358934795918
"4",90,"0.3","val_global",632,"4 2",1.064825477
"4",90,"0.3","val_global",632,"4 3",1.100050637
"4",90,"0.3","val_global",633,"4 0",1.114913205
"4",90,"0.3","val_global",633,"4 1",1.03324146530612
"4",90,"0.3","val_global",633,"4 2",1.063004488
"4",90,"0.3","val_global",633,"4 3",1.101017507
"4",90,"0.3","val_global",634,"4 0",1.115089649
"4",90,"0.3","val_global",634,"4 1",1.0329139744898
"4",90,"0.3","val_global",634,"4 2",1.061921242
"4",90,"0.3","val_global",634,"4 3",1.101439188
"4",90,"0.3","val_global",635,"4 0",1.115998144
"4",90,"0.3","val_global",635,"4 1",1.03171222755102
"4",90,"0.3","val_global",635,"4 2",1.059672984
"4",90,"0.3","val_global",635,"4 3",1.100782698
"4",90,"0.3","val_global",636,"4 0",1.113697627
"4",90,"0.3","val_global",636,"4 1",1.03067687653061
"4",90,"0.3","val_global",636,"4 2",1.059475256
"4",90,"0.3","val_global",636,"4 3",1.102079761
"4",90,"0.3","val_global",637,"4 0",1.115742224
"4",90,"0.3","val_global",637,"4 1",1.03219409183673
"4",90,"0.3","val_global",637,"4 2",1.060191376
"4",90,"0.3","val_global",637,"4 3",1.102537058
"4",90,"0.3","val_global",638,"4 0",1.118148162
"4",90,"0.3","val_global",638,"4 1",1.03264749693878
"4",90,"0.3","val_global",638,"4 2",1.062427468
"4",90,"0.3","val_global",638,"4 3",1.102514405
"4",90,"0.3","val_global",639,"4 0",1.119734468
"4",90,"0.3","val_global",639,"4 1",1.03240076020408
"4",90,"0.3","val_global",639,"4 2",1.063371347
"4",90,"0.3","val_global",639,"4 3",1.100181652
"4",90,"0.3","val_global",640,"4 0",1.120066549
"4",90,"0.3","val_global",640,"4 1",1.03335705408163
"4",90,"0.3","val_global",640,"4 2",1.062690047
"4",90,"0.3","val_global",640,"4 3",1.099068051
"4",90,"0.3","val_global",641,"4 0",1.121465251
"4",90,"0.3","val_global",641,"4 1",1.03271933061224
"4",90,"0.3","val_global",641,"4 2",1.067219143
"4",90,"0.3","val_global",641,"4 3",1.099594283
"4",90,"0.3","val_global",642,"4 0",1.12268185
"4",90,"0.3","val_global",642,"4 1",1.03169660204082
"4",90,"0.3","val_global",642,"4 2",1.065967963
"4",90,"0.3","val_global",642,"4 3",1.100096913
"4",90,"0.3","val_global",643,"4 0",1.122002975
"4",90,"0.3","val_global",643,"4 1",1.03131740714286
"4",90,"0.3","val_global",643,"4 2",1.065098639
"4",90,"0.3","val_global",643,"4 3",1.099772976
"4",90,"0.3","val_global",644,"4 0",1.122403924
"4",90,"0.3","val_global",644,"4 1",1.0301646255102
"4",90,"0.3","val_global",644,"4 2",1.06377704
"4",90,"0.3","val_global",644,"4 3",1.097002073
"4",90,"0.3","val_global",645,"4 0",1.123287188
"4",90,"0.3","val_global",645,"4 1",1.02950084591837
"4",90,"0.3","val_global",645,"4 2",1.063028004
"4",90,"0.3","val_global",645,"4 3",1.096647033
"4",90,"0.3","val_global",646,"4 0",1.122992969
"4",90,"0.3","val_global",646,"4 1",1.03046707346939
"4",90,"0.3","val_global",646,"4 2",1.062611169
"4",90,"0.3","val_global",646,"4 3",1.097997501
"4",90,"0.3","val_global",647,"4 0",1.123309644
"4",90,"0.3","val_global",647,"4 1",1.03056485918367
"4",90,"0.3","val_global",647,"4 2",1.062378656
"4",90,"0.3","val_global",647,"4 3",1.096854202
"4",90,"0.3","val_global",648,"4 0",1.121167426
"4",90,"0.3","val_global",648,"4 1",1.02902669591837
"4",90,"0.3","val_global",648,"4 2",1.062804795
"4",90,"0.3","val_global",648,"4 3",1.099063776
"4",90,"0.3","val_global",649,"4 0",1.120015287
"4",90,"0.3","val_global",649,"4 1",1.03132711326531
"4",90,"0.3","val_global",649,"4 2",1.059171186
"4",90,"0.3","val_global",649,"4 3",1.097625938
"4",90,"0.3","val_global",650,"4 0",1.119673696
"4",90,"0.3","val_global",650,"4 1",1.03282418571429
"4",90,"0.3","val_global",650,"4 2",1.058109064
"4",90,"0.3","val_global",650,"4 3",1.096712412
"4",90,"0.3","val_global",651,"4 0",1.117247711
"4",90,"0.3","val_global",651,"4 1",1.03457043469388
"4",90,"0.3","val_global",651,"4 2",1.054816472
"4",90,"0.3","val_global",651,"4 3",1.097546715
"4",90,"0.3","val_global",652,"4 0",1.119255604
"4",90,"0.3","val_global",652,"4 1",1.03715733367347
"4",90,"0.3","val_global",652,"4 2",1.051587144
"4",90,"0.3","val_global",652,"4 3",1.096656371
"4",90,"0.3","val_global",653,"4 0",1.118897333
"4",90,"0.3","val_global",653,"4 1",1.03786766428571
"4",90,"0.3","val_global",653,"4 2",1.053546515
"4",90,"0.3","val_global",653,"4 3",1.096071991
"4",90,"0.3","val_global",654,"4 0",1.119888306
"4",90,"0.3","val_global",654,"4 1",1.03799364591837
"4",90,"0.3","val_global",654,"4 2",1.053908536
"4",90,"0.3","val_global",654,"4 3",1.094468572
"4",90,"0.3","val_global",655,"4 0",1.117923952
"4",90,"0.3","val_global",655,"4 1",1.03818151020408
"4",90,"0.3","val_global",655,"4 2",1.054750675
"4",90,"0.3","val_global",655,"4 3",1.094331459
"4",90,"0.3","val_global",656,"4 0",1.118736943
"4",90,"0.3","val_global",656,"4 1",1.03832412653061
"4",90,"0.3","val_global",656,"4 2",1.055578576
"4",90,"0.3","val_global",656,"4 3",1.09244164
"4",90,"0.3","val_global",657,"4 0",1.117222557
"4",90,"0.3","val_global",657,"4 1",1.03427159489796
"4",90,"0.3","val_global",657,"4 2",1.05267278
"4",90,"0.3","val_global",657,"4 3",1.091556162
"4",90,"0.3","val_global",658,"4 0",1.114530447
"4",90,"0.3","val_global",658,"4 1",1.03237962346939
"4",90,"0.3","val_global",658,"4 2",1.04864988
"4",90,"0.3","val_global",658,"4 3",1.090172748
"4",90,"0.3","val_global",659,"4 0",1.111405463
"4",90,"0.3","val_global",659,"4 1",1.03187805306122
"4",90,"0.3","val_global",659,"4 2",1.046768792
"4",90,"0.3","val_global",659,"4 3",1.091460207
"4",90,"0.3","val_global",660,"4 0",1.110609116
"4",90,"0.3","val_global",660,"4 1",1.02931616122449
"4",90,"0.3","val_global",660,"4 2",1.046558592
"4",90,"0.3","val_global",660,"4 3",1.090882148
"4",90,"0.3","val_global",661,"4 0",1.110395621
"4",90,"0.3","val_global",661,"4 1",1.02752569897959
"4",90,"0.3","val_global",661,"4 2",1.046281169
"4",90,"0.3","val_global",661,"4 3",1.088950889
"4",90,"0.3","val_global",662,"4 0",1.109026974
"4",90,"0.3","val_global",662,"4 1",1.02853475
"4",90,"0.3","val_global",662,"4 2",1.047126061
"4",90,"0.3","val_global",662,"4 3",1.088211089
"4",90,"0.3","val_global",663,"4 0",1.109528318
"4",90,"0.3","val_global",663,"4 1",1.02924195510204
"4",90,"0.3","val_global",663,"4 2",1.048043216
"4",90,"0.3","val_global",663,"4 3",1.087455802
"4",90,"0.3","val_global",664,"4 0",1.110412964
"4",90,"0.3","val_global",664,"4 1",1.02770472857143
"4",90,"0.3","val_global",664,"4 2",1.04839308
"4",90,"0.3","val_global",664,"4 3",1.088201669
"4",90,"0.3","val_global",665,"4 0",1.110647602
"4",90,"0.3","val_global",665,"4 1",1.02919730612245
"4",90,"0.3","val_global",665,"4 2",1.048738526
"4",90,"0.3","val_global",665,"4 3",1.088363136
"4",90,"0.3","val_global",666,"4 0",1.10838512
"4",90,"0.3","val_global",666,"4 1",1.02923361836735
"4",90,"0.3","val_global",666,"4 2",1.050194819
"4",90,"0.3","val_global",666,"4 3",1.086456316
"4",90,"0.3","val_global",667,"4 0",1.107047725
"4",90,"0.3","val_global",667,"4 1",1.02948824591837
"4",90,"0.3","val_global",667,"4 2",1.050194981
"4",90,"0.3","val_global",667,"4 3",1.086408977
"4",90,"0.3","val_global",668,"4 0",1.107156911
"4",90,"0.3","val_global",668,"4 1",1.02966446530612
"4",90,"0.3","val_global",668,"4 2",1.050161
"4",90,"0.3","val_global",668,"4 3",1.083134706
"4",90,"0.3","val_global",669,"4 0",1.106089267
"4",90,"0.3","val_global",669,"4 1",1.02824543571429
"4",90,"0.3","val_global",669,"4 2",1.053088595
"4",90,"0.3","val_global",669,"4 3",1.083477807
"4",90,"0.3","val_global",670,"4 0",1.105901217
"4",90,"0.3","val_global",670,"4 1",1.02774494795918
"4",90,"0.3","val_global",670,"4 2",1.051394042
"4",90,"0.3","val_global",670,"4 3",1.084316766
"4",90,"0.3","val_global",671,"4 0",1.105691211
"4",90,"0.3","val_global",671,"4 1",1.02693368265306
"4",90,"0.3","val_global",671,"4 2",1.052514575
"4",90,"0.3","val_global",671,"4 3",1.08218065
"4",90,"0.3","val_global",672,"4 0",1.103394675
"4",90,"0.3","val_global",672,"4 1",1.02525184795918
"4",90,"0.3","val_global",672,"4 2",1.054763298
"4",90,"0.3","val_global",672,"4 3",1.084908115
"4",90,"0.3","val_global",673,"4 0",1.102788571
"4",90,"0.3","val_global",673,"4 1",1.02428106020408
"4",90,"0.3","val_global",673,"4 2",1.05415435
"4",90,"0.3","val_global",673,"4 3",1.083539871
"4",90,"0.3","val_global",674,"4 0",1.10301501
"4",90,"0.3","val_global",674,"4 1",1.02252693673469
"4",90,"0.3","val_global",674,"4 2",1.054459335
"4",90,"0.3","val_global",674,"4 3",1.082874482
"4",90,"0.3","val_global",675,"4 0",1.104203571
"4",90,"0.3","val_global",675,"4 1",1.02251063265306
"4",90,"0.3","val_global",675,"4 2",1.052989477
"4",90,"0.3","val_global",675,"4 3",1.081774659
"4",90,"0.3","val_global",676,"4 0",1.10137828
"4",90,"0.3","val_global",676,"4 1",1.02367644795918
"4",90,"0.3","val_global",676,"4 2",1.05254957
"4",90,"0.3","val_global",676,"4 3",1.078811855
"4",90,"0.3","val_global",677,"4 0",1.102552004
"4",90,"0.3","val_global",677,"4 1",1.02503681122449
"4",90,"0.3","val_global",677,"4 2",1.053457413
"4",90,"0.3","val_global",677,"4 3",1.079626217
"4",90,"0.3","val_global",678,"4 0",1.102694664
"4",90,"0.3","val_global",678,"4 1",1.02547024081633
"4",90,"0.3","val_global",678,"4 2",1.055021008
"4",90,"0.3","val_global",678,"4 3",1.078356734
"4",90,"0.3","val_global",679,"4 0",1.102762374
"4",90,"0.3","val_global",679,"4 1",1.02414113877551
"4",90,"0.3","val_global",679,"4 2",1.056261265
"4",90,"0.3","val_global",679,"4 3",1.075746291
"4",90,"0.3","val_global",680,"4 0",1.102353777
"4",90,"0.3","val_global",680,"4 1",1.02601063469388
"4",90,"0.3","val_global",680,"4 2",1.054657809
"4",90,"0.3","val_global",680,"4 3",1.074380432
"4",90,"0.3","val_global",681,"4 0",1.099176128
"4",90,"0.3","val_global",681,"4 1",1.0288631255102
"4",90,"0.3","val_global",681,"4 2",1.05234503
"4",90,"0.3","val_global",681,"4 3",1.074838722
"4",90,"0.3","val_global",682,"4 0",1.098433015
"4",90,"0.3","val_global",682,"4 1",1.02775231326531
"4",90,"0.3","val_global",682,"4 2",1.051878702
"4",90,"0.3","val_global",682,"4 3",1.072185668
"4",90,"0.3","val_global",683,"4 0",1.095585534
"4",90,"0.3","val_global",683,"4 1",1.02680073061224
"4",90,"0.3","val_global",683,"4 2",1.050439857
"4",90,"0.3","val_global",683,"4 3",1.070834385
"4",90,"0.3","val_global",684,"4 0",1.095696156
"4",90,"0.3","val_global",684,"4 1",1.0267087622449
"4",90,"0.3","val_global",684,"4 2",1.051162985
"4",90,"0.3","val_global",684,"4 3",1.071076816
"4",90,"0.3","val_global",685,"4 0",1.093150631
"4",90,"0.3","val_global",685,"4 1",1.02524724693878
"4",90,"0.3","val_global",685,"4 2",1.050419721
"4",90,"0.3","val_global",685,"4 3",1.066398062
"4",90,"0.3","val_global",686,"4 0",1.094510333
"4",90,"0.3","val_global",686,"4 1",1.02474017755102
"4",90,"0.3","val_global",686,"4 2",1.048887398
"4",90,"0.3","val_global",686,"4 3",1.066471392
"4",90,"0.3","val_global",687,"4 0",1.097737599
"4",90,"0.3","val_global",687,"4 1",1.02468706734694
"4",90,"0.3","val_global",687,"4 2",1.048616643
"4",90,"0.3","val_global",687,"4 3",1.067492415
"4",90,"0.3","val_global",688,"4 0",1.098257589
"4",90,"0.3","val_global",688,"4 1",1.02520822653061
"4",90,"0.3","val_global",688,"4 2",1.047717107
"4",90,"0.3","val_global",688,"4 3",1.067366781
"4",90,"0.3","val_global",689,"4 0",1.098590579
"4",90,"0.3","val_global",689,"4 1",1.02454095714286
"4",90,"0.3","val_global",689,"4 2",1.047065577
"4",90,"0.3","val_global",689,"4 3",1.067614075
"4",90,"0.3","val_global",690,"4 0",1.099455028
"4",90,"0.3","val_global",690,"4 1",1.02464301632653
"4",90,"0.3","val_global",690,"4 2",1.047690206
"4",90,"0.3","val_global",690,"4 3",1.067873311
"4",90,"0.3","val_global",691,"4 0",1.099890693
"4",90,"0.3","val_global",691,"4 1",1.0243480377551
"4",90,"0.3","val_global",691,"4 2",1.04659535
"4",90,"0.3","val_global",691,"4 3",1.069175088
"4",90,"0.3","val_global",692,"4 0",1.100345005
"4",90,"0.3","val_global",692,"4 1",1.02268121632653
"4",90,"0.3","val_global",692,"4 2",1.046205769
"4",90,"0.3","val_global",692,"4 3",1.06620993
"4",90,"0.3","val_global",693,"4 0",1.100201798
"4",90,"0.3","val_global",693,"4 1",1.02180844795918
"4",90,"0.3","val_global",693,"4 2",1.045680117
"4",90,"0.3","val_global",693,"4 3",1.06622363
"4",90,"0.3","val_global",694,"4 0",1.097356475
"4",90,"0.3","val_global",694,"4 1",1.02194741020408
"4",90,"0.3","val_global",694,"4 2",1.044552511
"4",90,"0.3","val_global",694,"4 3",1.065170529
"4",90,"0.3","val_global",695,"4 0",1.096870621
"4",90,"0.3","val_global",695,"4 1",1.02181251428571
"4",90,"0.3","val_global",695,"4 2",1.044658272
"4",90,"0.3","val_global",695,"4 3",1.064706705
"4",90,"0.3","val_global",696,"4 0",1.096462966
"4",90,"0.3","val_global",696,"4 1",1.01891758265306
"4",90,"0.3","val_global",696,"4 2",1.042666998
"4",90,"0.3","val_global",696,"4 3",1.066272068
"4",90,"0.3","val_global",697,"4 0",1.092820658
"4",90,"0.3","val_global",697,"4 1",1.01829216836735
"4",90,"0.3","val_global",697,"4 2",1.042218254
"4",90,"0.3","val_global",697,"4 3",1.065543659
"4",90,"0.3","val_global",698,"4 0",1.093296853
"4",90,"0.3","val_global",698,"4 1",1.0162844622449
"4",90,"0.3","val_global",698,"4 2",1.042106153
"4",90,"0.3","val_global",698,"4 3",1.06567873
"4",90,"0.3","val_global",699,"4 0",1.094790173
"4",90,"0.3","val_global",699,"4 1",1.01888480510204
"4",90,"0.3","val_global",699,"4 2",1.041369386
"4",90,"0.3","val_global",699,"4 3",1.064683078
"4",90,"0.3","val_global",700,"4 0",1.093437432
"4",90,"0.3","val_global",700,"4 1",1.0169546244898
"4",90,"0.3","val_global",700,"4 2",1.041922869
"4",90,"0.3","val_global",700,"4 3",1.063913547
"4",90,"0.3","val_global",701,"4 0",1.094822916
"4",90,"0.3","val_global",701,"4 1",1.0134168377551
"4",90,"0.3","val_global",701,"4 2",1.040482285
"4",90,"0.3","val_global",701,"4 3",1.061391875
"4",90,"0.3","val_global",702,"4 0",1.093757626
"4",90,"0.3","val_global",702,"4 1",1.01351576530612
"4",90,"0.3","val_global",702,"4 2",1.040618829
"4",90,"0.3","val_global",702,"4 3",1.063708746
"4",90,"0.3","val_global",703,"4 0",1.094711458
"4",90,"0.3","val_global",703,"4 1",1.01289069591837
"4",90,"0.3","val_global",703,"4 2",1.038597656
"4",90,"0.3","val_global",703,"4 3",1.063929215
"4",90,"0.3","val_global",704,"4 0",1.091947245
"4",90,"0.3","val_global",704,"4 1",1.01451933367347
"4",90,"0.3","val_global",704,"4 2",1.036288611
"4",90,"0.3","val_global",704,"4 3",1.059598468
"4",90,"0.3","val_global",705,"4 0",1.093278356
"4",90,"0.3","val_global",705,"4 1",1.01306751530612
"4",90,"0.3","val_global",705,"4 2",1.034801337
"4",90,"0.3","val_global",705,"4 3",1.062867625
"4",90,"0.3","val_global",706,"4 0",1.091893905
"4",90,"0.3","val_global",706,"4 1",1.01339464795918
"4",90,"0.3","val_global",706,"4 2",1.035859844
"4",90,"0.3","val_global",706,"4 3",1.06280346
"4",90,"0.3","val_global",707,"4 0",1.089922558
"4",90,"0.3","val_global",707,"4 1",1.01150858979592
"4",90,"0.3","val_global",707,"4 2",1.03509143
"4",90,"0.3","val_global",707,"4 3",1.060933342
"4",90,"0.3","val_global",708,"4 0",1.088625732
"4",90,"0.3","val_global",708,"4 1",1.0097508244898
"4",90,"0.3","val_global",708,"4 2",1.033186303
"4",90,"0.3","val_global",708,"4 3",1.061271388
"4",90,"0.3","val_global",709,"4 0",1.0891481
"4",90,"0.3","val_global",709,"4 1",1.00926382040816
"4",90,"0.3","val_global",709,"4 2",1.031500598
"4",90,"0.3","val_global",709,"4 3",1.061229656
"4",90,"0.3","val_global",710,"4 0",1.08590538
"4",90,"0.3","val_global",710,"4 1",1.00693257142857
"4",90,"0.3","val_global",710,"4 2",1.033395918
"4",90,"0.3","val_global",710,"4 3",1.059376111
"4",90,"0.3","val_global",711,"4 0",1.085399303
"4",90,"0.3","val_global",711,"4 1",1.00764106428571
"4",90,"0.3","val_global",711,"4 2",1.033862961
"4",90,"0.3","val_global",711,"4 3",1.058101575
"4",90,"0.3","val_global",712,"4 0",1.082703333
"4",90,"0.3","val_global",712,"4 1",1.00789289285714
"4",90,"0.3","val_global",712,"4 2",1.034889039
"4",90,"0.3","val_global",712,"4 3",1.058979524
"4",90,"0.3","val_global",713,"4 0",1.079724832
"4",90,"0.3","val_global",713,"4 1",1.00856941122449
"4",90,"0.3","val_global",713,"4 2",1.032673015
"4",90,"0.3","val_global",713,"4 3",1.058436874
"4",90,"0.3","val_global",714,"4 0",1.081099916
"4",90,"0.3","val_global",714,"4 1",1.00934714183673
"4",90,"0.3","val_global",714,"4 2",1.031895981
"4",90,"0.3","val_global",714,"4 3",1.059414791
"4",90,"0.3","val_global",715,"4 0",1.079181765
"4",90,"0.3","val_global",715,"4 1",1.00699958571429
"4",90,"0.3","val_global",715,"4 2",1.031783571
"4",90,"0.3","val_global",715,"4 3",1.058794331
"4",90,"0.3","val_global",716,"4 0",1.079404793
"4",90,"0.3","val_global",716,"4 1",1.00867033571429
"4",90,"0.3","val_global",716,"4 2",1.033207068
"4",90,"0.3","val_global",716,"4 3",1.057745708
"4",90,"0.3","val_global",717,"4 0",1.081286627
"4",90,"0.3","val_global",717,"4 1",1.00776180714286
"4",90,"0.3","val_global",717,"4 2",1.033090995
"4",90,"0.3","val_global",717,"4 3",1.056655822
"4",90,"0.3","val_global",718,"4 0",1.078614312
"4",90,"0.3","val_global",718,"4 1",1.00963415306122
"4",90,"0.3","val_global",718,"4 2",1.031731043
"4",90,"0.3","val_global",718,"4 3",1.054159134
"4",90,"0.3","val_global",719,"4 0",1.076700599
"4",90,"0.3","val_global",719,"4 1",1.00943715714286
"4",90,"0.3","val_global",719,"4 2",1.029867249
"4",90,"0.3","val_global",719,"4 3",1.055641621
"4",90,"0.3","val_global",720,"4 0",1.076833556
"4",90,"0.3","val_global",720,"4 1",1.0118781622449
"4",90,"0.3","val_global",720,"4 2",1.029236077
"4",90,"0.3","val_global",720,"4 3",1.056702692
"4",90,"0.3","val_global",721,"4 0",1.076246864
"4",90,"0.3","val_global",721,"4 1",1.01140142040816
"4",90,"0.3","val_global",721,"4 2",1.0297933
"4",90,"0.3","val_global",721,"4 3",1.056843578
"4",90,"0.3","val_global",722,"4 0",1.07484723
"4",90,"0.3","val_global",722,"4 1",1.0111201377551
"4",90,"0.3","val_global",722,"4 2",1.028064143
"4",90,"0.3","val_global",722,"4 3",1.056593031
"4",90,"0.3","val_global",723,"4 0",1.074521226
"4",90,"0.3","val_global",723,"4 1",1.01192928571429
"4",90,"0.3","val_global",723,"4 2",1.030927056
"4",90,"0.3","val_global",723,"4 3",1.055468268
"4",90,"0.3","val_global",724,"4 0",1.075493557
"4",90,"0.3","val_global",724,"4 1",1.01015702346939
"4",90,"0.3","val_global",724,"4 2",1.032075621
"4",90,"0.3","val_global",724,"4 3",1.057733902
"4",90,"0.3","val_global",725,"4 0",1.074073643
"4",90,"0.3","val_global",725,"4 1",1.00832280612245
"4",90,"0.3","val_global",725,"4 2",1.032431388
"4",90,"0.3","val_global",725,"4 3",1.055514993
"4",90,"0.3","val_global",726,"4 0",1.073400415
"4",90,"0.3","val_global",726,"4 1",1.0066652744898
"4",90,"0.3","val_global",726,"4 2",1.031426946
"4",90,"0.3","val_global",726,"4 3",1.054219455
"4",90,"0.3","val_global",727,"4 0",1.070352001
"4",90,"0.3","val_global",727,"4 1",1.00578145
"4",90,"0.3","val_global",727,"4 2",1.031114624
"4",90,"0.3","val_global",727,"4 3",1.054505576
"4",90,"0.3","val_global",728,"4 0",1.069661683
"4",90,"0.3","val_global",728,"4 1",1.0045822244898
"4",90,"0.3","val_global",728,"4 2",1.031763531
"4",90,"0.3","val_global",728,"4 3",1.054538499
"4",90,"0.3","val_global",729,"4 0",1.068574557
"4",90,"0.3","val_global",729,"4 1",1.00705652857143
"4",90,"0.3","val_global",729,"4 2",1.033440609
"4",90,"0.3","val_global",729,"4 3",1.053648861
"4",90,"0.3","val_global",730,"4 0",1.06845497
"4",90,"0.3","val_global",730,"4 1",1.00748165510204
"4",90,"0.3","val_global",730,"4 2",1.031911079
"4",90,"0.3","val_global",730,"4 3",1.05332755
"4",90,"0.3","val_global",731,"4 0",1.066995065
"4",90,"0.3","val_global",731,"4 1",1.00607760510204
"4",90,"0.3","val_global",731,"4 2",1.032336864
"4",90,"0.3","val_global",731,"4 3",1.053854881
"4",90,"0.3","val_global",732,"4 0",1.068724196
"4",90,"0.3","val_global",732,"4 1",1.00696931326531
"4",90,"0.3","val_global",732,"4 2",1.031542962
"4",90,"0.3","val_global",732,"4 3",1.05031012
"4",90,"0.3","val_global",733,"4 0",1.069612797
"4",90,"0.3","val_global",733,"4 1",1.00529135102041
"4",90,"0.3","val_global",733,"4 2",1.032958046
"4",90,"0.3","val_global",733,"4 3",1.050921971
"4",90,"0.3","val_global",734,"4 0",1.06766348
"4",90,"0.3","val_global",734,"4 1",1.00426609591837
"4",90,"0.3","val_global",734,"4 2",1.033819363
"4",90,"0.3","val_global",734,"4 3",1.048716587
"4",90,"0.3","val_global",735,"4 0",1.068550217
"4",90,"0.3","val_global",735,"4 1",1.00558186122449
"4",90,"0.3","val_global",735,"4 2",1.032592277
"4",90,"0.3","val_global",735,"4 3",1.048480102
"4",90,"0.3","val_global",736,"4 0",1.067116038
"4",90,"0.3","val_global",736,"4 1",1.00315290918367
"4",90,"0.3","val_global",736,"4 2",1.03205305
"4",90,"0.3","val_global",736,"4 3",1.046411438
"4",90,"0.3","val_global",737,"4 0",1.065579046
"4",90,"0.3","val_global",737,"4 1",1.00471395612245
"4",90,"0.3","val_global",737,"4 2",1.032052164
"4",90,"0.3","val_global",737,"4 3",1.04516217
"4",90,"0.3","val_global",738,"4 0",1.066203572
"4",90,"0.3","val_global",738,"4 1",1.00286010714286
"4",90,"0.3","val_global",738,"4 2",1.033752921
"4",90,"0.3","val_global",738,"4 3",1.045907586
"4",90,"0.3","val_global",739,"4 0",1.063211526
"4",90,"0.3","val_global",739,"4 1",1.00098133979592
"4",90,"0.3","val_global",739,"4 2",1.033806052
"4",90,"0.3","val_global",739,"4 3",1.044236615
"4",90,"0.3","val_global",740,"4 0",1.064146917
"4",90,"0.3","val_global",740,"4 1",0.998064167346939
"4",90,"0.3","val_global",740,"4 2",1.034391625
"4",90,"0.3","val_global",740,"4 3",1.04409989
"4",90,"0.3","val_global",741,"4 0",1.061800919
"4",90,"0.3","val_global",741,"4 1",0.998163862244898
"4",90,"0.3","val_global",741,"4 2",1.034515588
"4",90,"0.3","val_global",741,"4 3",1.045689864
"4",90,"0.3","val_global",742,"4 0",1.06262216
"4",90,"0.3","val_global",742,"4 1",0.997739504081633
"4",90,"0.3","val_global",742,"4 2",1.034987641
"4",90,"0.3","val_global",742,"4 3",1.045004744
"4",90,"0.3","val_global",743,"4 0",1.063823337
"4",90,"0.3","val_global",743,"4 1",0.995876520408163
"4",90,"0.3","val_global",743,"4 2",1.034024631
"4",90,"0.3","val_global",743,"4 3",1.046074045
"4",90,"0.3","val_global",744,"4 0",1.062755354
"4",90,"0.3","val_global",744,"4 1",0.997281154081633
"4",90,"0.3","val_global",744,"4 2",1.032543404
"4",90,"0.3","val_global",744,"4 3",1.045215613
"4",90,"0.3","val_global",745,"4 0",1.061397263
"4",90,"0.3","val_global",745,"4 1",0.99820071122449
"4",90,"0.3","val_global",745,"4 2",1.032512434
"4",90,"0.3","val_global",745,"4 3",1.047243648
"4",90,"0.3","val_global",746,"4 0",1.060732576
"4",90,"0.3","val_global",746,"4 1",0.997709805102041
"4",90,"0.3","val_global",746,"4 2",1.030591044
"4",90,"0.3","val_global",746,"4 3",1.04748257
"4",90,"0.3","val_global",747,"4 0",1.060933367
"4",90,"0.3","val_global",747,"4 1",0.999288958163265
"4",90,"0.3","val_global",747,"4 2",1.03025512
"4",90,"0.3","val_global",747,"4 3",1.045557999
"4",90,"0.3","val_global",748,"4 0",1.061972631
"4",90,"0.3","val_global",748,"4 1",1.00212829897959
"4",90,"0.3","val_global",748,"4 2",1.030110014
"4",90,"0.3","val_global",748,"4 3",1.044041218
"4",90,"0.3","val_global",749,"4 0",1.061035325
"4",90,"0.3","val_global",749,"4 1",0.998045822448979
"4",90,"0.3","val_global",749,"4 2",1.027409526
"4",90,"0.3","val_global",749,"4 3",1.043343602
"4",90,"0.3","val_global",750,"4 0",1.06312622
"4",90,"0.3","val_global",750,"4 1",0.999832286734694
"4",90,"0.3","val_global",750,"4 2",1.025379402
"4",90,"0.3","val_global",750,"4 3",1.04370903
"4",90,"0.3","val_global",751,"4 0",1.063190216
"4",90,"0.3","val_global",751,"4 1",1.00018380612245
"4",90,"0.3","val_global",751,"4 2",1.023586542
"4",90,"0.3","val_global",751,"4 3",1.044368327
"4",90,"0.3","val_global",752,"4 0",1.062042096
"4",90,"0.3","val_global",752,"4 1",0.999785003061224
"4",90,"0.3","val_global",752,"4 2",1.021545758
"4",90,"0.3","val_global",752,"4 3",1.046440096
"4",90,"0.3","val_global",753,"4 0",1.061839324
"4",90,"0.3","val_global",753,"4 1",1.00074538469388
"4",90,"0.3","val_global",753,"4 2",1.019998574
"4",90,"0.3","val_global",753,"4 3",1.044578168
"4",90,"0.3","val_global",754,"4 0",1.061996276
"4",90,"0.3","val_global",754,"4 1",1.00083148061224
"4",90,"0.3","val_global",754,"4 2",1.019608514
"4",90,"0.3","val_global",754,"4 3",1.045198846
"4",90,"0.3","val_global",755,"4 0",1.060402081
"4",90,"0.3","val_global",755,"4 1",1.00147751326531
"4",90,"0.3","val_global",755,"4 2",1.020913993
"4",90,"0.3","val_global",755,"4 3",1.044226752
"4",90,"0.3","val_global",756,"4 0",1.062573323
"4",90,"0.3","val_global",756,"4 1",1.00156928163265
"4",90,"0.3","val_global",756,"4 2",1.019928503
"4",90,"0.3","val_global",756,"4 3",1.046570804
"4",90,"0.3","val_global",757,"4 0",1.062006539
"4",90,"0.3","val_global",757,"4 1",0.999440795918367
"4",90,"0.3","val_global",757,"4 2",1.021080099
"4",90,"0.3","val_global",757,"4 3",1.044948485
"4",90,"0.3","val_global",758,"4 0",1.061940336
"4",90,"0.3","val_global",758,"4 1",1.00063182653061
"4",90,"0.3","val_global",758,"4 2",1.018900288
"4",90,"0.3","val_global",758,"4 3",1.045924185
"4",90,"0.3","val_global",759,"4 0",1.066225105
"4",90,"0.3","val_global",759,"4 1",1.00093229081633
"4",90,"0.3","val_global",759,"4 2",1.018651792
"4",90,"0.3","val_global",759,"4 3",1.046089712
"4",90,"0.3","val_global",760,"4 0",1.067760308
"4",90,"0.3","val_global",760,"4 1",1.00242335918367
"4",90,"0.3","val_global",760,"4 2",1.016916615
"4",90,"0.3","val_global",760,"4 3",1.045697778
"4",90,"0.3","val_global",761,"4 0",1.069781451
"4",90,"0.3","val_global",761,"4 1",1.00398138877551
"4",90,"0.3","val_global",761,"4 2",1.016085378
"4",90,"0.3","val_global",761,"4 3",1.043657237
"4",90,"0.3","val_global",762,"4 0",1.069455975
"4",90,"0.3","val_global",762,"4 1",1.00480113571429
"4",90,"0.3","val_global",762,"4 2",1.015347121
"4",90,"0.3","val_global",762,"4 3",1.043156227
"4",90,"0.3","val_global",763,"4 0",1.068282193
"4",90,"0.3","val_global",763,"4 1",1.00384090918367
"4",90,"0.3","val_global",763,"4 2",1.01417736
"4",90,"0.3","val_global",763,"4 3",1.041418321
"4",90,"0.3","val_global",764,"4 0",1.070436997
"4",90,"0.3","val_global",764,"4 1",1.00231706734694
"4",90,"0.3","val_global",764,"4 2",1.016146405
"4",90,"0.3","val_global",764,"4 3",1.040806888
"4",90,"0.3","val_global",765,"4 0",1.070626997
"4",90,"0.3","val_global",765,"4 1",1.0022242244898
"4",90,"0.3","val_global",765,"4 2",1.016871628
"4",90,"0.3","val_global",765,"4 3",1.03980343
"4",90,"0.3","val_global",766,"4 0",1.071805221
"4",90,"0.3","val_global",766,"4 1",1.00205296122449
"4",90,"0.3","val_global",766,"4 2",1.015373285
"4",90,"0.3","val_global",766,"4 3",1.039650409
"4",90,"0.3","val_global",767,"4 0",1.072969472
"4",90,"0.3","val_global",767,"4 1",1.00201016428571
"4",90,"0.3","val_global",767,"4 2",1.015456954
"4",90,"0.3","val_global",767,"4 3",1.04010232
"4",90,"0.3","val_global",768,"4 0",1.070547697
"4",90,"0.3","val_global",768,"4 1",0.999633433673469
"4",90,"0.3","val_global",768,"4 2",1.013750921
"4",90,"0.3","val_global",768,"4 3",1.039007815
"4",90,"0.3","val_global",769,"4 0",1.071789153
"4",90,"0.3","val_global",769,"4 1",0.99978121632653
"4",90,"0.3","val_global",769,"4 2",1.013247009
"4",90,"0.3","val_global",769,"4 3",1.03986474
"4",90,"0.3","val_global",770,"4 0",1.070680419
"4",90,"0.3","val_global",770,"4 1",0.997790878571428
"4",90,"0.3","val_global",770,"4 2",1.01250924
"4",90,"0.3","val_global",770,"4 3",1.038256276
"4",90,"0.3","val_global",771,"4 0",1.07014167
"4",90,"0.3","val_global",771,"4 1",0.99736051122449
"4",90,"0.3","val_global",771,"4 2",1.012773178
"4",90,"0.3","val_global",771,"4 3",1.036872306
"4",90,"0.3","val_global",772,"4 0",1.070911668
"4",90,"0.3","val_global",772,"4 1",0.996532183673469
"4",90,"0.3","val_global",772,"4 2",1.01325103
"4",90,"0.3","val_global",772,"4 3",1.036694407
"4",90,"0.3","val_global",773,"4 0",1.07102147
"4",90,"0.3","val_global",773,"4 1",0.995184381632653
"4",90,"0.3","val_global",773,"4 2",1.014903225
"4",90,"0.3","val_global",773,"4 3",1.037738221
"4",90,"0.3","val_global",774,"4 0",1.071276328
"4",90,"0.3","val_global",774,"4 1",0.996967380612245
"4",90,"0.3","val_global",774,"4 2",1.011623751
"4",90,"0.3","val_global",774,"4 3",1.03614529
"4",90,"0.3","val_global",775,"4 0",1.070706317
"4",90,"0.3","val_global",775,"4 1",0.994282669387755
"4",90,"0.3","val_global",775,"4 2",1.009930299
"4",90,"0.3","val_global",775,"4 3",1.034804442
"4",90,"0.3","val_global",776,"4 0",1.070515044
"4",90,"0.3","val_global",776,"4 1",0.995879259183673
"4",90,"0.3","val_global",776,"4 2",1.009893407
"4",90,"0.3","val_global",776,"4 3",1.033442795
"4",90,"0.3","val_global",777,"4 0",1.07113291
"4",90,"0.3","val_global",777,"4 1",0.995931142857143
"4",90,"0.3","val_global",777,"4 2",1.005550057
"4",90,"0.3","val_global",777,"4 3",1.036609261
"4",90,"0.3","val_global",778,"4 0",1.071221101
"4",90,"0.3","val_global",778,"4 1",0.996156296938775
"4",90,"0.3","val_global",778,"4 2",1.006724587
"4",90,"0.3","val_global",778,"4 3",1.036798672
"4",90,"0.3","val_global",779,"4 0",1.070867304
"4",90,"0.3","val_global",779,"4 1",0.996427310204081
"4",90,"0.3","val_global",779,"4 2",1.007722636
"4",90,"0.3","val_global",779,"4 3",1.036781324
"4",90,"0.3","val_global",780,"4 0",1.068864975
"4",90,"0.3","val_global",780,"4 1",0.995553446938775
"4",90,"0.3","val_global",780,"4 2",1.008390851
"4",90,"0.3","val_global",780,"4 3",1.037495549
"4",90,"0.3","val_global",781,"4 0",1.069401715
"4",90,"0.3","val_global",781,"4 1",0.994102337755102
"4",90,"0.3","val_global",781,"4 2",1.00981313
"4",90,"0.3","val_global",781,"4 3",1.038313333
"4",90,"0.3","val_global",782,"4 0",1.07122068
"4",90,"0.3","val_global",782,"4 1",0.992860624489796
"4",90,"0.3","val_global",782,"4 2",1.008611883
"4",90,"0.3","val_global",782,"4 3",1.038604651
"4",90,"0.3","val_global",783,"4 0",1.071199534
"4",90,"0.3","val_global",783,"4 1",0.993173870408163
"4",90,"0.3","val_global",783,"4 2",1.008864381
"4",90,"0.3","val_global",783,"4 3",1.03732222
"4",90,"0.3","val_global",784,"4 0",1.070705436
"4",90,"0.3","val_global",784,"4 1",0.990829628571428
"4",90,"0.3","val_global",784,"4 2",1.008274496
"4",90,"0.3","val_global",784,"4 3",1.037404756
"4",90,"0.3","val_global",785,"4 0",1.072022097
"4",90,"0.3","val_global",785,"4 1",0.99167177755102
"4",90,"0.3","val_global",785,"4 2",1.004862906
"4",90,"0.3","val_global",785,"4 3",1.035821138
"4",90,"0.3","val_global",786,"4 0",1.07242079
"4",90,"0.3","val_global",786,"4 1",0.993921934693877
"4",90,"0.3","val_global",786,"4 2",1.005942573
"4",90,"0.3","val_global",786,"4 3",1.034840099
"4",90,"0.3","val_global",787,"4 0",1.06993826
"4",90,"0.3","val_global",787,"4 1",0.991345015306122
"4",90,"0.3","val_global",787,"4 2",1.003787683
"4",90,"0.3","val_global",787,"4 3",1.035078732
"4",90,"0.3","val_global",788,"4 0",1.072062118
"4",90,"0.3","val_global",788,"4 1",0.993835235714286
"4",90,"0.3","val_global",788,"4 2",1.005896299
"4",90,"0.3","val_global",788,"4 3",1.034694823
"4",90,"0.3","val_global",789,"4 0",1.069867458
"4",90,"0.3","val_global",789,"4 1",0.995369846938775
"4",90,"0.3","val_global",789,"4 2",1.006368003
"4",90,"0.3","val_global",789,"4 3",1.031539215
"4",90,"0.3","val_global",790,"4 0",1.071447549
"4",90,"0.3","val_global",790,"4 1",0.996133734693877
"4",90,"0.3","val_global",790,"4 2",1.00572522
"4",90,"0.3","val_global",790,"4 3",1.032213405
"4",90,"0.3","val_global",791,"4 0",1.070851861
"4",90,"0.3","val_global",791,"4 1",0.996024778571428
"4",90,"0.3","val_global",791,"4 2",1.005573687
"4",90,"0.3","val_global",791,"4 3",1.032141945
"4",90,"0.3","val_global",792,"4 0",1.071008743
"4",90,"0.3","val_global",792,"4 1",0.994897242857143
"4",90,"0.3","val_global",792,"4 2",1.006489673
"4",90,"0.3","val_global",792,"4 3",1.031171153
"4",90,"0.3","val_global",793,"4 0",1.070544373
"4",90,"0.3","val_global",793,"4 1",0.996600325510204
"4",90,"0.3","val_global",793,"4 2",1.004803319
"4",90,"0.3","val_global",793,"4 3",1.028553896
"4",90,"0.3","val_global",794,"4 0",1.068870407
"4",90,"0.3","val_global",794,"4 1",0.994027435714286
"4",90,"0.3","val_global",794,"4 2",1.009331873
"4",90,"0.3","val_global",794,"4 3",1.029920334
"4",90,"0.3","val_global",795,"4 0",1.069533658
"4",90,"0.3","val_global",795,"4 1",0.994191323469388
"4",90,"0.3","val_global",795,"4 2",1.010389745
"4",90,"0.3","val_global",795,"4 3",1.030609043
"4",90,"0.3","val_global",796,"4 0",1.069726934
"4",90,"0.3","val_global",796,"4 1",0.9947274
"4",90,"0.3","val_global",796,"4 2",1.009831476
"4",90,"0.3","val_global",796,"4 3",1.031130206
"4",90,"0.3","val_global",797,"4 0",1.069648938
"4",90,"0.3","val_global",797,"4 1",0.996278247959184
"4",90,"0.3","val_global",797,"4 2",1.009772554
"4",90,"0.3","val_global",797,"4 3",1.02812225
"4",90,"0.3","val_global",798,"4 0",1.070811716
"4",90,"0.3","val_global",798,"4 1",0.995855060204081
"4",90,"0.3","val_global",798,"4 2",1.009900988
"4",90,"0.3","val_global",798,"4 3",1.026935226
"4",90,"0.3","val_global",799,"4 0",1.069357852
"4",90,"0.3","val_global",799,"4 1",0.994109009183673
"4",90,"0.3","val_global",799,"4 2",1.008449636
"4",90,"0.3","val_global",799,"4 3",1.023898116
"4",90,"0.3","val_global",800,"4 0",1.069018849
"4",90,"0.3","val_global",800,"4 1",0.993852218367347
"4",90,"0.3","val_global",800,"4 2",1.006389478
"4",90,"0.3","val_global",800,"4 3",1.022807983
"4",90,"0.3","val_global",801,"4 0",1.068094993
"4",90,"0.3","val_global",801,"4 1",0.993277678571428
"4",90,"0.3","val_global",801,"4 2",1.005073501
"4",90,"0.3","val_global",801,"4 3",1.022899408
"4",90,"0.3","val_global",802,"4 0",1.066719965
"4",90,"0.3","val_global",802,"4 1",0.992383422448979
"4",90,"0.3","val_global",802,"4 2",1.006145647
"4",90,"0.3","val_global",802,"4 3",1.021637333
"4",90,"0.3","val_global",803,"4 0",1.065435316
"4",90,"0.3","val_global",803,"4 1",0.991725218367347
"4",90,"0.3","val_global",803,"4 2",1.00640163
"4",90,"0.3","val_global",803,"4 3",1.02362327
"4",90,"0.3","val_global",804,"4 0",1.062440027
"4",90,"0.3","val_global",804,"4 1",0.993815657142857
"4",90,"0.3","val_global",804,"4 2",1.004635247
"4",90,"0.3","val_global",804,"4 3",1.023692412
"4",90,"0.3","val_global",805,"4 0",1.061698715
"4",90,"0.3","val_global",805,"4 1",0.993481676530612
"4",90,"0.3","val_global",805,"4 2",1.004736236
"4",90,"0.3","val_global",805,"4 3",1.025182573
"4",90,"0.3","val_global",806,"4 0",1.060248441
"4",90,"0.3","val_global",806,"4 1",0.990441976530612
"4",90,"0.3","val_global",806,"4 2",1.005379145
"4",90,"0.3","val_global",806,"4 3",1.023121552
"4",90,"0.3","val_global",807,"4 0",1.062848132
"4",90,"0.3","val_global",807,"4 1",0.992903297959183
"4",90,"0.3","val_global",807,"4 2",1.006943356
"4",90,"0.3","val_global",807,"4 3",1.021391654
"4",90,"0.3","val_global",808,"4 0",1.061158126
"4",90,"0.3","val_global",808,"4 1",0.990689358163265
"4",90,"0.3","val_global",808,"4 2",1.005787787
"4",90,"0.3","val_global",808,"4 3",1.021369113
"4",90,"0.3","val_global",809,"4 0",1.060756096
"4",90,"0.3","val_global",809,"4 1",0.989467317346939
"4",90,"0.3","val_global",809,"4 2",1.005564191
"4",90,"0.3","val_global",809,"4 3",1.022476517
"4",90,"0.3","val_global",810,"4 0",1.0572409
"4",90,"0.3","val_global",810,"4 1",0.987514474489796
"4",90,"0.3","val_global",810,"4 2",1.007477754
"4",90,"0.3","val_global",810,"4 3",1.022798131
"4",90,"0.3","val_global",811,"4 0",1.057770207
"4",90,"0.3","val_global",811,"4 1",0.986487393877551
"4",90,"0.3","val_global",811,"4 2",1.006424688
"4",90,"0.3","val_global",811,"4 3",1.020455113
"4",90,"0.3","val_global",812,"4 0",1.055636085
"4",90,"0.3","val_global",812,"4 1",0.986700775510204
"4",90,"0.3","val_global",812,"4 2",1.003135735
"4",90,"0.3","val_global",812,"4 3",1.01916614
"4",90,"0.3","val_global",813,"4 0",1.055963981
"4",90,"0.3","val_global",813,"4 1",0.985158585714286
"4",90,"0.3","val_global",813,"4 2",1.003292004
"4",90,"0.3","val_global",813,"4 3",1.02123717
"4",90,"0.3","val_global",814,"4 0",1.057090023
"4",90,"0.3","val_global",814,"4 1",0.985643296938775
"4",90,"0.3","val_global",814,"4 2",1.000748304
"4",90,"0.3","val_global",814,"4 3",1.019231892
"4",90,"0.3","val_global",815,"4 0",1.057056545
"4",90,"0.3","val_global",815,"4 1",0.987025542857143
"4",90,"0.3","val_global",815,"4 2",1.000774331
"4",90,"0.3","val_global",815,"4 3",1.01653943
"4",90,"0.3","val_global",816,"4 0",1.056636883
"4",90,"0.3","val_global",816,"4 1",0.985558571428571
"4",90,"0.3","val_global",816,"4 2",1.000079594
"4",90,"0.3","val_global",816,"4 3",1.015254166
"4",90,"0.3","val_global",817,"4 0",1.055512784
"4",90,"0.3","val_global",817,"4 1",0.984155780612245
"4",90,"0.3","val_global",817,"4 2",1.00179613
"4",90,"0.3","val_global",817,"4 3",1.015992676
"4",90,"0.3","val_global",818,"4 0",1.055066997
"4",90,"0.3","val_global",818,"4 1",0.981900694897959
"4",90,"0.3","val_global",818,"4 2",1.001495315
"4",90,"0.3","val_global",818,"4 3",1.016097312
"4",90,"0.3","val_global",819,"4 0",1.053712365
"4",90,"0.3","val_global",819,"4 1",0.981819541836735
"4",90,"0.3","val_global",819,"4 2",1.002751598
"4",90,"0.3","val_global",819,"4 3",1.018761836
"4",90,"0.3","val_global",820,"4 0",1.052806445
"4",90,"0.3","val_global",820,"4 1",0.981040576530612
"4",90,"0.3","val_global",820,"4 2",1.004018355
"4",90,"0.3","val_global",820,"4 3",1.019621633
"4",90,"0.3","val_global",821,"4 0",1.05147919
"4",90,"0.3","val_global",821,"4 1",0.981117816326531
"4",90,"0.3","val_global",821,"4 2",1.004237111
"4",90,"0.3","val_global",821,"4 3",1.019773044
"4",90,"0.3","val_global",822,"4 0",1.052483469
"4",90,"0.3","val_global",822,"4 1",0.982144498979592
"4",90,"0.3","val_global",822,"4 2",1.001704479
"4",90,"0.3","val_global",822,"4 3",1.018973338
"4",90,"0.3","val_global",823,"4 0",1.051662267
"4",90,"0.3","val_global",823,"4 1",0.984401573469388
"4",90,"0.3","val_global",823,"4 2",0.999937043
"4",90,"0.3","val_global",823,"4 3",1.01640743
"4",90,"0.3","val_global",824,"4 0",1.053445017
"4",90,"0.3","val_global",824,"4 1",0.983717357142857
"4",90,"0.3","val_global",824,"4 2",0.999591136
"4",90,"0.3","val_global",824,"4 3",1.01568522
"4",90,"0.3","val_global",825,"4 0",1.052356704
"4",90,"0.3","val_global",825,"4 1",0.982391621428571
"4",90,"0.3","val_global",825,"4 2",1.000995417
"4",90,"0.3","val_global",825,"4 3",1.011759169
"4",90,"0.3","val_global",826,"4 0",1.053171918
"4",90,"0.3","val_global",826,"4 1",0.981512579591837
"4",90,"0.3","val_global",826,"4 2",1.000215254
"4",90,"0.3","val_global",826,"4 3",1.013243568
"4",90,"0.3","val_global",827,"4 0",1.050501478
"4",90,"0.3","val_global",827,"4 1",0.978559090816326
"4",90,"0.3","val_global",827,"4 2",1.000565096
"4",90,"0.3","val_global",827,"4 3",1.013793091
"4",90,"0.3","val_global",828,"4 0",1.05172429
"4",90,"0.3","val_global",828,"4 1",0.979300720408163
"4",90,"0.3","val_global",828,"4 2",1.000346177
"4",90,"0.3","val_global",828,"4 3",1.013156275
"4",90,"0.3","val_global",829,"4 0",1.054128699
"4",90,"0.3","val_global",829,"4 1",0.979595651020408
"4",90,"0.3","val_global",829,"4 2",1.000430891
"4",90,"0.3","val_global",829,"4 3",1.011680889
"4",90,"0.3","val_global",830,"4 0",1.05519723
"4",90,"0.3","val_global",830,"4 1",0.980937696938775
"4",90,"0.3","val_global",830,"4 2",1.000363405
"4",90,"0.3","val_global",830,"4 3",1.010695891
"4",90,"0.3","val_global",831,"4 0",1.053942635
"4",90,"0.3","val_global",831,"4 1",0.982205595918367
"4",90,"0.3","val_global",831,"4 2",1.000797596
"4",90,"0.3","val_global",831,"4 3",1.012648531
"4",90,"0.3","val_global",832,"4 0",1.055406876
"4",90,"0.3","val_global",832,"4 1",0.981851675510204
"4",90,"0.3","val_global",832,"4 2",1.003050228
"4",90,"0.3","val_global",832,"4 3",1.013516449
"4",90,"0.3","val_global",833,"4 0",1.054502103
"4",90,"0.3","val_global",833,"4 1",0.98217495
"4",90,"0.3","val_global",833,"4 2",1.00248486
"4",90,"0.3","val_global",833,"4 3",1.011827594
"4",90,"0.3","val_global",834,"4 0",1.055344522
"4",90,"0.3","val_global",834,"4 1",0.981950052040816
"4",90,"0.3","val_global",834,"4 2",1.002869633
"4",90,"0.3","val_global",834,"4 3",1.012555927
"4",90,"0.3","val_global",835,"4 0",1.054095342
"4",90,"0.3","val_global",835,"4 1",0.980039769387755
"4",90,"0.3","val_global",835,"4 2",1.002184688
"4",90,"0.3","val_global",835,"4 3",1.0133647
"4",90,"0.3","val_global",836,"4 0",1.053597617
"4",90,"0.3","val_global",836,"4 1",0.978903089795918
"4",90,"0.3","val_global",836,"4 2",1.003252535
"4",90,"0.3","val_global",836,"4 3",1.012384861
"4",90,"0.3","val_global",837,"4 0",1.052434681
"4",90,"0.3","val_global",837,"4 1",0.978831969387755
"4",90,"0.3","val_global",837,"4 2",1.003509617
"4",90,"0.3","val_global",837,"4 3",1.011938509
"4",90,"0.3","val_global",838,"4 0",1.052977223
"4",90,"0.3","val_global",838,"4 1",0.978418031632653
"4",90,"0.3","val_global",838,"4 2",1.002840611
"4",90,"0.3","val_global",838,"4 3",1.011083507
"4",90,"0.3","val_global",839,"4 0",1.050897375
"4",90,"0.3","val_global",839,"4 1",0.978383103061224
"4",90,"0.3","val_global",839,"4 2",1.002387847
"4",90,"0.3","val_global",839,"4 3",1.0118547
"4",90,"0.3","val_global",840,"4 0",1.052297719
"4",90,"0.3","val_global",840,"4 1",0.97935913877551
"4",90,"0.3","val_global",840,"4 2",1.001354318
"4",90,"0.3","val_global",840,"4 3",1.009223045
"4",90,"0.3","val_global",841,"4 0",1.052079863
"4",90,"0.3","val_global",841,"4 1",0.978715692857143
"4",90,"0.3","val_global",841,"4 2",1.000064827
"4",90,"0.3","val_global",841,"4 3",1.006679018
"4",90,"0.3","val_global",842,"4 0",1.04964727
"4",90,"0.3","val_global",842,"4 1",0.977662314285714
"4",90,"0.3","val_global",842,"4 2",1.002457967
"4",90,"0.3","val_global",842,"4 3",1.008573024
"4",90,"0.3","val_global",843,"4 0",1.050241604
"4",90,"0.3","val_global",843,"4 1",0.975004304081632
"4",90,"0.3","val_global",843,"4 2",1.002585446
"4",90,"0.3","val_global",843,"4 3",1.009050982
"4",90,"0.3","val_global",844,"4 0",1.050801525
"4",90,"0.3","val_global",844,"4 1",0.976428936734694
"4",90,"0.3","val_global",844,"4 2",1.004893038
"4",90,"0.3","val_global",844,"4 3",1.007123921
"4",90,"0.3","val_global",845,"4 0",1.050207583
"4",90,"0.3","val_global",845,"4 1",0.976277228571428
"4",90,"0.3","val_global",845,"4 2",1.002763721
"4",90,"0.3","val_global",845,"4 3",1.00814121
"4",90,"0.3","val_global",846,"4 0",1.04996025
"4",90,"0.3","val_global",846,"4 1",0.978541060204081
"4",90,"0.3","val_global",846,"4 2",1.003493237
"4",90,"0.3","val_global",846,"4 3",1.008512228
"4",90,"0.3","val_global",847,"4 0",1.049750894
"4",90,"0.3","val_global",847,"4 1",0.98040353877551
"4",90,"0.3","val_global",847,"4 2",1.002521878
"4",90,"0.3","val_global",847,"4 3",1.007647721
"4",90,"0.3","val_global",848,"4 0",1.047042564
"4",90,"0.3","val_global",848,"4 1",0.979337470408163
"4",90,"0.3","val_global",848,"4 2",1.002965998
"4",90,"0.3","val_global",848,"4 3",1.010106712
"4",90,"0.3","val_global",849,"4 0",1.043235963
"4",90,"0.3","val_global",849,"4 1",0.978437383673469
"4",90,"0.3","val_global",849,"4 2",1.002790694
"4",90,"0.3","val_global",849,"4 3",1.011906526
"4",90,"0.3","val_global",850,"4 0",1.043088602
"4",90,"0.3","val_global",850,"4 1",0.976476572448979
"4",90,"0.3","val_global",850,"4 2",1.003756338
"4",90,"0.3","val_global",850,"4 3",1.013464919
"4",90,"0.3","val_global",851,"4 0",1.043577914
"4",90,"0.3","val_global",851,"4 1",0.975197831632653
"4",90,"0.3","val_global",851,"4 2",1.004092305
"4",90,"0.3","val_global",851,"4 3",1.012411211
"4",90,"0.3","val_global",852,"4 0",1.042187942
"4",90,"0.3","val_global",852,"4 1",0.974665401020408
"4",90,"0.3","val_global",852,"4 2",1.002859556
"4",90,"0.3","val_global",852,"4 3",1.011946081
"4",90,"0.3","val_global",853,"4 0",1.041830049
"4",90,"0.3","val_global",853,"4 1",0.97512875
"4",90,"0.3","val_global",853,"4 2",1.00327263
"4",90,"0.3","val_global",853,"4 3",1.011845823
"4",90,"0.3","val_global",854,"4 0",1.040361573
"4",90,"0.3","val_global",854,"4 1",0.974488715306122
"4",90,"0.3","val_global",854,"4 2",1.002152052
"4",90,"0.3","val_global",854,"4 3",1.011691628
"4",90,"0.3","val_global",855,"4 0",1.039461791
"4",90,"0.3","val_global",855,"4 1",0.974396628571429
"4",90,"0.3","val_global",855,"4 2",1.002007326
"4",90,"0.3","val_global",855,"4 3",1.01507714
"4",90,"0.3","val_global",856,"4 0",1.037067381
"4",90,"0.3","val_global",856,"4 1",0.974224889795918
"4",90,"0.3","val_global",856,"4 2",1.001617322
"4",90,"0.3","val_global",856,"4 3",1.015853759
"4",90,"0.3","val_global",857,"4 0",1.03538941
"4",90,"0.3","val_global",857,"4 1",0.972958319387755
"4",90,"0.3","val_global",857,"4 2",1.003143457
"4",90,"0.3","val_global",857,"4 3",1.013998957
"4",90,"0.3","val_global",858,"4 0",1.032785991
"4",90,"0.3","val_global",858,"4 1",0.973388567346939
"4",90,"0.3","val_global",858,"4 2",1.002752443
"4",90,"0.3","val_global",858,"4 3",1.011761179
"4",90,"0.3","val_global",859,"4 0",1.032333412
"4",90,"0.3","val_global",859,"4 1",0.973616164285714
"4",90,"0.3","val_global",859,"4 2",1.000258966
"4",90,"0.3","val_global",859,"4 3",1.009776289
"4",90,"0.3","val_global",860,"4 0",1.029687197
"4",90,"0.3","val_global",860,"4 1",0.973388392857143
"4",90,"0.3","val_global",860,"4 2",0.999320888
"4",90,"0.3","val_global",860,"4 3",1.009349976
"4",90,"0.3","val_global",861,"4 0",1.028085697
"4",90,"0.3","val_global",861,"4 1",0.973380515306122
"4",90,"0.3","val_global",861,"4 2",1.002321268
"4",90,"0.3","val_global",861,"4 3",1.011362645
"4",90,"0.3","val_global",862,"4 0",1.026729547
"4",90,"0.3","val_global",862,"4 1",0.973528216326531
"4",90,"0.3","val_global",862,"4 2",0.999580103
"4",90,"0.3","val_global",862,"4 3",1.009137758
"4",90,"0.3","val_global",863,"4 0",1.024841171
"4",90,"0.3","val_global",863,"4 1",0.974123379591836
"4",90,"0.3","val_global",863,"4 2",0.999528337
"4",90,"0.3","val_global",863,"4 3",1.008258786
"4",90,"0.3","val_global",864,"4 0",1.022099981
"4",90,"0.3","val_global",864,"4 1",0.97330957244898
"4",90,"0.3","val_global",864,"4 2",0.996870575
"4",90,"0.3","val_global",864,"4 3",1.009124721
"4",90,"0.3","val_global",865,"4 0",1.021525595
"4",90,"0.3","val_global",865,"4 1",0.973767146938775
"4",90,"0.3","val_global",865,"4 2",0.99907468
"4",90,"0.3","val_global",865,"4 3",1.010360875
"4",90,"0.3","val_global",866,"4 0",1.018959146
"4",90,"0.3","val_global",866,"4 1",0.972317072448979
"4",90,"0.3","val_global",866,"4 2",0.999407692
"4",90,"0.3","val_global",866,"4 3",1.008492228
"4",90,"0.3","val_global",867,"4 0",1.020435975
"4",90,"0.3","val_global",867,"4 1",0.97198243877551
"4",90,"0.3","val_global",867,"4 2",1.000171678
"4",90,"0.3","val_global",867,"4 3",1.007910631
"4",90,"0.3","val_global",868,"4 0",1.021889634
"4",90,"0.3","val_global",868,"4 1",0.971671442857143
"4",90,"0.3","val_global",868,"4 2",0.998913761
"4",90,"0.3","val_global",868,"4 3",1.006193559
"4",90,"0.3","val_global",869,"4 0",1.02468406
"4",90,"0.3","val_global",869,"4 1",0.969078065306122
"4",90,"0.3","val_global",869,"4 2",0.997856714
"4",90,"0.3","val_global",869,"4 3",1.004115712
"4",90,"0.3","val_global",870,"4 0",1.024364142
"4",90,"0.3","val_global",870,"4 1",0.968858246938775
"4",90,"0.3","val_global",870,"4 2",0.995430448
"4",90,"0.3","val_global",870,"4 3",1.003867485
"4",90,"0.3","val_global",871,"4 0",1.024273773
"4",90,"0.3","val_global",871,"4 1",0.967799944897959
"4",90,"0.3","val_global",871,"4 2",0.992823926
"4",90,"0.3","val_global",871,"4 3",1.002320533
"4",90,"0.3","val_global",872,"4 0",1.02304164
"4",90,"0.3","val_global",872,"4 1",0.969096090816326
"4",90,"0.3","val_global",872,"4 2",0.991313837
"4",90,"0.3","val_global",872,"4 3",1.00243199
"4",90,"0.3","val_global",873,"4 0",1.023150781
"4",90,"0.3","val_global",873,"4 1",0.968320369387755
"4",90,"0.3","val_global",873,"4 2",0.992215077
"4",90,"0.3","val_global",873,"4 3",1.002719433
"4",90,"0.3","val_global",874,"4 0",1.026442841
"4",90,"0.3","val_global",874,"4 1",0.96794166122449
"4",90,"0.3","val_global",874,"4 2",0.990705276
"4",90,"0.3","val_global",874,"4 3",1.002989194
"4",90,"0.3","val_global",875,"4 0",1.027554596
"4",90,"0.3","val_global",875,"4 1",0.967420192857143
"4",90,"0.3","val_global",875,"4 2",0.990516232
"4",90,"0.3","val_global",875,"4 3",1.001251455
"4",90,"0.3","val_global",876,"4 0",1.030443597
"4",90,"0.3","val_global",876,"4 1",0.96940537755102
"4",90,"0.3","val_global",876,"4 2",0.990442536
"4",90,"0.3","val_global",876,"4 3",1.001503426
"4",90,"0.3","val_global",877,"4 0",1.03288474
"4",90,"0.3","val_global",877,"4 1",0.970213237755102
"4",90,"0.3","val_global",877,"4 2",0.988178737
"4",90,"0.3","val_global",877,"4 3",1.002126507
"4",90,"0.3","val_global",878,"4 0",1.034800581
"4",90,"0.3","val_global",878,"4 1",0.969276959183673
"4",90,"0.3","val_global",878,"4 2",0.988325951
"4",90,"0.3","val_global",878,"4 3",1.003238282
"4",90,"0.3","val_global",879,"4 0",1.038295177
"4",90,"0.3","val_global",879,"4 1",0.969031047959183
"4",90,"0.3","val_global",879,"4 2",0.99043305
"4",90,"0.3","val_global",879,"4 3",1.004408359
"4",90,"0.3","val_global",880,"4 0",1.038210541
"4",90,"0.3","val_global",880,"4 1",0.967908126530612
"4",90,"0.3","val_global",880,"4 2",0.990047701
"4",90,"0.3","val_global",880,"4 3",1.005210414
"4",90,"0.3","val_global",881,"4 0",1.038582202
"4",90,"0.3","val_global",881,"4 1",0.967292762244898
"4",90,"0.3","val_global",881,"4 2",0.988405935
"4",90,"0.3","val_global",881,"4 3",1.001888817
"4",90,"0.3","val_global",882,"4 0",1.040278771
"4",90,"0.3","val_global",882,"4 1",0.965475354081632
"4",90,"0.3","val_global",882,"4 2",0.98990651
"4",90,"0.3","val_global",882,"4 3",1.002953515
"4",90,"0.3","val_global",883,"4 0",1.042503559
"4",90,"0.3","val_global",883,"4 1",0.965989612244898
"4",90,"0.3","val_global",883,"4 2",0.988621866
"4",90,"0.3","val_global",883,"4 3",1.004282675
"4",90,"0.3","val_global",884,"4 0",1.040546364
"4",90,"0.3","val_global",884,"4 1",0.965195448979592
"4",90,"0.3","val_global",884,"4 2",0.987607895
"4",90,"0.3","val_global",884,"4 3",1.003692409
"4",90,"0.3","val_global",885,"4 0",1.042544692
"4",90,"0.3","val_global",885,"4 1",0.964759313265306
"4",90,"0.3","val_global",885,"4 2",0.986666305
"4",90,"0.3","val_global",885,"4 3",1.002322491
"4",90,"0.3","val_global",886,"4 0",1.042405316
"4",90,"0.3","val_global",886,"4 1",0.964815901020408
"4",90,"0.3","val_global",886,"4 2",0.985319758
"4",90,"0.3","val_global",886,"4 3",1.00267485
"4",90,"0.3","val_global",887,"4 0",1.040625088
"4",90,"0.3","val_global",887,"4 1",0.963241725510204
"4",90,"0.3","val_global",887,"4 2",0.983487713
"4",90,"0.3","val_global",887,"4 3",1.004623049
"4",90,"0.3","val_global",888,"4 0",1.042228889
"4",90,"0.3","val_global",888,"4 1",0.962174942857143
"4",90,"0.3","val_global",888,"4 2",0.98570457
"4",90,"0.3","val_global",888,"4 3",1.002979768
"4",90,"0.3","val_global",889,"4 0",1.039928012
"4",90,"0.3","val_global",889,"4 1",0.965441778571429
"4",90,"0.3","val_global",889,"4 2",0.985851573
"4",90,"0.3","val_global",889,"4 3",1.0020659
"4",90,"0.3","val_global",890,"4 0",1.037318356
"4",90,"0.3","val_global",890,"4 1",0.966504503061224
"4",90,"0.3","val_global",890,"4 2",0.985512482
"4",90,"0.3","val_global",890,"4 3",0.998659426
"4",90,"0.3","val_global",891,"4 0",1.037899916
"4",90,"0.3","val_global",891,"4 1",0.967079643877551
"4",90,"0.3","val_global",891,"4 2",0.986731159
"4",90,"0.3","val_global",891,"4 3",0.998370505
"4",90,"0.3","val_global",892,"4 0",1.037995641
"4",90,"0.3","val_global",892,"4 1",0.966821557142857
"4",90,"0.3","val_global",892,"4 2",0.989807398
"4",90,"0.3","val_global",892,"4 3",0.997443787
"4",90,"0.3","val_global",893,"4 0",1.039800883
"4",90,"0.3","val_global",893,"4 1",0.965925279591837
"4",90,"0.3","val_global",893,"4 2",0.988803614
"4",90,"0.3","val_global",893,"4 3",0.996379487
"4",90,"0.3","val_global",894,"4 0",1.037216592
"4",90,"0.3","val_global",894,"4 1",0.965565775510204
"4",90,"0.3","val_global",894,"4 2",0.991017178
"4",90,"0.3","val_global",894,"4 3",0.994568126
"4",90,"0.3","val_global",895,"4 0",1.03501379
"4",90,"0.3","val_global",895,"4 1",0.965757417346939
"4",90,"0.3","val_global",895,"4 2",0.991115384
"4",90,"0.3","val_global",895,"4 3",0.993251503
"4",90,"0.3","val_global",896,"4 0",1.033692662
"4",90,"0.3","val_global",896,"4 1",0.965396667346939
"4",90,"0.3","val_global",896,"4 2",0.991468251
"4",90,"0.3","val_global",896,"4 3",0.991455588
"4",90,"0.3","val_global",897,"4 0",1.033282812
"4",90,"0.3","val_global",897,"4 1",0.965742055102041
"4",90,"0.3","val_global",897,"4 2",0.991280892
"4",90,"0.3","val_global",897,"4 3",0.992389737
"4",90,"0.3","val_global",898,"4 0",1.031702142
"4",90,"0.3","val_global",898,"4 1",0.966461280612245
"4",90,"0.3","val_global",898,"4 2",0.990074191
"4",90,"0.3","val_global",898,"4 3",0.993780495
"4",90,"0.3","val_global",899,"4 0",1.030247586
"4",90,"0.3","val_global",899,"4 1",0.965491807142857
"4",90,"0.3","val_global",899,"4 2",0.989645191
"4",90,"0.3","val_global",899,"4 3",0.992299085
"4",90,"0.3","val_global",900,"4 0",1.030211211
"4",90,"0.3","val_global",900,"4 1",0.963997459183673
"4",90,"0.3","val_global",900,"4 2",0.993261199
"4",90,"0.3","val_global",900,"4 3",0.992902273
"4",90,"0.3","val_global",901,"4 0",1.031405579
"4",90,"0.3","val_global",901,"4 1",0.964204628571429
"4",90,"0.3","val_global",901,"4 2",0.992071548
"4",90,"0.3","val_global",901,"4 3",0.995249647
"4",90,"0.3","val_global",902,"4 0",1.030621428
"4",90,"0.3","val_global",902,"4 1",0.965420867346939
"4",90,"0.3","val_global",902,"4 2",0.991322811
"4",90,"0.3","val_global",902,"4 3",0.993185056
"4",90,"0.3","val_global",903,"4 0",1.031611595
"4",90,"0.3","val_global",903,"4 1",0.965311184693877
"4",90,"0.3","val_global",903,"4 2",0.993642938
"4",90,"0.3","val_global",903,"4 3",0.994014858
"4",90,"0.3","val_global",904,"4 0",1.034570593
"4",90,"0.3","val_global",904,"4 1",0.965874992857143
"4",90,"0.3","val_global",904,"4 2",0.996228292
"4",90,"0.3","val_global",904,"4 3",0.995643761
"4",90,"0.3","val_global",905,"4 0",1.032550923
"4",90,"0.3","val_global",905,"4 1",0.964621528571428
"4",90,"0.3","val_global",905,"4 2",0.996420916
"4",90,"0.3","val_global",905,"4 3",0.996595626
"4",90,"0.3","val_global",906,"4 0",1.034410665
"4",90,"0.3","val_global",906,"4 1",0.966100446938775
"4",90,"0.3","val_global",906,"4 2",0.996270973
"4",90,"0.3","val_global",906,"4 3",0.997338068
"4",90,"0.3","val_global",907,"4 0",1.035297285
"4",90,"0.3","val_global",907,"4 1",0.966364962244898
"4",90,"0.3","val_global",907,"4 2",0.997040721
"4",90,"0.3","val_global",907,"4 3",0.997177549
"4",90,"0.3","val_global",908,"4 0",1.03218243
"4",90,"0.3","val_global",908,"4 1",0.967779510204081
"4",90,"0.3","val_global",908,"4 2",0.993653989
"4",90,"0.3","val_global",908,"4 3",0.999356789
"4",90,"0.3","val_global",909,"4 0",1.032555024
"4",90,"0.3","val_global",909,"4 1",0.969319847959184
"4",90,"0.3","val_global",909,"4 2",0.994297371
"4",90,"0.3","val_global",909,"4 3",0.99866997
"4",90,"0.3","val_global",910,"4 0",1.035733122
"4",90,"0.3","val_global",910,"4 1",0.969757603061224
"4",90,"0.3","val_global",910,"4 2",0.996491985
"4",90,"0.3","val_global",910,"4 3",0.999985788
"4",90,"0.3","val_global",911,"4 0",1.034063439
"4",90,"0.3","val_global",911,"4 1",0.970577576530612
"4",90,"0.3","val_global",911,"4 2",0.996462076
"4",90,"0.3","val_global",911,"4 3",0.999560445
"4",90,"0.3","val_global",912,"4 0",1.036233827
"4",90,"0.3","val_global",912,"4 1",0.969950087755102
"4",90,"0.3","val_global",912,"4 2",0.99643294
"4",90,"0.3","val_global",912,"4 3",1.000670138
"4",90,"0.3","val_global",913,"4 0",1.033617317
"4",90,"0.3","val_global",913,"4 1",0.969441213265306
"4",90,"0.3","val_global",913,"4 2",0.99577664
"4",90,"0.3","val_global",913,"4 3",1.00150635
"4",90,"0.3","val_global",914,"4 0",1.032056022
"4",90,"0.3","val_global",914,"4 1",0.969571605102041
"4",90,"0.3","val_global",914,"4 2",0.992593927
"4",90,"0.3","val_global",914,"4 3",1.003750797
"4",90,"0.3","val_global",915,"4 0",1.033819222
"4",90,"0.3","val_global",915,"4 1",0.968496309183673
"4",90,"0.3","val_global",915,"4 2",0.991584991
"4",90,"0.3","val_global",915,"4 3",1.002985676
"4",90,"0.3","val_global",916,"4 0",1.033448383
"4",90,"0.3","val_global",916,"4 1",0.965906791836735
"4",90,"0.3","val_global",916,"4 2",0.990358881
"4",90,"0.3","val_global",916,"4 3",1.003346288
"4",90,"0.3","val_global",917,"4 0",1.033389627
"4",90,"0.3","val_global",917,"4 1",0.965948248979592
"4",90,"0.3","val_global",917,"4 2",0.991028455
"4",90,"0.3","val_global",917,"4 3",1.003440888
"4",90,"0.3","val_global",918,"4 0",1.032589685
"4",90,"0.3","val_global",918,"4 1",0.965889565306122
"4",90,"0.3","val_global",918,"4 2",0.990602415
"4",90,"0.3","val_global",918,"4 3",1.000799846
"4",90,"0.3","val_global",919,"4 0",1.030920258
"4",90,"0.3","val_global",919,"4 1",0.96654883877551
"4",90,"0.3","val_global",919,"4 2",0.990660859
"4",90,"0.3","val_global",919,"4 3",1.000083266
"4",90,"0.3","val_global",920,"4 0",1.030611014
"4",90,"0.3","val_global",920,"4 1",0.968235780612245
"4",90,"0.3","val_global",920,"4 2",0.989093303
"4",90,"0.3","val_global",920,"4 3",0.998685219
"4",90,"0.3","val_global",921,"4 0",1.030656994
"4",90,"0.3","val_global",921,"4 1",0.96835
"4",90,"0.3","val_global",921,"4 2",0.987350748
"4",90,"0.3","val_global",921,"4 3",0.997122758
"4",90,"0.3","val_global",922,"4 0",1.028693967
"4",90,"0.3","val_global",922,"4 1",0.96734775
"4",90,"0.3","val_global",922,"4 2",0.987314182
"4",90,"0.3","val_global",922,"4 3",0.99818107
"4",90,"0.3","val_global",923,"4 0",1.024396041
"4",90,"0.3","val_global",923,"4 1",0.966501432653061
"4",90,"0.3","val_global",923,"4 2",0.987623183
"4",90,"0.3","val_global",923,"4 3",0.995240408
"4",90,"0.3","val_global",924,"4 0",1.024086721
"4",90,"0.3","val_global",924,"4 1",0.964728581632653
"4",90,"0.3","val_global",924,"4 2",0.984618256
"4",90,"0.3","val_global",924,"4 3",0.993881004
"4",90,"0.3","val_global",925,"4 0",1.023399056
"4",90,"0.3","val_global",925,"4 1",0.966909081632653
"4",90,"0.3","val_global",925,"4 2",0.984319107
"4",90,"0.3","val_global",925,"4 3",0.990444062
"4",90,"0.3","val_global",926,"4 0",1.021698325
"4",90,"0.3","val_global",926,"4 1",0.963969053061224
"4",90,"0.3","val_global",926,"4 2",0.983859595
"4",90,"0.3","val_global",926,"4 3",0.989419279
"4",90,"0.3","val_global",927,"4 0",1.021509526
"4",90,"0.3","val_global",927,"4 1",0.965860809183673
"4",90,"0.3","val_global",927,"4 2",0.984288
"4",90,"0.3","val_global",927,"4 3",0.987104402
"4",90,"0.3","val_global",928,"4 0",1.021486417
"4",90,"0.3","val_global",928,"4 1",0.964457307142857
"4",90,"0.3","val_global",928,"4 2",0.986669414
"4",90,"0.3","val_global",928,"4 3",0.984221728
"4",90,"0.3","val_global",929,"4 0",1.020910809
"4",90,"0.3","val_global",929,"4 1",0.96242465
"4",90,"0.3","val_global",929,"4 2",0.98628838
"4",90,"0.3","val_global",929,"4 3",0.986514695
"4",90,"0.3","val_global",930,"4 0",1.017943674
"4",90,"0.3","val_global",930,"4 1",0.964013112244898
"4",90,"0.3","val_global",930,"4 2",0.983902443
"4",90,"0.3","val_global",930,"4 3",0.985518799
"4",90,"0.3","val_global",931,"4 0",1.018166779
"4",90,"0.3","val_global",931,"4 1",0.962503617346939
"4",90,"0.3","val_global",931,"4 2",0.98420741
"4",90,"0.3","val_global",931,"4 3",0.986650318
"4",90,"0.3","val_global",932,"4 0",1.016873517
"4",90,"0.3","val_global",932,"4 1",0.963074201020408
"4",90,"0.3","val_global",932,"4 2",0.983891617
"4",90,"0.3","val_global",932,"4 3",0.985443082
"4",90,"0.3","val_global",933,"4 0",1.018106671
"4",90,"0.3","val_global",933,"4 1",0.961617893877551
"4",90,"0.3","val_global",933,"4 2",0.98318371
"4",90,"0.3","val_global",933,"4 3",0.98437003
"4",90,"0.3","val_global",934,"4 0",1.020495832
"4",90,"0.3","val_global",934,"4 1",0.961948255102041
"4",90,"0.3","val_global",934,"4 2",0.986530019
"4",90,"0.3","val_global",934,"4 3",0.983758906
"4",90,"0.3","val_global",935,"4 0",1.018683086
"4",90,"0.3","val_global",935,"4 1",0.96371582755102
"4",90,"0.3","val_global",935,"4 2",0.987134658
"4",90,"0.3","val_global",935,"4 3",0.984439587
"4",90,"0.3","val_global",936,"4 0",1.018917684
"4",90,"0.3","val_global",936,"4 1",0.96402228877551
"4",90,"0.3","val_global",936,"4 2",0.98934692
"4",90,"0.3","val_global",936,"4 3",0.986544313
"4",90,"0.3","val_global",937,"4 0",1.018129312
"4",90,"0.3","val_global",937,"4 1",0.961232617346939
"4",90,"0.3","val_global",937,"4 2",0.987074535
"4",90,"0.3","val_global",937,"4 3",0.985312684
"4",90,"0.3","val_global",938,"4 0",1.020053045
"4",90,"0.3","val_global",938,"4 1",0.961751720408163
"4",90,"0.3","val_global",938,"4 2",0.98753139
"4",90,"0.3","val_global",938,"4 3",0.986894347
"4",90,"0.3","val_global",939,"4 0",1.023266548
"4",90,"0.3","val_global",939,"4 1",0.961058806122449
"4",90,"0.3","val_global",939,"4 2",0.98564461
"4",90,"0.3","val_global",939,"4 3",0.98748351
"4",90,"0.3","val_global",940,"4 0",1.024898473
"4",90,"0.3","val_global",940,"4 1",0.96053013877551
"4",90,"0.3","val_global",940,"4 2",0.986437387
"4",90,"0.3","val_global",940,"4 3",0.986870466
"4",90,"0.3","val_global",941,"4 0",1.022220177
"4",90,"0.3","val_global",941,"4 1",0.959781431632653
"4",90,"0.3","val_global",941,"4 2",0.98953681
"4",90,"0.3","val_global",941,"4 3",0.987533104
"4",90,"0.3","val_global",942,"4 0",1.02234394
"4",90,"0.3","val_global",942,"4 1",0.961290033673469
"4",90,"0.3","val_global",942,"4 2",0.991031569
"4",90,"0.3","val_global",942,"4 3",0.986588977
"4",90,"0.3","val_global",943,"4 0",1.023384359
"4",90,"0.3","val_global",943,"4 1",0.960214209183673
"4",90,"0.3","val_global",943,"4 2",0.98877022
"4",90,"0.3","val_global",943,"4 3",0.989015701
"4",90,"0.3","val_global",944,"4 0",1.021760355
"4",90,"0.3","val_global",944,"4 1",0.960255337755102
"4",90,"0.3","val_global",944,"4 2",0.988693078
"4",90,"0.3","val_global",944,"4 3",0.991633285
"4",90,"0.3","val_global",945,"4 0",1.022567085
"4",90,"0.3","val_global",945,"4 1",0.95874381632653
"4",90,"0.3","val_global",945,"4 2",0.989424684
"4",90,"0.3","val_global",945,"4 3",0.994063754
"4",90,"0.3","val_global",946,"4 0",1.02269371
"4",90,"0.3","val_global",946,"4 1",0.958824491836735
"4",90,"0.3","val_global",946,"4 2",0.988446506
"4",90,"0.3","val_global",946,"4 3",0.990923026
"4",90,"0.3","val_global",947,"4 0",1.02238171
"4",90,"0.3","val_global",947,"4 1",0.95802173877551
"4",90,"0.3","val_global",947,"4 2",0.989687639
"4",90,"0.3","val_global",947,"4 3",0.993305245
"4",90,"0.3","val_global",948,"4 0",1.024940465
"4",90,"0.3","val_global",948,"4 1",0.956926102040816
"4",90,"0.3","val_global",948,"4 2",0.988594357
"4",90,"0.3","val_global",948,"4 3",0.993682117
"4",90,"0.3","val_global",949,"4 0",1.02467194
"4",90,"0.3","val_global",949,"4 1",0.955620502040816
"4",90,"0.3","val_global",949,"4 2",0.988620646
"4",90,"0.3","val_global",949,"4 3",0.992139138
"4",90,"0.3","val_global",950,"4 0",1.025166838
"4",90,"0.3","val_global",950,"4 1",0.953237132653061
"4",90,"0.3","val_global",950,"4 2",0.989080499
"4",90,"0.3","val_global",950,"4 3",0.99394763
"4",90,"0.3","val_global",951,"4 0",1.025188905
"4",90,"0.3","val_global",951,"4 1",0.952393716326531
"4",90,"0.3","val_global",951,"4 2",0.989468504
"4",90,"0.3","val_global",951,"4 3",0.994426748
"4",90,"0.3","val_global",952,"4 0",1.023151007
"4",90,"0.3","val_global",952,"4 1",0.951954864285714
"4",90,"0.3","val_global",952,"4 2",0.989056687
"4",90,"0.3","val_global",952,"4 3",0.993856303
"4",90,"0.3","val_global",953,"4 0",1.02411496
"4",90,"0.3","val_global",953,"4 1",0.955603393877551
"4",90,"0.3","val_global",953,"4 2",0.991954276
"4",90,"0.3","val_global",953,"4 3",0.993465446
"4",90,"0.3","val_global",954,"4 0",1.020496692
"4",90,"0.3","val_global",954,"4 1",0.953952013265306
"4",90,"0.3","val_global",954,"4 2",0.988340351
"4",90,"0.3","val_global",954,"4 3",0.991407612
"4",90,"0.3","val_global",955,"4 0",1.022075881
"4",90,"0.3","val_global",955,"4 1",0.952939542857143
"4",90,"0.3","val_global",955,"4 2",0.985963347
"4",90,"0.3","val_global",955,"4 3",0.990879738
"4",90,"0.3","val_global",956,"4 0",1.019420347
"4",90,"0.3","val_global",956,"4 1",0.952058778571428
"4",90,"0.3","val_global",956,"4 2",0.982538752
"4",90,"0.3","val_global",956,"4 3",0.98896379
"4",90,"0.3","val_global",957,"4 0",1.020726865
"4",90,"0.3","val_global",957,"4 1",0.954297082653061
"4",90,"0.3","val_global",957,"4 2",0.98431107
"4",90,"0.3","val_global",957,"4 3",0.989317096
"4",90,"0.3","val_global",958,"4 0",1.017555152
"4",90,"0.3","val_global",958,"4 1",0.954025146938775
"4",90,"0.3","val_global",958,"4 2",0.984412564
"4",90,"0.3","val_global",958,"4 3",0.987657755
"4",90,"0.3","val_global",959,"4 0",1.015818659
"4",90,"0.3","val_global",959,"4 1",0.953086140816326
"4",90,"0.3","val_global",959,"4 2",0.986579301
"4",90,"0.3","val_global",959,"4 3",0.985882944
"4",90,"0.3","val_global",960,"4 0",1.015492182
"4",90,"0.3","val_global",960,"4 1",0.953416043877551
"4",90,"0.3","val_global",960,"4 2",0.985638015
"4",90,"0.3","val_global",960,"4 3",0.987148535
"4",90,"0.3","val_global",961,"4 0",1.016720398
"4",90,"0.3","val_global",961,"4 1",0.952757874489796
"4",90,"0.3","val_global",961,"4 2",0.984883946
"4",90,"0.3","val_global",961,"4 3",0.985453064
"4",90,"0.3","val_global",962,"4 0",1.016936502
"4",90,"0.3","val_global",962,"4 1",0.94967
"4",90,"0.3","val_global",962,"4 2",0.983315235
"4",90,"0.3","val_global",962,"4 3",0.985343641
"4",90,"0.3","val_global",963,"4 0",1.017276554
"4",90,"0.3","val_global",963,"4 1",0.95106873877551
"4",90,"0.3","val_global",963,"4 2",0.981836343
"4",90,"0.3","val_global",963,"4 3",0.984292058
"4",90,"0.3","val_global",964,"4 0",1.01742293
"4",90,"0.3","val_global",964,"4 1",0.951456716326531
"4",90,"0.3","val_global",964,"4 2",0.981351355
"4",90,"0.3","val_global",964,"4 3",0.981602271
"4",90,"0.3","val_global",965,"4 0",1.017215739
"4",90,"0.3","val_global",965,"4 1",0.950197306122449
"4",90,"0.3","val_global",965,"4 2",0.981271837
"4",90,"0.3","val_global",965,"4 3",0.981134531
"4",90,"0.3","val_global",966,"4 0",1.017509136
"4",90,"0.3","val_global",966,"4 1",0.951737303061224
"4",90,"0.3","val_global",966,"4 2",0.980447015
"4",90,"0.3","val_global",966,"4 3",0.982547759
"4",90,"0.3","val_global",967,"4 0",1.018287921
"4",90,"0.3","val_global",967,"4 1",0.950660097959184
"4",90,"0.3","val_global",967,"4 2",0.978174009
"4",90,"0.3","val_global",967,"4 3",0.980471492
"4",90,"0.3","val_global",968,"4 0",1.014352978
"4",90,"0.3","val_global",968,"4 1",0.952873162244898
"4",90,"0.3","val_global",968,"4 2",0.978230426
"4",90,"0.3","val_global",968,"4 3",0.981281549
"4",90,"0.3","val_global",969,"4 0",1.015089606
"4",90,"0.3","val_global",969,"4 1",0.952157260204081
"4",90,"0.3","val_global",969,"4 2",0.978832864
"4",90,"0.3","val_global",969,"4 3",0.981390909
"4",90,"0.3","val_global",970,"4 0",1.015713895
"4",90,"0.3","val_global",970,"4 1",0.95065438877551
"4",90,"0.3","val_global",970,"4 2",0.976834799
"4",90,"0.3","val_global",970,"4 3",0.978815367
"4",90,"0.3","val_global",971,"4 0",1.014036278
"4",90,"0.3","val_global",971,"4 1",0.951779280612245
"4",90,"0.3","val_global",971,"4 2",0.975988877
"4",90,"0.3","val_global",971,"4 3",0.976480716
"4",90,"0.3","val_global",972,"4 0",1.016117573
"4",90,"0.3","val_global",972,"4 1",0.950592997959184
"4",90,"0.3","val_global",972,"4 2",0.97443564
"4",90,"0.3","val_global",972,"4 3",0.976351625
"4",90,"0.3","val_global",973,"4 0",1.01351869
"4",90,"0.3","val_global",973,"4 1",0.947683623469388
"4",90,"0.3","val_global",973,"4 2",0.970779634
"4",90,"0.3","val_global",973,"4 3",0.976489083
"4",90,"0.3","val_global",974,"4 0",1.014402987
"4",90,"0.3","val_global",974,"4 1",0.94643628877551
"4",90,"0.3","val_global",974,"4 2",0.972482415
"4",90,"0.3","val_global",974,"4 3",0.977174751
"4",90,"0.3","val_global",975,"4 0",1.011747111
"4",90,"0.3","val_global",975,"4 1",0.945953890816326
"4",90,"0.3","val_global",975,"4 2",0.973541457
"4",90,"0.3","val_global",975,"4 3",0.976348158
"4",90,"0.3","val_global",976,"4 0",1.011077755
"4",90,"0.3","val_global",976,"4 1",0.946838355102041
"4",90,"0.3","val_global",976,"4 2",0.973338323
"4",90,"0.3","val_global",976,"4 3",0.974529297
"4",90,"0.3","val_global",977,"4 0",1.011366649
"4",90,"0.3","val_global",977,"4 1",0.94810086122449
"4",90,"0.3","val_global",977,"4 2",0.972735087
"4",90,"0.3","val_global",977,"4 3",0.972612829
"4",90,"0.3","val_global",978,"4 0",1.011971675
"4",90,"0.3","val_global",978,"4 1",0.946907678571428
"4",90,"0.3","val_global",978,"4 2",0.972402048
"4",90,"0.3","val_global",978,"4 3",0.973407385
"4",90,"0.3","val_global",979,"4 0",1.012227388
"4",90,"0.3","val_global",979,"4 1",0.94740465
"4",90,"0.3","val_global",979,"4 2",0.969778937
"4",90,"0.3","val_global",979,"4 3",0.971826103
"4",90,"0.3","val_global",980,"4 0",1.009934534
"4",90,"0.3","val_global",980,"4 1",0.945871015306122
"4",90,"0.3","val_global",980,"4 2",0.969761519
"4",90,"0.3","val_global",980,"4 3",0.968609214
"4",90,"0.3","val_global",981,"4 0",1.007989629
"4",90,"0.3","val_global",981,"4 1",0.94650648877551
"4",90,"0.3","val_global",981,"4 2",0.968873729
"4",90,"0.3","val_global",981,"4 3",0.96944073
"4",90,"0.3","val_global",982,"4 0",1.008300976
"4",90,"0.3","val_global",982,"4 1",0.948972109183673
"4",90,"0.3","val_global",982,"4 2",0.96856934
"4",90,"0.3","val_global",982,"4 3",0.970102466
"4",90,"0.3","val_global",983,"4 0",1.007347155
"4",90,"0.3","val_global",983,"4 1",0.948485290816326
"4",90,"0.3","val_global",983,"4 2",0.97089536
"4",90,"0.3","val_global",983,"4 3",0.968861722
"4",90,"0.3","val_global",984,"4 0",1.00639576
"4",90,"0.3","val_global",984,"4 1",0.948638383673469
"4",90,"0.3","val_global",984,"4 2",0.973030178
"4",90,"0.3","val_global",984,"4 3",0.968460727
"4",90,"0.3","val_global",985,"4 0",1.009092602
"4",90,"0.3","val_global",985,"4 1",0.950519253061224
"4",90,"0.3","val_global",985,"4 2",0.971726041
"4",90,"0.3","val_global",985,"4 3",0.967703191
"4",90,"0.3","val_global",986,"4 0",1.009961083
"4",90,"0.3","val_global",986,"4 1",0.948798190816326
"4",90,"0.3","val_global",986,"4 2",0.97193214
"4",90,"0.3","val_global",986,"4 3",0.970165995
"4",90,"0.3","val_global",987,"4 0",1.009700294
"4",90,"0.3","val_global",987,"4 1",0.949598229591837
"4",90,"0.3","val_global",987,"4 2",0.971284556
"4",90,"0.3","val_global",987,"4 3",0.971814208
"4",90,"0.3","val_global",988,"4 0",1.011082549
"4",90,"0.3","val_global",988,"4 1",0.948116298979592
"4",90,"0.3","val_global",988,"4 2",0.971005337
"4",90,"0.3","val_global",988,"4 3",0.971994608
"4",90,"0.3","val_global",989,"4 0",1.011750351
"4",90,"0.3","val_global",989,"4 1",0.947867490816326
"4",90,"0.3","val_global",989,"4 2",0.970827101
"4",90,"0.3","val_global",989,"4 3",0.970149902
"4",90,"0.3","val_global",990,"4 0",1.011024024
"4",90,"0.3","val_global",990,"4 1",0.948507101020408
"4",90,"0.3","val_global",990,"4 2",0.972220635
"4",90,"0.3","val_global",990,"4 3",0.971138729
"4",90,"0.3","val_global",991,"4 0",1.014149704
"4",90,"0.3","val_global",991,"4 1",0.946908752040816
"4",90,"0.3","val_global",991,"4 2",0.971676501
"4",90,"0.3","val_global",991,"4 3",0.971318029
"4",90,"0.3","val_global",992,"4 0",1.016010599
"4",90,"0.3","val_global",992,"4 1",0.946706654081633
"4",90,"0.3","val_global",992,"4 2",0.970965367
"4",90,"0.3","val_global",992,"4 3",0.970103507
"4",90,"0.3","val_global",993,"4 0",1.014990611
"4",90,"0.3","val_global",993,"4 1",0.948370486734694
"4",90,"0.3","val_global",993,"4 2",0.971487861
"4",90,"0.3","val_global",993,"4 3",0.972451354
"4",90,"0.3","val_global",994,"4 0",1.015298703
"4",90,"0.3","val_global",994,"4 1",0.949567751020408
"4",90,"0.3","val_global",994,"4 2",0.97137362
"4",90,"0.3","val_global",994,"4 3",0.973742026
"4",90,"0.3","val_global",995,"4 0",1.018037738
"4",90,"0.3","val_global",995,"4 1",0.95012776122449
"4",90,"0.3","val_global",995,"4 2",0.971669199
"4",90,"0.3","val_global",995,"4 3",0.973477889
"4",90,"0.3","val_global",996,"4 0",1.021722046
"4",90,"0.3","val_global",996,"4 1",0.948925551020408
"4",90,"0.3","val_global",996,"4 2",0.972098343
"4",90,"0.3","val_global",996,"4 3",0.972249445
"4",90,"0.3","val_global",997,"4 0",1.019914763
"4",90,"0.3","val_global",997,"4 1",0.945959681632653
"4",90,"0.3","val_global",997,"4 2",0.971610234
"4",90,"0.3","val_global",997,"4 3",0.97366374
"4",90,"0.3","val_global",998,"4 0",1.019000098
"4",90,"0.3","val_global",998,"4 1",0.946429603061224
"4",90,"0.3","val_global",998,"4 2",0.970081573
"4",90,"0.3","val_global",998,"4 3",0.974047898
"4",90,"0.3","val_global",999,"4 0",1.016792562
"4",90,"0.3","val_global",999,"4 1",0.94832992755102
"4",90,"0.3","val_global",999,"4 2",0.969546604
"4",90,"0.3","val_global",999,"4 3",0.975972699
"4",90,"0.3","val_global",1000,"4 0",1.018304854
"4",90,"0.3","val_global",1000,"4 1",0.948919382653061
"4",90,"0.3","val_global",1000,"4 2",0.969293751
"4",90,"0.3","val_global",1000,"4 3",0.97745839
"4",90,"0.3","val_global",1001,"4 0",1.018679773
"4",90,"0.3","val_global",1001,"4 1",0.950200983673469
"4",90,"0.3","val_global",1001,"4 2",0.968050306
"4",90,"0.3","val_global",1001,"4 3",0.976184208
"4",90,"0.3","val_global",1002,"4 0",1.020382556
"4",90,"0.3","val_global",1002,"4 1",0.948848313265306
"4",90,"0.3","val_global",1002,"4 2",0.967143401
"4",90,"0.3","val_global",1002,"4 3",0.975960322
"4",90,"0.3","val_global",1003,"4 0",1.01944703
"4",90,"0.3","val_global",1003,"4 1",0.947487402040816
"4",90,"0.3","val_global",1003,"4 2",0.965878809
"4",90,"0.3","val_global",1003,"4 3",0.975500255
"4",90,"0.3","val_global",1004,"4 0",1.020104471
"4",90,"0.3","val_global",1004,"4 1",0.945949851020408
"4",90,"0.3","val_global",1004,"4 2",0.965238435
"4",90,"0.3","val_global",1004,"4 3",0.976678464
"4",90,"0.3","val_global",1005,"4 0",1.015762463
"4",90,"0.3","val_global",1005,"4 1",0.945623591836735
"4",90,"0.3","val_global",1005,"4 2",0.964878885
"4",90,"0.3","val_global",1005,"4 3",0.975998486
"4",90,"0.3","val_global",1006,"4 0",1.013532448
"4",90,"0.3","val_global",1006,"4 1",0.945090092857143
"4",90,"0.3","val_global",1006,"4 2",0.965641641
"4",90,"0.3","val_global",1006,"4 3",0.974324363
"4",90,"0.3","val_global",1007,"4 0",1.012428256
"4",90,"0.3","val_global",1007,"4 1",0.945656909183673
"4",90,"0.3","val_global",1007,"4 2",0.966860598
"4",90,"0.3","val_global",1007,"4 3",0.971879637
"4",90,"0.3","val_global",1008,"4 0",1.010606381
"4",90,"0.3","val_global",1008,"4 1",0.946384036734694
"4",90,"0.3","val_global",1008,"4 2",0.965393231
"4",90,"0.3","val_global",1008,"4 3",0.97128223
"4",90,"0.3","val_global",1009,"4 0",1.007717429
"4",90,"0.3","val_global",1009,"4 1",0.947753685714286
"4",90,"0.3","val_global",1009,"4 2",0.965428682
"4",90,"0.3","val_global",1009,"4 3",0.974139697
"4",90,"0.3","val_global",1010,"4 0",1.007180952
"4",90,"0.3","val_global",1010,"4 1",0.949654175510204
"4",90,"0.3","val_global",1010,"4 2",0.966044673
"4",90,"0.3","val_global",1010,"4 3",0.971628214
"4",90,"0.3","val_global",1011,"4 0",1.005087229
"4",90,"0.3","val_global",1011,"4 1",0.949774463265306
"4",90,"0.3","val_global",1011,"4 2",0.965399548
"4",90,"0.3","val_global",1011,"4 3",0.971063036
"4",90,"0.3","val_global",1012,"4 0",1.001417598
"4",90,"0.3","val_global",1012,"4 1",0.948802053061224
"4",90,"0.3","val_global",1012,"4 2",0.966511831
"4",90,"0.3","val_global",1012,"4 3",0.971477317
"4",90,"0.3","val_global",1013,"4 0",1.002049404
"4",90,"0.3","val_global",1013,"4 1",0.947935920408163
"4",90,"0.3","val_global",1013,"4 2",0.966925101
"4",90,"0.3","val_global",1013,"4 3",0.970292669
"4",90,"0.3","val_global",1014,"4 0",1.000804178
"4",90,"0.3","val_global",1014,"4 1",0.946864168367347
"4",90,"0.3","val_global",1014,"4 2",0.966977516
"4",90,"0.3","val_global",1014,"4 3",0.967039088
"4",90,"0.3","val_global",1015,"4 0",0.999250483
"4",90,"0.3","val_global",1015,"4 1",0.945857555102041
"4",90,"0.3","val_global",1015,"4 2",0.966541403
"4",90,"0.3","val_global",1015,"4 3",0.970697512
"4",90,"0.3","val_global",1016,"4 0",0.998110435
"4",90,"0.3","val_global",1016,"4 1",0.945319276530612
"4",90,"0.3","val_global",1016,"4 2",0.966452733
"4",90,"0.3","val_global",1016,"4 3",0.972906009
"4",90,"0.3","val_global",1017,"4 0",0.997084875
"4",90,"0.3","val_global",1017,"4 1",0.948324025510204
"4",90,"0.3","val_global",1017,"4 2",0.965891526
"4",90,"0.3","val_global",1017,"4 3",0.972731314
"4",90,"0.3","val_global",1018,"4 0",0.996166634
"4",90,"0.3","val_global",1018,"4 1",0.951120824489796
"4",90,"0.3","val_global",1018,"4 2",0.966834003
"4",90,"0.3","val_global",1018,"4 3",0.97163913
"4",90,"0.3","val_global",1019,"4 0",0.996772215
"4",90,"0.3","val_global",1019,"4 1",0.949148317346939
"4",90,"0.3","val_global",1019,"4 2",0.967433696
"4",90,"0.3","val_global",1019,"4 3",0.971012076
"4",90,"0.3","val_global",1020,"4 0",0.996089396
"4",90,"0.3","val_global",1020,"4 1",0.949737395918367
"4",90,"0.3","val_global",1020,"4 2",0.966663738
"4",90,"0.3","val_global",1020,"4 3",0.972923293
"4",90,"0.3","val_global",1021,"4 0",0.997604401
"4",90,"0.3","val_global",1021,"4 1",0.948921893877551
"4",90,"0.3","val_global",1021,"4 2",0.967059167
"4",90,"0.3","val_global",1021,"4 3",0.972398718
"4",90,"0.3","val_global",1022,"4 0",0.996831318
"4",90,"0.3","val_global",1022,"4 1",0.949726746938775
"4",90,"0.3","val_global",1022,"4 2",0.968791934
"4",90,"0.3","val_global",1022,"4 3",0.973095835
"4",90,"0.3","val_global",1023,"4 0",0.998717009
"4",90,"0.3","val_global",1023,"4 1",0.950907343877551
"4",90,"0.3","val_global",1023,"4 2",0.97014454
"4",90,"0.3","val_global",1023,"4 3",0.973718501
"4",90,"0.3","val_global",1024,"4 0",0.997480399
"4",90,"0.3","val_global",1024,"4 1",0.953784239795918
"4",90,"0.3","val_global",1024,"4 2",0.968970554
"4",90,"0.3","val_global",1024,"4 3",0.971000929
"4",90,"0.3","val_global",1025,"4 0",0.997662129
"4",90,"0.3","val_global",1025,"4 1",0.95348996632653
"4",90,"0.3","val_global",1025,"4 2",0.971421501
"4",90,"0.3","val_global",1025,"4 3",0.97164681
"4",90,"0.3","val_global",1026,"4 0",0.998630908
"4",90,"0.3","val_global",1026,"4 1",0.953451870408163
"4",90,"0.3","val_global",1026,"4 2",0.970643308
"4",90,"0.3","val_global",1026,"4 3",0.970800693
"4",90,"0.3","val_global",1027,"4 0",0.997240473
"4",90,"0.3","val_global",1027,"4 1",0.951797243877551
"4",90,"0.3","val_global",1027,"4 2",0.969535495
"4",90,"0.3","val_global",1027,"4 3",0.970022088
"4",90,"0.3","val_global",1028,"4 0",0.99639632
"4",90,"0.3","val_global",1028,"4 1",0.952102519387755
"4",90,"0.3","val_global",1028,"4 2",0.970724974
"4",90,"0.3","val_global",1028,"4 3",0.969968408
"4",90,"0.3","val_global",1029,"4 0",0.999722748
"4",90,"0.3","val_global",1029,"4 1",0.950930008163265
"4",90,"0.3","val_global",1029,"4 2",0.969169707
"4",90,"0.3","val_global",1029,"4 3",0.968480704
"4",90,"0.3","val_global",1030,"4 0",0.999339213
"4",90,"0.3","val_global",1030,"4 1",0.950165591836735
"4",90,"0.3","val_global",1030,"4 2",0.96845503
"4",90,"0.3","val_global",1030,"4 3",0.969815807
"4",90,"0.3","val_global",1031,"4 0",0.998845444
"4",90,"0.3","val_global",1031,"4 1",0.951186604081633
"4",90,"0.3","val_global",1031,"4 2",0.968087195
"4",90,"0.3","val_global",1031,"4 3",0.970022571
"4",90,"0.3","val_global",1032,"4 0",1.000877183
"4",90,"0.3","val_global",1032,"4 1",0.952099240816326
"4",90,"0.3","val_global",1032,"4 2",0.967110977
"4",90,"0.3","val_global",1032,"4 3",0.969219322
"4",90,"0.3","val_global",1033,"4 0",0.998924173
"4",90,"0.3","val_global",1033,"4 1",0.953066369387755
"4",90,"0.3","val_global",1033,"4 2",0.966800019
"4",90,"0.3","val_global",1033,"4 3",0.968344485
"4",90,"0.3","val_global",1034,"4 0",0.999849578
"4",90,"0.3","val_global",1034,"4 1",0.954798847959183
"4",90,"0.3","val_global",1034,"4 2",0.965123716
"4",90,"0.3","val_global",1034,"4 3",0.971064873
"4",90,"0.3","val_global",1035,"4 0",0.998797517
"4",90,"0.3","val_global",1035,"4 1",0.955556130612245
"4",90,"0.3","val_global",1035,"4 2",0.964976046
"4",90,"0.3","val_global",1035,"4 3",0.969036454
"4",90,"0.3","val_global",1036,"4 0",0.996152691
"4",90,"0.3","val_global",1036,"4 1",0.958051871428571
"4",90,"0.3","val_global",1036,"4 2",0.96617128
"4",90,"0.3","val_global",1036,"4 3",0.970995834
"4",90,"0.3","val_global",1037,"4 0",0.99648669
"4",90,"0.3","val_global",1037,"4 1",0.955849403061224
"4",90,"0.3","val_global",1037,"4 2",0.966287642
"4",90,"0.3","val_global",1037,"4 3",0.969398965
"4",90,"0.3","val_global",1038,"4 0",0.998467193
"4",90,"0.3","val_global",1038,"4 1",0.950886487755102
"4",90,"0.3","val_global",1038,"4 2",0.965843367
"4",90,"0.3","val_global",1038,"4 3",0.968604639
"4",90,"0.3","val_global",1039,"4 0",0.995781816
"4",90,"0.3","val_global",1039,"4 1",0.950671263265306
"4",90,"0.3","val_global",1039,"4 2",0.967022159
"4",90,"0.3","val_global",1039,"4 3",0.968903189
"4",90,"0.3","val_global",1040,"4 0",0.997172588
"4",90,"0.3","val_global",1040,"4 1",0.95063461122449
"4",90,"0.3","val_global",1040,"4 2",0.96585351
"4",90,"0.3","val_global",1040,"4 3",0.967958872
"4",90,"0.3","val_global",1041,"4 0",0.997625449
"4",90,"0.3","val_global",1041,"4 1",0.950859618367347
"4",90,"0.3","val_global",1041,"4 2",0.965759535
"4",90,"0.3","val_global",1041,"4 3",0.969493536
"4",90,"0.3","val_global",1042,"4 0",0.996615232
"4",90,"0.3","val_global",1042,"4 1",0.949430797959184
"4",90,"0.3","val_global",1042,"4 2",0.964468511
"4",90,"0.3","val_global",1042,"4 3",0.968429525
"4",90,"0.3","val_global",1043,"4 0",0.994398573
"4",90,"0.3","val_global",1043,"4 1",0.948496923469388
"4",90,"0.3","val_global",1043,"4 2",0.963470614
"4",90,"0.3","val_global",1043,"4 3",0.968238522
"4",90,"0.3","val_global",1044,"4 0",0.996137466
"4",90,"0.3","val_global",1044,"4 1",0.944528674489796
"4",90,"0.3","val_global",1044,"4 2",0.964256991
"4",90,"0.3","val_global",1044,"4 3",0.969196568
"4",90,"0.3","val_global",1045,"4 0",0.996611091
"4",90,"0.3","val_global",1045,"4 1",0.941007614285714
"4",90,"0.3","val_global",1045,"4 2",0.962150019
"4",90,"0.3","val_global",1045,"4 3",0.970038906
"4",90,"0.3","val_global",1046,"4 0",0.994654715
"4",90,"0.3","val_global",1046,"4 1",0.939512871428571
"4",90,"0.3","val_global",1046,"4 2",0.963253245
"4",90,"0.3","val_global",1046,"4 3",0.971233268
"4",90,"0.3","val_global",1047,"4 0",0.996337449
"4",90,"0.3","val_global",1047,"4 1",0.939218540816326
"4",90,"0.3","val_global",1047,"4 2",0.96110566
"4",90,"0.3","val_global",1047,"4 3",0.975248078
"4",90,"0.3","val_global",1048,"4 0",0.999272953
"4",90,"0.3","val_global",1048,"4 1",0.938501791836735
"4",90,"0.3","val_global",1048,"4 2",0.960043124
"4",90,"0.3","val_global",1048,"4 3",0.974294373
"4",90,"0.3","val_global",1049,"4 0",0.995700665
"4",90,"0.3","val_global",1049,"4 1",0.937987007142857
"4",90,"0.3","val_global",1049,"4 2",0.960145069
"4",90,"0.3","val_global",1049,"4 3",0.973793866
"4",90,"0.3","val_global",1050,"4 0",0.995941893
"4",90,"0.3","val_global",1050,"4 1",0.935903913265306
"4",90,"0.3","val_global",1050,"4 2",0.960458944
"4",90,"0.3","val_global",1050,"4 3",0.97358835
"4",90,"0.3","val_global",1051,"4 0",0.996913832
"4",90,"0.3","val_global",1051,"4 1",0.935260537755102
"4",90,"0.3","val_global",1051,"4 2",0.960109993
"4",90,"0.3","val_global",1051,"4 3",0.973922289
"4",90,"0.3","val_global",1052,"4 0",0.996254306
"4",90,"0.3","val_global",1052,"4 1",0.936435252040816
"4",90,"0.3","val_global",1052,"4 2",0.960990326
"4",90,"0.3","val_global",1052,"4 3",0.975079158
"4",90,"0.3","val_global",1053,"4 0",0.997343692
"4",90,"0.3","val_global",1053,"4 1",0.932256246938775
"4",90,"0.3","val_global",1053,"4 2",0.962460048
"4",90,"0.3","val_global",1053,"4 3",0.974613059
"4",90,"0.3","val_global",1054,"4 0",0.997183256
"4",90,"0.3","val_global",1054,"4 1",0.932367601020408
"4",90,"0.3","val_global",1054,"4 2",0.967748419
"4",90,"0.3","val_global",1054,"4 3",0.974614359
"4",90,"0.3","val_global",1055,"4 0",0.996530916
"4",90,"0.3","val_global",1055,"4 1",0.932017715306122
"4",90,"0.3","val_global",1055,"4 2",0.966897315
"4",90,"0.3","val_global",1055,"4 3",0.972955926
"4",90,"0.3","val_global",1056,"4 0",0.996152153
"4",90,"0.3","val_global",1056,"4 1",0.931929987755102
"4",90,"0.3","val_global",1056,"4 2",0.967497946
"4",90,"0.3","val_global",1056,"4 3",0.968950884
"4",90,"0.3","val_global",1057,"4 0",0.995094728
"4",90,"0.3","val_global",1057,"4 1",0.931781818367347
"4",90,"0.3","val_global",1057,"4 2",0.965755941
"4",90,"0.3","val_global",1057,"4 3",0.969396755
"4",90,"0.3","val_global",1058,"4 0",0.993907222
"4",90,"0.3","val_global",1058,"4 1",0.934729770408163
"4",90,"0.3","val_global",1058,"4 2",0.966284467
"4",90,"0.3","val_global",1058,"4 3",0.966816706
"4",90,"0.3","val_global",1059,"4 0",0.99805606
"4",90,"0.3","val_global",1059,"4 1",0.934261697959183
"4",90,"0.3","val_global",1059,"4 2",0.96559953
"4",90,"0.3","val_global",1059,"4 3",0.968572627
"4",90,"0.3","val_global",1060,"4 0",0.996510247
"4",90,"0.3","val_global",1060,"4 1",0.933434634693877
"4",90,"0.3","val_global",1060,"4 2",0.967095468
"4",90,"0.3","val_global",1060,"4 3",0.96716809
"4",90,"0.3","val_global",1061,"4 0",0.997076638
"4",90,"0.3","val_global",1061,"4 1",0.931222664285714
"4",90,"0.3","val_global",1061,"4 2",0.967660993
"4",90,"0.3","val_global",1061,"4 3",0.967256275
"4",90,"0.3","val_global",1062,"4 0",0.995196911
"4",90,"0.3","val_global",1062,"4 1",0.932010583673469
"4",90,"0.3","val_global",1062,"4 2",0.966725476
"4",90,"0.3","val_global",1062,"4 3",0.970062955
"4",90,"0.3","val_global",1063,"4 0",0.997634162
"4",90,"0.3","val_global",1063,"4 1",0.931450526530612
"4",90,"0.3","val_global",1063,"4 2",0.967708809
"4",90,"0.3","val_global",1063,"4 3",0.970075283
"4",90,"0.3","val_global",1064,"4 0",0.99730368
"4",90,"0.3","val_global",1064,"4 1",0.932118065306122
"4",90,"0.3","val_global",1064,"4 2",0.965794224
"4",90,"0.3","val_global",1064,"4 3",0.969074503
"4",90,"0.3","val_global",1065,"4 0",0.998497128
"4",90,"0.3","val_global",1065,"4 1",0.935058570408163
"4",90,"0.3","val_global",1065,"4 2",0.966569783
"4",90,"0.3","val_global",1065,"4 3",0.966735001
"4",90,"0.3","val_global",1066,"4 0",0.999963527
"4",90,"0.3","val_global",1066,"4 1",0.937446869387755
"4",90,"0.3","val_global",1066,"4 2",0.966879788
"4",90,"0.3","val_global",1066,"4 3",0.965462236
"4",90,"0.3","val_global",1067,"4 0",0.998547382
"4",90,"0.3","val_global",1067,"4 1",0.938080456122449
"4",90,"0.3","val_global",1067,"4 2",0.968805144
"4",90,"0.3","val_global",1067,"4 3",0.961960745
"4",90,"0.3","val_global",1068,"4 0",0.996562857
"4",90,"0.3","val_global",1068,"4 1",0.938453374489796
"4",90,"0.3","val_global",1068,"4 2",0.968639255
"4",90,"0.3","val_global",1068,"4 3",0.963318503
"4",90,"0.3","val_global",1069,"4 0",0.997510852
"4",90,"0.3","val_global",1069,"4 1",0.939244193877551
"4",90,"0.3","val_global",1069,"4 2",0.968918599
"4",90,"0.3","val_global",1069,"4 3",0.962985326
"4",90,"0.3","val_global",1070,"4 0",0.996983103
"4",90,"0.3","val_global",1070,"4 1",0.940964320408163
"4",90,"0.3","val_global",1070,"4 2",0.966925359
"4",90,"0.3","val_global",1070,"4 3",0.962726556
"4",90,"0.3","val_global",1071,"4 0",0.995072504
"4",90,"0.3","val_global",1071,"4 1",0.940931396938775
"4",90,"0.3","val_global",1071,"4 2",0.968970454
"4",90,"0.3","val_global",1071,"4 3",0.962168769
"4",90,"0.3","val_global",1072,"4 0",0.994343375
"4",90,"0.3","val_global",1072,"4 1",0.939850091836735
"4",90,"0.3","val_global",1072,"4 2",0.969695898
"4",90,"0.3","val_global",1072,"4 3",0.96074525
"4",90,"0.3","val_global",1073,"4 0",0.995065219
"4",90,"0.3","val_global",1073,"4 1",0.94188553877551
"4",90,"0.3","val_global",1073,"4 2",0.968892035
"4",90,"0.3","val_global",1073,"4 3",0.959364047
"4",90,"0.3","val_global",1074,"4 0",0.995536128
"4",90,"0.3","val_global",1074,"4 1",0.941543560204082
"4",90,"0.3","val_global",1074,"4 2",0.964123848
"4",90,"0.3","val_global",1074,"4 3",0.956416152
"4",90,"0.3","val_global",1075,"4 0",0.996867744
"4",90,"0.3","val_global",1075,"4 1",0.944420198979592
"4",90,"0.3","val_global",1075,"4 2",0.96445029
"4",90,"0.3","val_global",1075,"4 3",0.955666158
"4",90,"0.3","val_global",1076,"4 0",0.998556754
"4",90,"0.3","val_global",1076,"4 1",0.94126246122449
"4",90,"0.3","val_global",1076,"4 2",0.962859718
"4",90,"0.3","val_global",1076,"4 3",0.956460192
"4",90,"0.3","val_global",1077,"4 0",1.000441369
"4",90,"0.3","val_global",1077,"4 1",0.940407062244898
"4",90,"0.3","val_global",1077,"4 2",0.965978586
"4",90,"0.3","val_global",1077,"4 3",0.955949492
"4",90,"0.3","val_global",1078,"4 0",1.001220547
"4",90,"0.3","val_global",1078,"4 1",0.940424230612245
"4",90,"0.3","val_global",1078,"4 2",0.964981119
"4",90,"0.3","val_global",1078,"4 3",0.958245292
"4",90,"0.3","val_global",1079,"4 0",0.998785166
"4",90,"0.3","val_global",1079,"4 1",0.941144064285714
"4",90,"0.3","val_global",1079,"4 2",0.964222479
"4",90,"0.3","val_global",1079,"4 3",0.955720767
"4",90,"0.3","val_global",1080,"4 0",0.998227168
"4",90,"0.3","val_global",1080,"4 1",0.937995
"4",90,"0.3","val_global",1080,"4 2",0.963850511
"4",90,"0.3","val_global",1080,"4 3",0.955574982
"4",90,"0.3","val_global",1081,"4 0",0.995309793
"4",90,"0.3","val_global",1081,"4 1",0.93916406122449
"4",90,"0.3","val_global",1081,"4 2",0.962871808
"4",90,"0.3","val_global",1081,"4 3",0.953254733
"4",90,"0.3","val_global",1082,"4 0",0.998092695
"4",90,"0.3","val_global",1082,"4 1",0.939168641836735
"4",90,"0.3","val_global",1082,"4 2",0.96296465
"4",90,"0.3","val_global",1082,"4 3",0.949861169
"4",90,"0.3","val_global",1083,"4 0",0.998243509
"4",90,"0.3","val_global",1083,"4 1",0.938892532653061
"4",90,"0.3","val_global",1083,"4 2",0.962073924
"4",90,"0.3","val_global",1083,"4 3",0.948233784
"4",90,"0.3","val_global",1084,"4 0",0.994774262
"4",90,"0.3","val_global",1084,"4 1",0.940863444897959
"4",90,"0.3","val_global",1084,"4 2",0.963469492
"4",90,"0.3","val_global",1084,"4 3",0.947208008
"4",90,"0.3","val_global",1085,"4 0",0.993367802
"4",90,"0.3","val_global",1085,"4 1",0.940193941836734
"4",90,"0.3","val_global",1085,"4 2",0.963208071
"4",90,"0.3","val_global",1085,"4 3",0.948242775
"4",90,"0.3","val_global",1086,"4 0",0.992687444
"4",90,"0.3","val_global",1086,"4 1",0.938518120408163
"4",90,"0.3","val_global",1086,"4 2",0.961558167
"4",90,"0.3","val_global",1086,"4 3",0.948188145
"4",90,"0.3","val_global",1087,"4 0",0.9940273
"4",90,"0.3","val_global",1087,"4 1",0.93829936632653
"4",90,"0.3","val_global",1087,"4 2",0.960088311
"4",90,"0.3","val_global",1087,"4 3",0.948812908
"4",90,"0.3","val_global",1088,"4 0",0.993469432
"4",90,"0.3","val_global",1088,"4 1",0.937048152040816
"4",90,"0.3","val_global",1088,"4 2",0.959839045
"4",90,"0.3","val_global",1088,"4 3",0.946453829
"4",90,"0.3","val_global",1089,"4 0",0.99077622
"4",90,"0.3","val_global",1089,"4 1",0.937998804081632
"4",90,"0.3","val_global",1089,"4 2",0.959304144
"4",90,"0.3","val_global",1089,"4 3",0.946290907
"4",90,"0.3","val_global",1090,"4 0",0.989762825
"4",90,"0.3","val_global",1090,"4 1",0.936870195918367
"4",90,"0.3","val_global",1090,"4 2",0.962748025
"4",90,"0.3","val_global",1090,"4 3",0.945291157
"4",90,"0.3","val_global",1091,"4 0",0.992523851
"4",90,"0.3","val_global",1091,"4 1",0.937732037755102
"4",90,"0.3","val_global",1091,"4 2",0.962304494
"4",90,"0.3","val_global",1091,"4 3",0.943149058
"4",90,"0.3","val_global",1092,"4 0",0.993917784
"4",90,"0.3","val_global",1092,"4 1",0.936426448979592
"4",90,"0.3","val_global",1092,"4 2",0.959506393
"4",90,"0.3","val_global",1092,"4 3",0.942320067
"4",90,"0.3","val_global",1093,"4 0",0.995587464
"4",90,"0.3","val_global",1093,"4 1",0.938207617346939
"4",90,"0.3","val_global",1093,"4 2",0.959430053
"4",90,"0.3","val_global",1093,"4 3",0.940623986
"4",90,"0.3","val_global",1094,"4 0",0.995111925
"4",90,"0.3","val_global",1094,"4 1",0.937207333673469
"4",90,"0.3","val_global",1094,"4 2",0.960234164
"4",90,"0.3","val_global",1094,"4 3",0.939772959
"4",90,"0.3","val_global",1095,"4 0",0.995930586
"4",90,"0.3","val_global",1095,"4 1",0.936476580612245
"4",90,"0.3","val_global",1095,"4 2",0.960260714
"4",90,"0.3","val_global",1095,"4 3",0.940428655
"4",90,"0.3","val_global",1096,"4 0",0.992672185
"4",90,"0.3","val_global",1096,"4 1",0.936917697959183
"4",90,"0.3","val_global",1096,"4 2",0.958319846
"4",90,"0.3","val_global",1096,"4 3",0.941123325
"4",90,"0.3","val_global",1097,"4 0",0.989446088
"4",90,"0.3","val_global",1097,"4 1",0.937478487755102
"4",90,"0.3","val_global",1097,"4 2",0.953321215
"4",90,"0.3","val_global",1097,"4 3",0.943122489
"4",90,"0.3","val_global",1098,"4 0",0.990134236
"4",90,"0.3","val_global",1098,"4 1",0.935893391836734
"4",90,"0.3","val_global",1098,"4 2",0.954453152
"4",90,"0.3","val_global",1098,"4 3",0.943203393
"4",90,"0.3","val_global",1099,"4 0",0.991800376
"4",90,"0.3","val_global",1099,"4 1",0.933908571428571
"4",90,"0.3","val_global",1099,"4 2",0.953890146
"4",90,"0.3","val_global",1099,"4 3",0.945442303
"4",90,"0.3","val_global",1100,"4 0",0.990311086
"4",90,"0.3","val_global",1100,"4 1",0.937289403061224
"4",90,"0.3","val_global",1100,"4 2",0.952620333
"4",90,"0.3","val_global",1100,"4 3",0.945946138
"4",90,"0.3","val_global",1101,"4 0",0.991301757
"4",90,"0.3","val_global",1101,"4 1",0.938375075510204
"4",90,"0.3","val_global",1101,"4 2",0.953369353
"4",90,"0.3","val_global",1101,"4 3",0.94615888
"4",90,"0.3","val_global",1102,"4 0",0.987609725
"4",90,"0.3","val_global",1102,"4 1",0.938098521428571
"4",90,"0.3","val_global",1102,"4 2",0.953550263
"4",90,"0.3","val_global",1102,"4 3",0.943724544
"4",90,"0.3","val_global",1103,"4 0",0.987152866
"4",90,"0.3","val_global",1103,"4 1",0.939689541836734
"4",90,"0.3","val_global",1103,"4 2",0.954808432
"4",90,"0.3","val_global",1103,"4 3",0.944933706
"4",90,"0.3","val_global",1104,"4 0",0.989341606
"4",90,"0.3","val_global",1104,"4 1",0.939128776530612
"4",90,"0.3","val_global",1104,"4 2",0.955140608
"4",90,"0.3","val_global",1104,"4 3",0.94674001
"4",90,"0.3","val_global",1105,"4 0",0.989455486
"4",90,"0.3","val_global",1105,"4 1",0.939347863265306
"4",90,"0.3","val_global",1105,"4 2",0.954755543
"4",90,"0.3","val_global",1105,"4 3",0.94516202
"4",90,"0.3","val_global",1106,"4 0",0.990508176
"4",90,"0.3","val_global",1106,"4 1",0.939251928571428
"4",90,"0.3","val_global",1106,"4 2",0.955041503
"4",90,"0.3","val_global",1106,"4 3",0.943775477
"4",90,"0.3","val_global",1107,"4 0",0.989988962
"4",90,"0.3","val_global",1107,"4 1",0.940074107142857
"4",90,"0.3","val_global",1107,"4 2",0.95384959
"4",90,"0.3","val_global",1107,"4 3",0.94262124
"4",90,"0.3","val_global",1108,"4 0",0.992641878
"4",90,"0.3","val_global",1108,"4 1",0.940746356122449
"4",90,"0.3","val_global",1108,"4 2",0.954244178
"4",90,"0.3","val_global",1108,"4 3",0.941818339
"4",90,"0.3","val_global",1109,"4 0",0.997200287
"4",90,"0.3","val_global",1109,"4 1",0.940775104081633
"4",90,"0.3","val_global",1109,"4 2",0.954577148
"4",90,"0.3","val_global",1109,"4 3",0.941017885
"4",90,"0.3","val_global",1110,"4 0",0.998168147
"4",90,"0.3","val_global",1110,"4 1",0.941097664285714
"4",90,"0.3","val_global",1110,"4 2",0.952672431
"4",90,"0.3","val_global",1110,"4 3",0.940892206
"4",90,"0.3","val_global",1111,"4 0",0.995663045
"4",90,"0.3","val_global",1111,"4 1",0.939389851020408
"4",90,"0.3","val_global",1111,"4 2",0.949998272
"4",90,"0.3","val_global",1111,"4 3",0.942396662
"4",90,"0.3","val_global",1112,"4 0",0.992803581
"4",90,"0.3","val_global",1112,"4 1",0.938713528571429
"4",90,"0.3","val_global",1112,"4 2",0.95280855
"4",90,"0.3","val_global",1112,"4 3",0.946230779
"4",90,"0.3","val_global",1113,"4 0",0.989672368
"4",90,"0.3","val_global",1113,"4 1",0.937256096938775
"4",90,"0.3","val_global",1113,"4 2",0.951416776
"4",90,"0.3","val_global",1113,"4 3",0.948034166
"4",90,"0.3","val_global",1114,"4 0",0.988048174
"4",90,"0.3","val_global",1114,"4 1",0.937337421428571
"4",90,"0.3","val_global",1114,"4 2",0.951775285
"4",90,"0.3","val_global",1114,"4 3",0.950412999
"4",90,"0.3","val_global",1115,"4 0",0.986437722
"4",90,"0.3","val_global",1115,"4 1",0.934943119387755
"4",90,"0.3","val_global",1115,"4 2",0.951970783
"4",90,"0.3","val_global",1115,"4 3",0.952144213
"4",90,"0.3","val_global",1116,"4 0",0.989953818
"4",90,"0.3","val_global",1116,"4 1",0.935846115306122
"4",90,"0.3","val_global",1116,"4 2",0.952409351
"4",90,"0.3","val_global",1116,"4 3",0.950054118
"4",90,"0.3","val_global",1117,"4 0",0.994595143
"4",90,"0.3","val_global",1117,"4 1",0.935407825510204
"4",90,"0.3","val_global",1117,"4 2",0.956126905
"4",90,"0.3","val_global",1117,"4 3",0.949959073
"4",90,"0.3","val_global",1118,"4 0",0.993406982
"4",90,"0.3","val_global",1118,"4 1",0.936323987755102
"4",90,"0.3","val_global",1118,"4 2",0.956469953
"4",90,"0.3","val_global",1118,"4 3",0.949285598
"4",90,"0.3","val_global",1119,"4 0",0.993392261
"4",90,"0.3","val_global",1119,"4 1",0.938147158163265
"4",90,"0.3","val_global",1119,"4 2",0.958843982
"4",90,"0.3","val_global",1119,"4 3",0.948355896
"4",90,"0.3","val_global",1120,"4 0",0.994619447
"4",90,"0.3","val_global",1120,"4 1",0.937551448979592
"4",90,"0.3","val_global",1120,"4 2",0.959551614
"4",90,"0.3","val_global",1120,"4 3",0.946967117
"4",90,"0.3","val_global",1121,"4 0",0.995046416
"4",90,"0.3","val_global",1121,"4 1",0.934129656122449
"4",90,"0.3","val_global",1121,"4 2",0.961219831
"4",90,"0.3","val_global",1121,"4 3",0.948919815
"4",90,"0.3","val_global",1122,"4 0",0.99743651
"4",90,"0.3","val_global",1122,"4 1",0.933826685714286
"4",90,"0.3","val_global",1122,"4 2",0.962056038
"4",90,"0.3","val_global",1122,"4 3",0.952045997
"4",90,"0.3","val_global",1123,"4 0",0.996343494
"4",90,"0.3","val_global",1123,"4 1",0.933721466326531
"4",90,"0.3","val_global",1123,"4 2",0.958828403
"4",90,"0.3","val_global",1123,"4 3",0.950712108
"4",90,"0.3","val_global",1124,"4 0",0.993748164
"4",90,"0.3","val_global",1124,"4 1",0.933405390816326
"4",90,"0.3","val_global",1124,"4 2",0.959401166
"4",90,"0.3","val_global",1124,"4 3",0.948769031
"4",90,"0.3","val_global",1125,"4 0",0.993969281
"4",90,"0.3","val_global",1125,"4 1",0.933712523469387
"4",90,"0.3","val_global",1125,"4 2",0.958574791
"4",90,"0.3","val_global",1125,"4 3",0.949682429
"4",90,"0.3","val_global",1126,"4 0",0.994494776
"4",90,"0.3","val_global",1126,"4 1",0.935582031632653
"4",90,"0.3","val_global",1126,"4 2",0.956591508
"4",90,"0.3","val_global",1126,"4 3",0.952159855
"4",90,"0.3","val_global",1127,"4 0",0.99353679
"4",90,"0.3","val_global",1127,"4 1",0.93351706122449
"4",90,"0.3","val_global",1127,"4 2",0.956113416
"4",90,"0.3","val_global",1127,"4 3",0.95419774
"4",90,"0.3","val_global",1128,"4 0",0.992854947
"4",90,"0.3","val_global",1128,"4 1",0.932713708163265
"4",90,"0.3","val_global",1128,"4 2",0.955533529
"4",90,"0.3","val_global",1128,"4 3",0.955047564
"4",90,"0.3","val_global",1129,"4 0",0.993386884
"4",90,"0.3","val_global",1129,"4 1",0.931362689795918
"4",90,"0.3","val_global",1129,"4 2",0.956356419
"4",90,"0.3","val_global",1129,"4 3",0.956199063
"4",90,"0.3","val_global",1130,"4 0",0.992467993
"4",90,"0.3","val_global",1130,"4 1",0.929577484693877
"4",90,"0.3","val_global",1130,"4 2",0.955326488
"4",90,"0.3","val_global",1130,"4 3",0.956406985
"4",90,"0.3","val_global",1131,"4 0",0.992352323
"4",90,"0.3","val_global",1131,"4 1",0.930835446938775
"4",90,"0.3","val_global",1131,"4 2",0.956400065
"4",90,"0.3","val_global",1131,"4 3",0.956056397
"4",90,"0.3","val_global",1132,"4 0",0.994190788
"4",90,"0.3","val_global",1132,"4 1",0.932105134693877
"4",90,"0.3","val_global",1132,"4 2",0.956319701
"4",90,"0.3","val_global",1132,"4 3",0.95267055
"4",90,"0.3","val_global",1133,"4 0",0.995571958
"4",90,"0.3","val_global",1133,"4 1",0.931529686734694
"4",90,"0.3","val_global",1133,"4 2",0.954920625
"4",90,"0.3","val_global",1133,"4 3",0.9515281
"4",90,"0.3","val_global",1134,"4 0",0.996861106
"4",90,"0.3","val_global",1134,"4 1",0.931404865306122
"4",90,"0.3","val_global",1134,"4 2",0.954538009
"4",90,"0.3","val_global",1134,"4 3",0.950642108
"4",90,"0.3","val_global",1135,"4 0",0.9974199
"4",90,"0.3","val_global",1135,"4 1",0.93025591632653
"4",90,"0.3","val_global",1135,"4 2",0.954486062
"4",90,"0.3","val_global",1135,"4 3",0.949728772
"4",90,"0.3","val_global",1136,"4 0",0.996138769
"4",90,"0.3","val_global",1136,"4 1",0.929748951020408
"4",90,"0.3","val_global",1136,"4 2",0.953032161
"4",90,"0.3","val_global",1136,"4 3",0.951924101
"4",90,"0.3","val_global",1137,"4 0",0.993897363
"4",90,"0.3","val_global",1137,"4 1",0.928126774489796
"4",90,"0.3","val_global",1137,"4 2",0.952199689
"4",90,"0.3","val_global",1137,"4 3",0.949608106
"4",90,"0.3","val_global",1138,"4 0",0.993028128
"4",90,"0.3","val_global",1138,"4 1",0.927380547959184
"4",90,"0.3","val_global",1138,"4 2",0.949473124
"4",90,"0.3","val_global",1138,"4 3",0.948829946
"4",90,"0.3","val_global",1139,"4 0",0.993684488
"4",90,"0.3","val_global",1139,"4 1",0.927091008163265
"4",90,"0.3","val_global",1139,"4 2",0.946612027
"4",90,"0.3","val_global",1139,"4 3",0.947928488
"4",90,"0.3","val_global",1140,"4 0",0.993345888
"4",90,"0.3","val_global",1140,"4 1",0.928585904081632
"4",90,"0.3","val_global",1140,"4 2",0.94571355
"4",90,"0.3","val_global",1140,"4 3",0.949405957
"4",90,"0.3","val_global",1141,"4 0",0.993557811
"4",90,"0.3","val_global",1141,"4 1",0.930080782653061
"4",90,"0.3","val_global",1141,"4 2",0.945189413
"4",90,"0.3","val_global",1141,"4 3",0.947780893
"4",90,"0.3","val_global",1142,"4 0",0.994798682
"4",90,"0.3","val_global",1142,"4 1",0.92932527755102
"4",90,"0.3","val_global",1142,"4 2",0.945051757
"4",90,"0.3","val_global",1142,"4 3",0.946352358
"4",90,"0.3","val_global",1143,"4 0",0.993976354
"4",90,"0.3","val_global",1143,"4 1",0.928110618367347
"4",90,"0.3","val_global",1143,"4 2",0.944693567
"4",90,"0.3","val_global",1143,"4 3",0.945923158
"4",90,"0.3","val_global",1144,"4 0",0.995584057
"4",90,"0.3","val_global",1144,"4 1",0.92729371122449
"4",90,"0.3","val_global",1144,"4 2",0.94338405
"4",90,"0.3","val_global",1144,"4 3",0.946984473
"4",90,"0.3","val_global",1145,"4 0",0.996076228
"4",90,"0.3","val_global",1145,"4 1",0.924899464285714
"4",90,"0.3","val_global",1145,"4 2",0.94157303
"4",90,"0.3","val_global",1145,"4 3",0.945389116
"4",90,"0.3","val_global",1146,"4 0",0.993010238
"4",90,"0.3","val_global",1146,"4 1",0.923733906122449
"4",90,"0.3","val_global",1146,"4 2",0.942609514
"4",90,"0.3","val_global",1146,"4 3",0.943332209
"4",90,"0.3","val_global",1147,"4 0",0.993717024
"4",90,"0.3","val_global",1147,"4 1",0.923683157142857
"4",90,"0.3","val_global",1147,"4 2",0.944840703
"4",90,"0.3","val_global",1147,"4 3",0.939952883
"4",90,"0.3","val_global",1148,"4 0",0.992904717
"4",90,"0.3","val_global",1148,"4 1",0.923784293877551
"4",90,"0.3","val_global",1148,"4 2",0.947257925
"4",90,"0.3","val_global",1148,"4 3",0.941566989
"4",90,"0.3","val_global",1149,"4 0",0.989738454
"4",90,"0.3","val_global",1149,"4 1",0.925016078571428
"4",90,"0.3","val_global",1149,"4 2",0.945543195
"4",90,"0.3","val_global",1149,"4 3",0.942122942
"4",90,"0.3","val_global",1150,"4 0",0.989214739
"4",90,"0.3","val_global",1150,"4 1",0.926817903061224
"4",90,"0.3","val_global",1150,"4 2",0.945587073
"4",90,"0.3","val_global",1150,"4 3",0.943764429
"4",90,"0.3","val_global",1151,"4 0",0.988788116
"4",90,"0.3","val_global",1151,"4 1",0.925657725510204
"4",90,"0.3","val_global",1151,"4 2",0.944390701
"4",90,"0.3","val_global",1151,"4 3",0.943002882
"4",90,"0.3","val_global",1152,"4 0",0.987730037
"4",90,"0.3","val_global",1152,"4 1",0.922950336734694
"4",90,"0.3","val_global",1152,"4 2",0.944392463
"4",90,"0.3","val_global",1152,"4 3",0.94242852
"4",90,"0.3","val_global",1153,"4 0",0.98660445
"4",90,"0.3","val_global",1153,"4 1",0.923245223469388
"4",90,"0.3","val_global",1153,"4 2",0.945736627
"4",90,"0.3","val_global",1153,"4 3",0.94449336
"4",90,"0.3","val_global",1154,"4 0",0.987288062
"4",90,"0.3","val_global",1154,"4 1",0.923750408163265
"4",90,"0.3","val_global",1154,"4 2",0.942635443
"4",90,"0.3","val_global",1154,"4 3",0.942920481
"4",90,"0.3","val_global",1155,"4 0",0.985987296
"4",90,"0.3","val_global",1155,"4 1",0.925566337755102
"4",90,"0.3","val_global",1155,"4 2",0.944128821
"4",90,"0.3","val_global",1155,"4 3",0.943541032
"4",90,"0.3","val_global",1156,"4 0",0.987930415
"4",90,"0.3","val_global",1156,"4 1",0.926622120408163
"4",90,"0.3","val_global",1156,"4 2",0.94555644
"4",90,"0.3","val_global",1156,"4 3",0.941802684
"4",90,"0.3","val_global",1157,"4 0",0.987764324
"4",90,"0.3","val_global",1157,"4 1",0.928689148979592
"4",90,"0.3","val_global",1157,"4 2",0.946526609
"4",90,"0.3","val_global",1157,"4 3",0.942354976
"4",90,"0.3","val_global",1158,"4 0",0.985690512
"4",90,"0.3","val_global",1158,"4 1",0.927670378571428
"4",90,"0.3","val_global",1158,"4 2",0.948193165
"4",90,"0.3","val_global",1158,"4 3",0.943495806
"4",90,"0.3","val_global",1159,"4 0",0.982987416
"4",90,"0.3","val_global",1159,"4 1",0.926525095918367
"4",90,"0.3","val_global",1159,"4 2",0.947685633
"4",90,"0.3","val_global",1159,"4 3",0.942919499
"4",90,"0.3","val_global",1160,"4 0",0.981489446
"4",90,"0.3","val_global",1160,"4 1",0.925313029591837
"4",90,"0.3","val_global",1160,"4 2",0.946257405
"4",90,"0.3","val_global",1160,"4 3",0.942503919
"4",90,"0.3","val_global",1161,"4 0",0.981047005
"4",90,"0.3","val_global",1161,"4 1",0.925683892857143
"4",90,"0.3","val_global",1161,"4 2",0.942303851
"4",90,"0.3","val_global",1161,"4 3",0.942015045
"4",90,"0.3","val_global",1162,"4 0",0.977381224
"4",90,"0.3","val_global",1162,"4 1",0.928093975510204
"4",90,"0.3","val_global",1162,"4 2",0.942963621
"4",90,"0.3","val_global",1162,"4 3",0.941149192
"4",90,"0.3","val_global",1163,"4 0",0.97760412
"4",90,"0.3","val_global",1163,"4 1",0.92870043877551
"4",90,"0.3","val_global",1163,"4 2",0.943408448
"4",90,"0.3","val_global",1163,"4 3",0.941117399
"4",90,"0.3","val_global",1164,"4 0",0.979054918
"4",90,"0.3","val_global",1164,"4 1",0.929686372448979
"4",90,"0.3","val_global",1164,"4 2",0.944998313
"4",90,"0.3","val_global",1164,"4 3",0.940054769
"4",90,"0.3","val_global",1165,"4 0",0.977309653
"4",90,"0.3","val_global",1165,"4 1",0.931197462244898
"4",90,"0.3","val_global",1165,"4 2",0.947119076
"4",90,"0.3","val_global",1165,"4 3",0.942747889
"4",90,"0.3","val_global",1166,"4 0",0.97984286
"4",90,"0.3","val_global",1166,"4 1",0.930966065306122
"4",90,"0.3","val_global",1166,"4 2",0.948302086
"4",90,"0.3","val_global",1166,"4 3",0.944180998
"4",90,"0.3","val_global",1167,"4 0",0.979126175
"4",90,"0.3","val_global",1167,"4 1",0.931986656122449
"4",90,"0.3","val_global",1167,"4 2",0.949099503
"4",90,"0.3","val_global",1167,"4 3",0.945469339
"4",90,"0.3","val_global",1168,"4 0",0.978793135
"4",90,"0.3","val_global",1168,"4 1",0.931439321428571
"4",90,"0.3","val_global",1168,"4 2",0.945887982
"4",90,"0.3","val_global",1168,"4 3",0.944197444
"4",90,"0.3","val_global",1169,"4 0",0.977572413
"4",90,"0.3","val_global",1169,"4 1",0.930203139795918
"4",90,"0.3","val_global",1169,"4 2",0.94666588
"4",90,"0.3","val_global",1169,"4 3",0.941649631
"4",90,"0.3","val_global",1170,"4 0",0.979624302
"4",90,"0.3","val_global",1170,"4 1",0.929315823469388
"4",90,"0.3","val_global",1170,"4 2",0.946839339
"4",90,"0.3","val_global",1170,"4 3",0.94018029
"4",90,"0.3","val_global",1171,"4 0",0.978378226
"4",90,"0.3","val_global",1171,"4 1",0.929906352040816
"4",90,"0.3","val_global",1171,"4 2",0.947633115
"4",90,"0.3","val_global",1171,"4 3",0.943185472
"4",90,"0.3","val_global",1172,"4 0",0.978404646
"4",90,"0.3","val_global",1172,"4 1",0.932056039795918
"4",90,"0.3","val_global",1172,"4 2",0.945796139
"4",90,"0.3","val_global",1172,"4 3",0.943260456
"4",90,"0.3","val_global",1173,"4 0",0.978106146
"4",90,"0.3","val_global",1173,"4 1",0.931126398979592
"4",90,"0.3","val_global",1173,"4 2",0.946559853
"4",90,"0.3","val_global",1173,"4 3",0.941450531
"4",90,"0.3","val_global",1174,"4 0",0.979215368
"4",90,"0.3","val_global",1174,"4 1",0.930228135714286
"4",90,"0.3","val_global",1174,"4 2",0.948437909
"4",90,"0.3","val_global",1174,"4 3",0.94356119
"4",90,"0.3","val_global",1175,"4 0",0.978461081
"4",90,"0.3","val_global",1175,"4 1",0.929470726530612
"4",90,"0.3","val_global",1175,"4 2",0.945756759
"4",90,"0.3","val_global",1175,"4 3",0.942191347
"4",90,"0.3","val_global",1176,"4 0",0.976994244
"4",90,"0.3","val_global",1176,"4 1",0.928313902040816
"4",90,"0.3","val_global",1176,"4 2",0.946545125
"4",90,"0.3","val_global",1176,"4 3",0.942508275
"4",90,"0.3","val_global",1177,"4 0",0.97430364
"4",90,"0.3","val_global",1177,"4 1",0.927197657142857
"4",90,"0.3","val_global",1177,"4 2",0.944465464
"4",90,"0.3","val_global",1177,"4 3",0.940307706
"4",90,"0.3","val_global",1178,"4 0",0.977532071
"4",90,"0.3","val_global",1178,"4 1",0.927651163265306
"4",90,"0.3","val_global",1178,"4 2",0.944204347
"4",90,"0.3","val_global",1178,"4 3",0.939215701
"4",90,"0.3","val_global",1179,"4 0",0.978489112
"4",90,"0.3","val_global",1179,"4 1",0.928563079591836
"4",90,"0.3","val_global",1179,"4 2",0.94727564
"4",90,"0.3","val_global",1179,"4 3",0.937843389
"4",90,"0.3","val_global",1180,"4 0",0.978899533
"4",90,"0.3","val_global",1180,"4 1",0.927999694897959
"4",90,"0.3","val_global",1180,"4 2",0.950216841
"4",90,"0.3","val_global",1180,"4 3",0.934535041
"4",90,"0.3","val_global",1181,"4 0",0.97596283
"4",90,"0.3","val_global",1181,"4 1",0.927638890816326
"4",90,"0.3","val_global",1181,"4 2",0.953079113
"4",90,"0.3","val_global",1181,"4 3",0.935491592
"4",90,"0.3","val_global",1182,"4 0",0.979014772
"4",90,"0.3","val_global",1182,"4 1",0.927857706122449
"4",90,"0.3","val_global",1182,"4 2",0.951911918
"4",90,"0.3","val_global",1182,"4 3",0.934271302
"4",90,"0.3","val_global",1183,"4 0",0.97823028
"4",90,"0.3","val_global",1183,"4 1",0.926656160204081
"4",90,"0.3","val_global",1183,"4 2",0.952894812
"4",90,"0.3","val_global",1183,"4 3",0.9351026
"4",90,"0.3","val_global",1184,"4 0",0.977564526
"4",90,"0.3","val_global",1184,"4 1",0.925070439795918
"4",90,"0.3","val_global",1184,"4 2",0.951158074
"4",90,"0.3","val_global",1184,"4 3",0.936766906
"4",90,"0.3","val_global",1185,"4 0",0.979902613
"4",90,"0.3","val_global",1185,"4 1",0.925745640816326
"4",90,"0.3","val_global",1185,"4 2",0.951298562
"4",90,"0.3","val_global",1185,"4 3",0.935612789
"4",90,"0.3","val_global",1186,"4 0",0.978875622
"4",90,"0.3","val_global",1186,"4 1",0.926918426530612
"4",90,"0.3","val_global",1186,"4 2",0.952390428
"4",90,"0.3","val_global",1186,"4 3",0.934386193
"4",90,"0.3","val_global",1187,"4 0",0.979461375
"4",90,"0.3","val_global",1187,"4 1",0.926987905102041
"4",90,"0.3","val_global",1187,"4 2",0.952111193
"4",90,"0.3","val_global",1187,"4 3",0.935276997
"4",90,"0.3","val_global",1188,"4 0",0.976956349
"4",90,"0.3","val_global",1188,"4 1",0.9254697
"4",90,"0.3","val_global",1188,"4 2",0.951839928
"4",90,"0.3","val_global",1188,"4 3",0.935451579
"4",90,"0.3","val_global",1189,"4 0",0.979934197
"4",90,"0.3","val_global",1189,"4 1",0.924471972448979
"4",90,"0.3","val_global",1189,"4 2",0.950572169
"4",90,"0.3","val_global",1189,"4 3",0.937997863
"4",90,"0.3","val_global",1190,"4 0",0.976772164
"4",90,"0.3","val_global",1190,"4 1",0.924493764285714
"4",90,"0.3","val_global",1190,"4 2",0.950174634
"4",90,"0.3","val_global",1190,"4 3",0.936064619
"4",90,"0.3","val_global",1191,"4 0",0.979605307
"4",90,"0.3","val_global",1191,"4 1",0.923189025510204
"4",90,"0.3","val_global",1191,"4 2",0.949122735
"4",90,"0.3","val_global",1191,"4 3",0.932326372
"4",90,"0.3","val_global",1192,"4 0",0.977274032
"4",90,"0.3","val_global",1192,"4 1",0.922986098979592
"4",90,"0.3","val_global",1192,"4 2",0.948122397
"4",90,"0.3","val_global",1192,"4 3",0.931665217
"4",90,"0.3","val_global",1193,"4 0",0.979526848
"4",90,"0.3","val_global",1193,"4 1",0.922907681632653
"4",90,"0.3","val_global",1193,"4 2",0.947455904
"4",90,"0.3","val_global",1193,"4 3",0.934621526
"4",90,"0.3","val_global",1194,"4 0",0.976321922
"4",90,"0.3","val_global",1194,"4 1",0.921227462244898
"4",90,"0.3","val_global",1194,"4 2",0.948436108
"4",90,"0.3","val_global",1194,"4 3",0.932745198
"4",90,"0.3","val_global",1195,"4 0",0.977329192
"4",90,"0.3","val_global",1195,"4 1",0.921838710204081
"4",90,"0.3","val_global",1195,"4 2",0.949241645
"4",90,"0.3","val_global",1195,"4 3",0.934740401
"4",90,"0.3","val_global",1196,"4 0",0.976209944
"4",90,"0.3","val_global",1196,"4 1",0.921934915306122
"4",90,"0.3","val_global",1196,"4 2",0.948250668
"4",90,"0.3","val_global",1196,"4 3",0.93484646
"4",90,"0.3","val_global",1197,"4 0",0.977507621
"4",90,"0.3","val_global",1197,"4 1",0.919582957142857
"4",90,"0.3","val_global",1197,"4 2",0.949408249
"4",90,"0.3","val_global",1197,"4 3",0.935492394
"4",90,"0.3","val_global",1198,"4 0",0.975542611
"4",90,"0.3","val_global",1198,"4 1",0.919085986734694
"4",90,"0.3","val_global",1198,"4 2",0.94922312
"4",90,"0.3","val_global",1198,"4 3",0.936359851
"4",90,"0.3","val_global",1199,"4 0",0.97678582
"4",90,"0.3","val_global",1199,"4 1",0.919327037755102
"4",90,"0.3","val_global",1199,"4 2",0.946319888
"4",90,"0.3","val_global",1199,"4 3",0.937064635
"4",90,"0.3","val_global",1200,"4 0",0.978044172
"4",90,"0.3","val_global",1200,"4 1",0.918634978571429
"4",90,"0.3","val_global",1200,"4 2",0.943965764
"4",90,"0.3","val_global",1200,"4 3",0.938601233
"4",90,"0.3","val_global",1201,"4 0",0.978337421
"4",90,"0.3","val_global",1201,"4 1",0.919579006122449
"4",90,"0.3","val_global",1201,"4 2",0.942540018
"4",90,"0.3","val_global",1201,"4 3",0.938185659
"4",90,"0.3","val_global",1202,"4 0",0.977139941
"4",90,"0.3","val_global",1202,"4 1",0.915283471428571
"4",90,"0.3","val_global",1202,"4 2",0.943736332
"4",90,"0.3","val_global",1202,"4 3",0.937825544
"4",90,"0.3","val_global",1203,"4 0",0.977922861
"4",90,"0.3","val_global",1203,"4 1",0.915389034693877
"4",90,"0.3","val_global",1203,"4 2",0.943926703
"4",90,"0.3","val_global",1203,"4 3",0.936126954
"4",90,"0.3","val_global",1204,"4 0",0.977648944
"4",90,"0.3","val_global",1204,"4 1",0.916614059183673
"4",90,"0.3","val_global",1204,"4 2",0.945172082
"4",90,"0.3","val_global",1204,"4 3",0.935247818
"4",90,"0.3","val_global",1205,"4 0",0.975039382
"4",90,"0.3","val_global",1205,"4 1",0.916514058163265
"4",90,"0.3","val_global",1205,"4 2",0.945987436
"4",90,"0.3","val_global",1205,"4 3",0.93566494
"4",90,"0.3","val_global",1206,"4 0",0.973261533
"4",90,"0.3","val_global",1206,"4 1",0.913134932653061
"4",90,"0.3","val_global",1206,"4 2",0.944575398
"4",90,"0.3","val_global",1206,"4 3",0.935695693
"4",90,"0.3","val_global",1207,"4 0",0.971810089
"4",90,"0.3","val_global",1207,"4 1",0.911069054081633
"4",90,"0.3","val_global",1207,"4 2",0.94274851
"4",90,"0.3","val_global",1207,"4 3",0.93604301
"4",90,"0.3","val_global",1208,"4 0",0.974209135
"4",90,"0.3","val_global",1208,"4 1",0.912224332653061
"4",90,"0.3","val_global",1208,"4 2",0.942275286
"4",90,"0.3","val_global",1208,"4 3",0.935913443
"4",90,"0.3","val_global",1209,"4 0",0.972649233
"4",90,"0.3","val_global",1209,"4 1",0.911367945918367
"4",90,"0.3","val_global",1209,"4 2",0.942332549
"4",90,"0.3","val_global",1209,"4 3",0.933601823
"4",90,"0.3","val_global",1210,"4 0",0.974720576
"4",90,"0.3","val_global",1210,"4 1",0.909492652040816
"4",90,"0.3","val_global",1210,"4 2",0.939781048
"4",90,"0.3","val_global",1210,"4 3",0.933652807
"4",90,"0.3","val_global",1211,"4 0",0.97197539
"4",90,"0.3","val_global",1211,"4 1",0.909486733673469
"4",90,"0.3","val_global",1211,"4 2",0.939220505
"4",90,"0.3","val_global",1211,"4 3",0.934137331
"4",90,"0.3","val_global",1212,"4 0",0.973099322
"4",90,"0.3","val_global",1212,"4 1",0.908385534693877
"4",90,"0.3","val_global",1212,"4 2",0.940235183
"4",90,"0.3","val_global",1212,"4 3",0.933468433
"4",90,"0.3","val_global",1213,"4 0",0.971320576
"4",90,"0.3","val_global",1213,"4 1",0.907835016326531
"4",90,"0.3","val_global",1213,"4 2",0.939579573
"4",90,"0.3","val_global",1213,"4 3",0.93355779
"4",90,"0.3","val_global",1214,"4 0",0.972931905
"4",90,"0.3","val_global",1214,"4 1",0.911214397959183
"4",90,"0.3","val_global",1214,"4 2",0.940212224
"4",90,"0.3","val_global",1214,"4 3",0.933248286
"4",90,"0.3","val_global",1215,"4 0",0.97401648
"4",90,"0.3","val_global",1215,"4 1",0.912185634693877
"4",90,"0.3","val_global",1215,"4 2",0.941407587
"4",90,"0.3","val_global",1215,"4 3",0.930973702
"4",90,"0.3","val_global",1216,"4 0",0.973732083
"4",90,"0.3","val_global",1216,"4 1",0.912775576530612
"4",90,"0.3","val_global",1216,"4 2",0.941075907
"4",90,"0.3","val_global",1216,"4 3",0.930018799
"4",90,"0.3","val_global",1217,"4 0",0.974413683
"4",90,"0.3","val_global",1217,"4 1",0.916228284693877
"4",90,"0.3","val_global",1217,"4 2",0.939420606
"4",90,"0.3","val_global",1217,"4 3",0.930909345
"4",90,"0.3","val_global",1218,"4 0",0.97533566
"4",90,"0.3","val_global",1218,"4 1",0.91702056122449
"4",90,"0.3","val_global",1218,"4 2",0.940164722
"4",90,"0.3","val_global",1218,"4 3",0.931945513
"4",90,"0.3","val_global",1219,"4 0",0.97353166
"4",90,"0.3","val_global",1219,"4 1",0.916760414285714
"4",90,"0.3","val_global",1219,"4 2",0.940706525
"4",90,"0.3","val_global",1219,"4 3",0.930925666
"4",90,"0.3","val_global",1220,"4 0",0.97185733
"4",90,"0.3","val_global",1220,"4 1",0.917854573469388
"4",90,"0.3","val_global",1220,"4 2",0.941550458
"4",90,"0.3","val_global",1220,"4 3",0.931614904
"4",90,"0.3","val_global",1221,"4 0",0.971996881
"4",90,"0.3","val_global",1221,"4 1",0.917646053061224
"4",90,"0.3","val_global",1221,"4 2",0.942064284
"4",90,"0.3","val_global",1221,"4 3",0.930676285
"4",90,"0.3","val_global",1222,"4 0",0.973711523
"4",90,"0.3","val_global",1222,"4 1",0.920930301020408
"4",90,"0.3","val_global",1222,"4 2",0.939330775
"4",90,"0.3","val_global",1222,"4 3",0.932090407
"4",90,"0.3","val_global",1223,"4 0",0.972739967
"4",90,"0.3","val_global",1223,"4 1",0.921279043877551
"4",90,"0.3","val_global",1223,"4 2",0.939754908
"4",90,"0.3","val_global",1223,"4 3",0.932756115
"4",90,"0.3","val_global",1224,"4 0",0.969830158
"4",90,"0.3","val_global",1224,"4 1",0.921457412244898
"4",90,"0.3","val_global",1224,"4 2",0.936787967
"4",90,"0.3","val_global",1224,"4 3",0.932791856
"4",90,"0.3","val_global",1225,"4 0",0.971776066
"4",90,"0.3","val_global",1225,"4 1",0.920479430612245
"4",90,"0.3","val_global",1225,"4 2",0.93411223
"4",90,"0.3","val_global",1225,"4 3",0.931166426
"4",90,"0.3","val_global",1226,"4 0",0.97207168
"4",90,"0.3","val_global",1226,"4 1",0.920828481632653
"4",90,"0.3","val_global",1226,"4 2",0.931500678
"4",90,"0.3","val_global",1226,"4 3",0.927739999
"4",90,"0.3","val_global",1227,"4 0",0.97045573
"4",90,"0.3","val_global",1227,"4 1",0.921853959183673
"4",90,"0.3","val_global",1227,"4 2",0.930632774
"4",90,"0.3","val_global",1227,"4 3",0.925972069
"4",90,"0.3","val_global",1228,"4 0",0.968357248
"4",90,"0.3","val_global",1228,"4 1",0.921621795918367
"4",90,"0.3","val_global",1228,"4 2",0.931129185
"4",90,"0.3","val_global",1228,"4 3",0.925976443
"4",90,"0.3","val_global",1229,"4 0",0.968181049
"4",90,"0.3","val_global",1229,"4 1",0.923863763265306
"4",90,"0.3","val_global",1229,"4 2",0.929598981
"4",90,"0.3","val_global",1229,"4 3",0.927413021
"4",90,"0.3","val_global",1230,"4 0",0.968938793
"4",90,"0.3","val_global",1230,"4 1",0.924168612244898
"4",90,"0.3","val_global",1230,"4 2",0.932475153
"4",90,"0.3","val_global",1230,"4 3",0.928869828
"4",90,"0.3","val_global",1231,"4 0",0.970163899
"4",90,"0.3","val_global",1231,"4 1",0.924708852040816
"4",90,"0.3","val_global",1231,"4 2",0.932639799
"4",90,"0.3","val_global",1231,"4 3",0.929961143
"4",90,"0.3","val_global",1232,"4 0",0.968254102
"4",90,"0.3","val_global",1232,"4 1",0.925600547959183
"4",90,"0.3","val_global",1232,"4 2",0.931696259
"4",90,"0.3","val_global",1232,"4 3",0.932332879
"4",90,"0.3","val_global",1233,"4 0",0.96804484
"4",90,"0.3","val_global",1233,"4 1",0.925100919387755
"4",90,"0.3","val_global",1233,"4 2",0.931751899
"4",90,"0.3","val_global",1233,"4 3",0.92973029
"4",90,"0.3","val_global",1234,"4 0",0.968178969
"4",90,"0.3","val_global",1234,"4 1",0.922710176530612
"4",90,"0.3","val_global",1234,"4 2",0.930898382
"4",90,"0.3","val_global",1234,"4 3",0.930259484
"4",90,"0.3","val_global",1235,"4 0",0.966444747
"4",90,"0.3","val_global",1235,"4 1",0.919890023469388
"4",90,"0.3","val_global",1235,"4 2",0.928804865
"4",90,"0.3","val_global",1235,"4 3",0.92953329
"4",90,"0.3","val_global",1236,"4 0",0.968960283
"4",90,"0.3","val_global",1236,"4 1",0.917363493877551
"4",90,"0.3","val_global",1236,"4 2",0.929792342
"4",90,"0.3","val_global",1236,"4 3",0.932760902
"4",90,"0.3","val_global",1237,"4 0",0.969674083
"4",90,"0.3","val_global",1237,"4 1",0.915883518367347
"4",90,"0.3","val_global",1237,"4 2",0.929594668
"4",90,"0.3","val_global",1237,"4 3",0.932618698
"4",90,"0.3","val_global",1238,"4 0",0.970425786
"4",90,"0.3","val_global",1238,"4 1",0.914251575510204
"4",90,"0.3","val_global",1238,"4 2",0.929382102
"4",90,"0.3","val_global",1238,"4 3",0.932665823
"4",90,"0.3","val_global",1239,"4 0",0.970819858
"4",90,"0.3","val_global",1239,"4 1",0.912356785714286
"4",90,"0.3","val_global",1239,"4 2",0.929118897
"4",90,"0.3","val_global",1239,"4 3",0.934325035
"4",90,"0.3","val_global",1240,"4 0",0.971771625
"4",90,"0.3","val_global",1240,"4 1",0.911988754081632
"4",90,"0.3","val_global",1240,"4 2",0.929692096
"4",90,"0.3","val_global",1240,"4 3",0.93470444
"4",90,"0.3","val_global",1241,"4 0",0.973239094
"4",90,"0.3","val_global",1241,"4 1",0.910658116326531
"4",90,"0.3","val_global",1241,"4 2",0.92884789
"4",90,"0.3","val_global",1241,"4 3",0.934874913
"4",90,"0.3","val_global",1242,"4 0",0.969856836
"4",90,"0.3","val_global",1242,"4 1",0.910509286734694
"4",90,"0.3","val_global",1242,"4 2",0.929962875
"4",90,"0.3","val_global",1242,"4 3",0.93613357
"4",90,"0.3","val_global",1243,"4 0",0.971393492
"4",90,"0.3","val_global",1243,"4 1",0.910950824489796
"4",90,"0.3","val_global",1243,"4 2",0.927052139
"4",90,"0.3","val_global",1243,"4 3",0.93699625
"4",90,"0.3","val_global",1244,"4 0",0.973727942
"4",90,"0.3","val_global",1244,"4 1",0.909999872448979
"4",90,"0.3","val_global",1244,"4 2",0.929154288
"4",90,"0.3","val_global",1244,"4 3",0.935696021
"4",90,"0.3","val_global",1245,"4 0",0.97091493
"4",90,"0.3","val_global",1245,"4 1",0.910663142857143
"4",90,"0.3","val_global",1245,"4 2",0.931519173
"4",90,"0.3","val_global",1245,"4 3",0.937094759
"4",90,"0.3","val_global",1246,"4 0",0.972100494
"4",90,"0.3","val_global",1246,"4 1",0.91183431632653
"4",90,"0.3","val_global",1246,"4 2",0.932757715
"4",90,"0.3","val_global",1246,"4 3",0.939411719
"4",90,"0.3","val_global",1247,"4 0",0.973688736
"4",90,"0.3","val_global",1247,"4 1",0.911049774489796
"4",90,"0.3","val_global",1247,"4 2",0.933607421
"4",90,"0.3","val_global",1247,"4 3",0.939584652
"4",90,"0.3","val_global",1248,"4 0",0.973802514
"4",90,"0.3","val_global",1248,"4 1",0.912834545918367
"4",90,"0.3","val_global",1248,"4 2",0.934403693
"4",90,"0.3","val_global",1248,"4 3",0.938915293
"4",90,"0.3","val_global",1249,"4 0",0.972830949
"4",90,"0.3","val_global",1249,"4 1",0.911748232653061
"4",90,"0.3","val_global",1249,"4 2",0.934777333
"4",90,"0.3","val_global",1249,"4 3",0.938109091
"4",90,"0.3","val_global",1250,"4 0",0.971715085
"4",90,"0.3","val_global",1250,"4 1",0.914156679591837
"4",90,"0.3","val_global",1250,"4 2",0.93523045
"4",90,"0.3","val_global",1250,"4 3",0.937885017
"4",90,"0.3","val_global",1251,"4 0",0.973887103
"4",90,"0.3","val_global",1251,"4 1",0.914109163265306
"4",90,"0.3","val_global",1251,"4 2",0.937947839
"4",90,"0.3","val_global",1251,"4 3",0.93875866
"4",90,"0.3","val_global",1252,"4 0",0.97772127
"4",90,"0.3","val_global",1252,"4 1",0.913667136734694
"4",90,"0.3","val_global",1252,"4 2",0.93925454
"4",90,"0.3","val_global",1252,"4 3",0.937351891
"4",90,"0.3","val_global",1253,"4 0",0.978318894
"4",90,"0.3","val_global",1253,"4 1",0.913803476530612
"4",90,"0.3","val_global",1253,"4 2",0.938507736
"4",90,"0.3","val_global",1253,"4 3",0.937716858
"4",90,"0.3","val_global",1254,"4 0",0.97735294
"4",90,"0.3","val_global",1254,"4 1",0.915298509183673
"4",90,"0.3","val_global",1254,"4 2",0.937467925
"4",90,"0.3","val_global",1254,"4 3",0.937340389
"4",90,"0.3","val_global",1255,"4 0",0.976787425
"4",90,"0.3","val_global",1255,"4 1",0.917175715306122
"4",90,"0.3","val_global",1255,"4 2",0.938750352
"4",90,"0.3","val_global",1255,"4 3",0.936984537
"4",90,"0.3","val_global",1256,"4 0",0.974998367
"4",90,"0.3","val_global",1256,"4 1",0.919113975510204
"4",90,"0.3","val_global",1256,"4 2",0.936847765
"4",90,"0.3","val_global",1256,"4 3",0.934213178
"4",90,"0.3","val_global",1257,"4 0",0.974214155
"4",90,"0.3","val_global",1257,"4 1",0.918959671428571
"4",90,"0.3","val_global",1257,"4 2",0.938071621
"4",90,"0.3","val_global",1257,"4 3",0.933716569
"4",90,"0.3","val_global",1258,"4 0",0.971712721
"4",90,"0.3","val_global",1258,"4 1",0.92091468877551
"4",90,"0.3","val_global",1258,"4 2",0.938341247
"4",90,"0.3","val_global",1258,"4 3",0.932785965
"4",90,"0.3","val_global",1259,"4 0",0.970118835
"4",90,"0.3","val_global",1259,"4 1",0.922701948979592
"4",90,"0.3","val_global",1259,"4 2",0.939289685
"4",90,"0.3","val_global",1259,"4 3",0.932242139
"4",90,"0.3","val_global",1260,"4 0",0.968487538
"4",90,"0.3","val_global",1260,"4 1",0.923031822448979
"4",90,"0.3","val_global",1260,"4 2",0.936002695
"4",90,"0.3","val_global",1260,"4 3",0.930065014
"4",90,"0.3","val_global",1261,"4 0",0.967410187
"4",90,"0.3","val_global",1261,"4 1",0.922120674489796
"4",90,"0.3","val_global",1261,"4 2",0.937122964
"4",90,"0.3","val_global",1261,"4 3",0.929989771
"4",90,"0.3","val_global",1262,"4 0",0.968234594
"4",90,"0.3","val_global",1262,"4 1",0.921307455102041
"4",90,"0.3","val_global",1262,"4 2",0.936707021
"4",90,"0.3","val_global",1262,"4 3",0.927720659
"4",90,"0.3","val_global",1263,"4 0",0.968197361
"4",90,"0.3","val_global",1263,"4 1",0.919151755102041
"4",90,"0.3","val_global",1263,"4 2",0.937092027
"4",90,"0.3","val_global",1263,"4 3",0.929629862
"4",90,"0.3","val_global",1264,"4 0",0.966945604
"4",90,"0.3","val_global",1264,"4 1",0.918890640816326
"4",90,"0.3","val_global",1264,"4 2",0.937888519
"4",90,"0.3","val_global",1264,"4 3",0.930867141
"4",90,"0.3","val_global",1265,"4 0",0.969437031
"4",90,"0.3","val_global",1265,"4 1",0.91971361122449
"4",90,"0.3","val_global",1265,"4 2",0.93647557
"4",90,"0.3","val_global",1265,"4 3",0.930905095
"4",90,"0.3","val_global",1266,"4 0",0.967286656
"4",90,"0.3","val_global",1266,"4 1",0.91937391632653
"4",90,"0.3","val_global",1266,"4 2",0.937092225
"4",90,"0.3","val_global",1266,"4 3",0.933055274
"4",90,"0.3","val_global",1267,"4 0",0.968196913
"4",90,"0.3","val_global",1267,"4 1",0.918720483673469
"4",90,"0.3","val_global",1267,"4 2",0.939240792
"4",90,"0.3","val_global",1267,"4 3",0.932062073
"4",90,"0.3","val_global",1268,"4 0",0.970314654
"4",90,"0.3","val_global",1268,"4 1",0.917731003061224
"4",90,"0.3","val_global",1268,"4 2",0.937578625
"4",90,"0.3","val_global",1268,"4 3",0.932303631
"4",90,"0.3","val_global",1269,"4 0",0.972852307
"4",90,"0.3","val_global",1269,"4 1",0.916411408163265
"4",90,"0.3","val_global",1269,"4 2",0.937644649
"4",90,"0.3","val_global",1269,"4 3",0.932066269
"4",90,"0.3","val_global",1270,"4 0",0.972797167
"4",90,"0.3","val_global",1270,"4 1",0.915077464285714
"4",90,"0.3","val_global",1270,"4 2",0.9355047
"4",90,"0.3","val_global",1270,"4 3",0.932267151
"4",90,"0.3","val_global",1271,"4 0",0.970351015
"4",90,"0.3","val_global",1271,"4 1",0.914851004081632
"4",90,"0.3","val_global",1271,"4 2",0.932334572
"4",90,"0.3","val_global",1271,"4 3",0.932607967
"4",90,"0.3","val_global",1272,"4 0",0.968283551
"4",90,"0.3","val_global",1272,"4 1",0.914985653061224
"4",90,"0.3","val_global",1272,"4 2",0.932073773
"4",90,"0.3","val_global",1272,"4 3",0.932978724
"4",90,"0.3","val_global",1273,"4 0",0.968202839
"4",90,"0.3","val_global",1273,"4 1",0.916594556122449
"4",90,"0.3","val_global",1273,"4 2",0.933553555
"4",90,"0.3","val_global",1273,"4 3",0.933580029
"4",90,"0.3","val_global",1274,"4 0",0.967425346
"4",90,"0.3","val_global",1274,"4 1",0.914821994897959
"4",90,"0.3","val_global",1274,"4 2",0.934250891
"4",90,"0.3","val_global",1274,"4 3",0.932975456
"4",90,"0.3","val_global",1275,"4 0",0.968255813
"4",90,"0.3","val_global",1275,"4 1",0.912287841836735
"4",90,"0.3","val_global",1275,"4 2",0.93286922
"4",90,"0.3","val_global",1275,"4 3",0.93184343
"4",90,"0.3","val_global",1276,"4 0",0.966701403
"4",90,"0.3","val_global",1276,"4 1",0.911571217346939
"4",90,"0.3","val_global",1276,"4 2",0.93216939
"4",90,"0.3","val_global",1276,"4 3",0.932400825
"4",90,"0.3","val_global",1277,"4 0",0.967090015
"4",90,"0.3","val_global",1277,"4 1",0.912315091836735
"4",90,"0.3","val_global",1277,"4 2",0.93076225
"4",90,"0.3","val_global",1277,"4 3",0.931085763
"4",90,"0.3","val_global",1278,"4 0",0.968309008
"4",90,"0.3","val_global",1278,"4 1",0.911092013265306
"4",90,"0.3","val_global",1278,"4 2",0.93175316
"4",90,"0.3","val_global",1278,"4 3",0.931253915
"4",90,"0.3","val_global",1279,"4 0",0.9697785
"4",90,"0.3","val_global",1279,"4 1",0.910091633673469
"4",90,"0.3","val_global",1279,"4 2",0.930646946
"4",90,"0.3","val_global",1279,"4 3",0.930610764
"4",90,"0.3","val_global",1280,"4 0",0.971962296
"4",90,"0.3","val_global",1280,"4 1",0.910603497959184
"4",90,"0.3","val_global",1280,"4 2",0.933408457
"4",90,"0.3","val_global",1280,"4 3",0.930981053
"4",90,"0.3","val_global",1281,"4 0",0.973909564
"4",90,"0.3","val_global",1281,"4 1",0.910161966326531
"4",90,"0.3","val_global",1281,"4 2",0.930818358
"4",90,"0.3","val_global",1281,"4 3",0.930994725
"4",90,"0.3","val_global",1282,"4 0",0.975438682
"4",90,"0.3","val_global",1282,"4 1",0.908707020408163
"4",90,"0.3","val_global",1282,"4 2",0.930992529
"4",90,"0.3","val_global",1282,"4 3",0.930499879
"4",90,"0.3","val_global",1283,"4 0",0.97425856
"4",90,"0.3","val_global",1283,"4 1",0.909050139795918
"4",90,"0.3","val_global",1283,"4 2",0.932779365
"4",90,"0.3","val_global",1283,"4 3",0.927923196
"4",90,"0.3","val_global",1284,"4 0",0.975682129
"4",90,"0.3","val_global",1284,"4 1",0.909473222448979
"4",90,"0.3","val_global",1284,"4 2",0.930627626
"4",90,"0.3","val_global",1284,"4 3",0.924799413
"4",90,"0.3","val_global",1285,"4 0",0.973017352
"4",90,"0.3","val_global",1285,"4 1",0.908431368367347
"4",90,"0.3","val_global",1285,"4 2",0.929025081
"4",90,"0.3","val_global",1285,"4 3",0.92521785
"4",90,"0.3","val_global",1286,"4 0",0.974360972
"4",90,"0.3","val_global",1286,"4 1",0.908400492857143
"4",90,"0.3","val_global",1286,"4 2",0.927785467
"4",90,"0.3","val_global",1286,"4 3",0.920855615
"4",90,"0.3","val_global",1287,"4 0",0.971835014
"4",90,"0.3","val_global",1287,"4 1",0.90907956632653
"4",90,"0.3","val_global",1287,"4 2",0.926714949
"4",90,"0.3","val_global",1287,"4 3",0.922458786
"4",90,"0.3","val_global",1288,"4 0",0.970510581
"4",90,"0.3","val_global",1288,"4 1",0.908598857142857
"4",90,"0.3","val_global",1288,"4 2",0.926234305
"4",90,"0.3","val_global",1288,"4 3",0.921180925
"4",90,"0.3","val_global",1289,"4 0",0.969127465
"4",90,"0.3","val_global",1289,"4 1",0.910361930612245
"4",90,"0.3","val_global",1289,"4 2",0.927154808
"4",90,"0.3","val_global",1289,"4 3",0.921279884
"4",90,"0.3","val_global",1290,"4 0",0.967846679
"4",90,"0.3","val_global",1290,"4 1",0.90990591122449
"4",90,"0.3","val_global",1290,"4 2",0.928645136
"4",90,"0.3","val_global",1290,"4 3",0.920409875
"4",90,"0.3","val_global",1291,"4 0",0.966781379
"4",90,"0.3","val_global",1291,"4 1",0.909040408163265
"4",90,"0.3","val_global",1291,"4 2",0.9283753
"4",90,"0.3","val_global",1291,"4 3",0.918444037
"4",90,"0.3","val_global",1292,"4 0",0.96763884
"4",90,"0.3","val_global",1292,"4 1",0.910096007142857
"4",90,"0.3","val_global",1292,"4 2",0.927030916
"4",90,"0.3","val_global",1292,"4 3",0.918716964
"4",90,"0.3","val_global",1293,"4 0",0.967191008
"4",90,"0.3","val_global",1293,"4 1",0.909063032653061
"4",90,"0.3","val_global",1293,"4 2",0.925371972
"4",90,"0.3","val_global",1293,"4 3",0.919130321
"4",90,"0.3","val_global",1294,"4 0",0.968022769
"4",90,"0.3","val_global",1294,"4 1",0.909894182653061
"4",90,"0.3","val_global",1294,"4 2",0.926994001
"4",90,"0.3","val_global",1294,"4 3",0.919508856
"4",90,"0.3","val_global",1295,"4 0",0.967593018
"4",90,"0.3","val_global",1295,"4 1",0.909915844897959
"4",90,"0.3","val_global",1295,"4 2",0.929194919
"4",90,"0.3","val_global",1295,"4 3",0.921456311
"4",90,"0.3","val_global",1296,"4 0",0.971684608
"4",90,"0.3","val_global",1296,"4 1",0.909863453061224
"4",90,"0.3","val_global",1296,"4 2",0.932312739
"4",90,"0.3","val_global",1296,"4 3",0.920615794
"4",90,"0.3","val_global",1297,"4 0",0.972424646
"4",90,"0.3","val_global",1297,"4 1",0.910679779591837
"4",90,"0.3","val_global",1297,"4 2",0.934631721
"4",90,"0.3","val_global",1297,"4 3",0.920361776
"4",90,"0.3","val_global",1298,"4 0",0.972260834
"4",90,"0.3","val_global",1298,"4 1",0.911075697959184
"4",90,"0.3","val_global",1298,"4 2",0.930704932
"4",90,"0.3","val_global",1298,"4 3",0.920499989
"4",90,"0.3","val_global",1299,"4 0",0.969575162
"4",90,"0.3","val_global",1299,"4 1",0.911219040816326
"4",90,"0.3","val_global",1299,"4 2",0.931648805
"4",90,"0.3","val_global",1299,"4 3",0.922294482
"4",90,"0.3","val_global",1300,"4 0",0.970355241
"4",90,"0.3","val_global",1300,"4 1",0.909805814285714
"4",90,"0.3","val_global",1300,"4 2",0.932075074
"4",90,"0.3","val_global",1300,"4 3",0.922495773
"4",90,"0.3","val_global",1301,"4 0",0.970056634
"4",90,"0.3","val_global",1301,"4 1",0.911081044897959
"4",90,"0.3","val_global",1301,"4 2",0.934185293
"4",90,"0.3","val_global",1301,"4 3",0.923121242
"4",90,"0.3","val_global",1302,"4 0",0.96947721
"4",90,"0.3","val_global",1302,"4 1",0.911376745918367
"4",90,"0.3","val_global",1302,"4 2",0.93365331
"4",90,"0.3","val_global",1302,"4 3",0.926213585
"4",90,"0.3","val_global",1303,"4 0",0.971364747
"4",90,"0.3","val_global",1303,"4 1",0.912264751020408
"4",90,"0.3","val_global",1303,"4 2",0.934975653
"4",90,"0.3","val_global",1303,"4 3",0.925643426
"4",90,"0.3","val_global",1304,"4 0",0.97324829
"4",90,"0.3","val_global",1304,"4 1",0.910738139795918
"4",90,"0.3","val_global",1304,"4 2",0.933704339
"4",90,"0.3","val_global",1304,"4 3",0.927088078
"4",90,"0.3","val_global",1305,"4 0",0.974631172
"4",90,"0.3","val_global",1305,"4 1",0.911865223469388
"4",90,"0.3","val_global",1305,"4 2",0.933753366
"4",90,"0.3","val_global",1305,"4 3",0.925964439
"4",90,"0.3","val_global",1306,"4 0",0.976955057
"4",90,"0.3","val_global",1306,"4 1",0.911337551020408
"4",90,"0.3","val_global",1306,"4 2",0.933400201
"4",90,"0.3","val_global",1306,"4 3",0.928054307
"4",90,"0.3","val_global",1307,"4 0",0.979559227
"4",90,"0.3","val_global",1307,"4 1",0.911930018367347
"4",90,"0.3","val_global",1307,"4 2",0.932144756
"4",90,"0.3","val_global",1307,"4 3",0.928130588
"4",90,"0.3","val_global",1308,"4 0",0.981098736
"4",90,"0.3","val_global",1308,"4 1",0.910757805102041
"4",90,"0.3","val_global",1308,"4 2",0.933552487
"4",90,"0.3","val_global",1308,"4 3",0.92746306
"4",90,"0.3","val_global",1309,"4 0",0.980430171
"4",90,"0.3","val_global",1309,"4 1",0.908340563265306
"4",90,"0.3","val_global",1309,"4 2",0.930204413
"4",90,"0.3","val_global",1309,"4 3",0.92637485
"4",90,"0.3","val_global",1310,"4 0",0.982216753
"4",90,"0.3","val_global",1310,"4 1",0.908739353061224
"4",90,"0.3","val_global",1310,"4 2",0.928952602
"4",90,"0.3","val_global",1310,"4 3",0.928173243
"4",90,"0.3","val_global",1311,"4 0",0.982634146
"4",90,"0.3","val_global",1311,"4 1",0.909311386734694
"4",90,"0.3","val_global",1311,"4 2",0.928994627
"4",90,"0.3","val_global",1311,"4 3",0.928703991
"4",90,"0.3","val_global",1312,"4 0",0.983152632
"4",90,"0.3","val_global",1312,"4 1",0.909287530612245
"4",90,"0.3","val_global",1312,"4 2",0.928698698
"4",90,"0.3","val_global",1312,"4 3",0.928095025
"4",90,"0.3","val_global",1313,"4 0",0.984122728
"4",90,"0.3","val_global",1313,"4 1",0.907912141836735
"4",90,"0.3","val_global",1313,"4 2",0.928415738
"4",90,"0.3","val_global",1313,"4 3",0.927003965
"4",90,"0.3","val_global",1314,"4 0",0.981567487
"4",90,"0.3","val_global",1314,"4 1",NaN
"4",90,"0.3","val_global",1314,"4 2",0.927149936
"4",90,"0.3","val_global",1314,"4 3",0.927089392
"4",90,"0.3","val_global",1315,"4 0",0.980542553
"4",90,"0.3","val_global",1315,"4 1",NaN
"4",90,"0.3","val_global",1315,"4 2",0.925010267
"4",90,"0.3","val_global",1315,"4 3",0.927560031
"4",90,"0.3","val_global",1316,"4 0",0.978785987
"4",90,"0.3","val_global",1316,"4 1",NaN
"4",90,"0.3","val_global",1316,"4 2",0.92359913
"4",90,"0.3","val_global",1316,"4 3",0.927655605
"4",90,"0.3","val_global",1317,"4 0",0.975969559
"4",90,"0.3","val_global",1317,"4 1",NaN
"4",90,"0.3","val_global",1317,"4 2",0.921446581
"4",90,"0.3","val_global",1317,"4 3",0.929451348
"4",90,"0.3","val_global",1318,"4 0",0.97733122
"4",90,"0.3","val_global",1318,"4 1",NaN
"4",90,"0.3","val_global",1318,"4 2",0.922034234
"4",90,"0.3","val_global",1318,"4 3",0.927386111
"4",90,"0.3","val_global",1319,"4 0",0.97979584
"4",90,"0.3","val_global",1319,"4 1",NaN
"4",90,"0.3","val_global",1319,"4 2",0.922882288
"4",90,"0.3","val_global",1319,"4 3",0.926309678
"4",90,"0.3","val_global",1320,"4 0",0.979890094
"4",90,"0.3","val_global",1320,"4 1",NaN
"4",90,"0.3","val_global",1320,"4 2",0.923444238
"4",90,"0.3","val_global",1320,"4 3",0.927021934
"4",90,"0.3","val_global",1321,"4 0",0.977907541
"4",90,"0.3","val_global",1321,"4 1",NaN
"4",90,"0.3","val_global",1321,"4 2",0.922571245
"4",90,"0.3","val_global",1321,"4 3",0.925721646
"4",90,"0.3","val_global",1322,"4 0",0.976338579
"4",90,"0.3","val_global",1322,"4 1",NaN
"4",90,"0.3","val_global",1322,"4 2",0.924367439
"4",90,"0.3","val_global",1322,"4 3",0.923812585
"4",90,"0.3","val_global",1323,"4 0",0.974256845
"4",90,"0.3","val_global",1323,"4 1",NaN
"4",90,"0.3","val_global",1323,"4 2",0.923651852
"4",90,"0.3","val_global",1323,"4 3",0.923718294
"4",90,"0.3","val_global",1324,"4 0",0.97113752
"4",90,"0.3","val_global",1324,"4 2",0.924226564
"4",90,"0.3","val_global",1324,"4 3",0.923512256
"4",90,"0.3","val_global",1325,"4 0",0.969786358
"4",90,"0.3","val_global",1325,"4 2",0.925293897
"4",90,"0.3","val_global",1325,"4 3",0.923365306
"4",90,"0.3","val_global",1326,"4 0",0.968776193
"4",90,"0.3","val_global",1326,"4 2",0.927170505
"4",90,"0.3","val_global",1326,"4 3",0.922632822
"4",90,"0.3","val_global",1327,"4 0",0.968783614
"4",90,"0.3","val_global",1327,"4 2",0.927862188
"4",90,"0.3","val_global",1327,"4 3",0.921229428
"4",90,"0.3","val_global",1328,"4 0",0.967334252
"4",90,"0.3","val_global",1328,"4 2",0.929445567
"4",90,"0.3","val_global",1328,"4 3",0.921692165
"4",90,"0.3","val_global",1329,"4 0",0.967187951
"4",90,"0.3","val_global",1329,"4 2",0.931832141
"4",90,"0.3","val_global",1329,"4 3",0.921804723
"4",90,"0.3","val_global",1330,"4 0",0.966488046
"4",90,"0.3","val_global",1330,"4 2",0.931598138
"4",90,"0.3","val_global",1330,"4 3",0.918858981
"4",90,"0.3","val_global",1331,"4 0",0.967757995
"4",90,"0.3","val_global",1331,"4 2",0.933546529
"4",90,"0.3","val_global",1331,"4 3",0.917441886
"4",90,"0.3","val_global",1332,"4 0",0.965848733
"4",90,"0.3","val_global",1332,"4 2",0.934313851
"4",90,"0.3","val_global",1332,"4 3",0.916316254
"4",90,"0.3","val_global",1333,"4 0",0.964716029
"4",90,"0.3","val_global",1333,"4 2",0.935645453
"4",90,"0.3","val_global",1333,"4 3",0.913133354
"4",90,"0.3","val_global",1334,"4 0",0.968465874
"4",90,"0.3","val_global",1334,"4 2",0.933758016
"4",90,"0.3","val_global",1334,"4 3",0.913540089
"4",90,"0.3","val_global",1335,"4 0",0.970461367
"4",90,"0.3","val_global",1335,"4 2",0.933546779
"4",90,"0.3","val_global",1335,"4 3",0.911485515
"4",90,"0.3","val_global",1336,"4 0",0.968332801
"4",90,"0.3","val_global",1336,"4 2",0.934285823
"4",90,"0.3","val_global",1336,"4 3",0.91200599
"4",90,"0.3","val_global",1337,"4 0",0.969437752
"4",90,"0.3","val_global",1337,"4 2",0.936402022
"4",90,"0.3","val_global",1337,"4 3",0.910231615
"4",90,"0.3","val_global",1338,"4 0",0.966713147
"4",90,"0.3","val_global",1338,"4 2",0.939962741
"4",90,"0.3","val_global",1338,"4 3",0.910457157
"4",90,"0.3","val_global",1339,"4 0",0.967101921
"4",90,"0.3","val_global",1339,"4 2",0.938530172
"4",90,"0.3","val_global",1339,"4 3",0.91035034
"4",90,"0.3","val_global",1340,"4 0",0.963985881
"4",90,"0.3","val_global",1340,"4 2",0.935735624
"4",90,"0.3","val_global",1340,"4 3",0.909842806
"4",90,"0.3","val_global",1341,"4 0",0.964564875
"4",90,"0.3","val_global",1341,"4 2",0.937008185
"4",90,"0.3","val_global",1341,"4 3",0.91095226
"4",90,"0.3","val_global",1342,"4 0",0.964735633
"4",90,"0.3","val_global",1342,"4 2",0.936719729
"4",90,"0.3","val_global",1342,"4 3",0.910805038
"4",90,"0.3","val_global",1343,"4 0",0.964245497
"4",90,"0.3","val_global",1343,"4 2",0.932804699
"4",90,"0.3","val_global",1343,"4 3",0.912005957
"4",90,"0.3","val_global",1344,"4 0",0.965028873
"4",90,"0.3","val_global",1344,"4 2",0.933342016
"4",90,"0.3","val_global",1344,"4 3",0.912356501
"4",90,"0.3","val_global",1345,"4 0",0.964261619
"4",90,"0.3","val_global",1345,"4 2",0.933380167
"4",90,"0.3","val_global",1345,"4 3",0.911765404
"4",90,"0.3","val_global",1346,"4 0",0.963606335
"4",90,"0.3","val_global",1346,"4 2",0.934449804
"4",90,"0.3","val_global",1346,"4 3",0.911119753
"4",90,"0.3","val_global",1347,"4 0",0.962326321
"4",90,"0.3","val_global",1347,"4 2",0.932626976
"4",90,"0.3","val_global",1347,"4 3",0.911177262
"4",90,"0.3","val_global",1348,"4 0",0.963691908
"4",90,"0.3","val_global",1348,"4 2",0.933620928
"4",90,"0.3","val_global",1348,"4 3",0.912893919
"4",90,"0.3","val_global",1349,"4 0",0.963732442
"4",90,"0.3","val_global",1349,"4 2",0.935431136
"4",90,"0.3","val_global",1349,"4 3",0.914488654
"4",90,"0.3","val_global",1350,"4 0",0.964432836
"4",90,"0.3","val_global",1350,"4 2",0.934829968
"4",90,"0.3","val_global",1350,"4 3",0.915902072
"4",90,"0.3","val_global",1351,"4 0",0.964978613
"4",90,"0.3","val_global",1351,"4 2",0.934073917
"4",90,"0.3","val_global",1351,"4 3",0.918641271
"4",90,"0.3","val_global",1352,"4 0",0.966800445
"4",90,"0.3","val_global",1352,"4 2",0.934682445
"4",90,"0.3","val_global",1352,"4 3",0.919384961
"4",90,"0.3","val_global",1353,"4 0",0.966767293
"4",90,"0.3","val_global",1353,"4 2",0.935112726
"4",90,"0.3","val_global",1353,"4 3",0.920845414
"4",90,"0.3","val_global",1354,"4 0",0.966437679
"4",90,"0.3","val_global",1354,"4 2",0.936312554
"4",90,"0.3","val_global",1354,"4 3",0.921088838
"4",90,"0.3","val_global",1355,"4 0",0.966019233
"4",90,"0.3","val_global",1355,"4 2",0.938738262
"4",90,"0.3","val_global",1355,"4 3",0.920918124
"4",90,"0.3","val_global",1356,"4 0",0.966322208
"4",90,"0.3","val_global",1356,"4 2",0.937163128
"4",90,"0.3","val_global",1356,"4 3",0.920561196
"4",90,"0.3","val_global",1357,"4 0",0.966677707
"4",90,"0.3","val_global",1357,"4 2",0.933956332
"4",90,"0.3","val_global",1357,"4 3",0.922813497
"4",90,"0.3","val_global",1358,"4 0",0.967614647
"4",90,"0.3","val_global",1358,"4 2",0.931007862
"4",90,"0.3","val_global",1358,"4 3",0.923615298
"4",90,"0.3","val_global",1359,"4 0",0.966230436
"4",90,"0.3","val_global",1359,"4 2",0.929079371
"4",90,"0.3","val_global",1359,"4 3",0.92299123
"4",90,"0.3","val_global",1360,"4 0",0.965538378
"4",90,"0.3","val_global",1360,"4 2",0.927811736
"4",90,"0.3","val_global",1360,"4 3",0.9247561
"4",90,"0.3","val_global",1361,"4 0",0.964077231
"4",90,"0.3","val_global",1361,"4 2",0.925980628
"4",90,"0.3","val_global",1361,"4 3",0.92228767
"4",90,"0.3","val_global",1362,"4 0",0.965057983
"4",90,"0.3","val_global",1362,"4 2",0.923022011
"4",90,"0.3","val_global",1362,"4 3",0.922133456
"4",90,"0.3","val_global",1363,"4 0",0.966511416
"4",90,"0.3","val_global",1363,"4 2",0.928357255
"4",90,"0.3","val_global",1363,"4 3",0.923390696
"4",90,"0.3","val_global",1364,"4 0",0.96695533
"4",90,"0.3","val_global",1364,"4 2",0.927999389
"4",90,"0.3","val_global",1364,"4 3",0.925208544
"4",90,"0.3","val_global",1365,"4 0",0.968832566
"4",90,"0.3","val_global",1365,"4 2",0.926913927
"4",90,"0.3","val_global",1365,"4 3",0.925140978
"4",90,"0.3","val_global",1366,"4 0",0.967335627
"4",90,"0.3","val_global",1366,"4 2",0.923765001
"4",90,"0.3","val_global",1366,"4 3",0.92572315
"4",90,"0.3","val_global",1367,"4 0",0.968600356
"4",90,"0.3","val_global",1367,"4 2",0.924091207
"4",90,"0.3","val_global",1367,"4 3",0.927272199
"4",90,"0.3","val_global",1368,"4 0",0.965628898
"4",90,"0.3","val_global",1368,"4 2",0.919219475
"4",90,"0.3","val_global",1368,"4 3",0.927558448
"4",90,"0.3","val_global",1369,"4 0",0.965359586
"4",90,"0.3","val_global",1369,"4 2",0.918321161
"4",90,"0.3","val_global",1369,"4 3",0.924700225
"4",90,"0.3","val_global",1370,"4 0",0.965588796
"4",90,"0.3","val_global",1370,"4 2",0.920280562
"4",90,"0.3","val_global",1370,"4 3",0.925649437
"4",90,"0.3","val_global",1371,"4 0",0.964502971
"4",90,"0.3","val_global",1371,"4 2",0.92022201
"4",90,"0.3","val_global",1371,"4 3",0.921536917
"4",90,"0.3","val_global",1372,"4 0",0.965333551
"4",90,"0.3","val_global",1372,"4 2",0.91654576
"4",90,"0.3","val_global",1372,"4 3",0.920648541
"4",90,"0.3","val_global",1373,"4 0",0.964928195
"4",90,"0.3","val_global",1373,"4 2",0.914823465
"4",90,"0.3","val_global",1373,"4 3",0.922235347
"4",90,"0.3","val_global",1374,"4 0",0.963367317
"4",90,"0.3","val_global",1374,"4 2",0.913242859
"4",90,"0.3","val_global",1374,"4 3",0.920859144
"4",90,"0.3","val_global",1375,"4 0",0.964541623
"4",90,"0.3","val_global",1375,"4 2",0.910941663
"4",90,"0.3","val_global",1375,"4 3",0.921833123
"4",90,"0.3","val_global",1376,"4 0",0.965288699
"4",90,"0.3","val_global",1376,"4 2",0.912054619
"4",90,"0.3","val_global",1376,"4 3",0.921858372
"4",90,"0.3","val_global",1377,"4 0",0.965109161
"4",90,"0.3","val_global",1377,"4 2",0.915286086
"4",90,"0.3","val_global",1377,"4 3",0.923213907
"4",90,"0.3","val_global",1378,"4 0",0.966347658
"4",90,"0.3","val_global",1378,"4 2",0.916462434
"4",90,"0.3","val_global",1378,"4 3",0.921771548
"4",90,"0.3","val_global",1379,"4 0",0.966816767
"4",90,"0.3","val_global",1379,"4 2",0.916178172
"4",90,"0.3","val_global",1379,"4 3",0.922589575
"4",90,"0.3","val_global",1380,"4 0",0.968739697
"4",90,"0.3","val_global",1380,"4 2",0.917596496
"4",90,"0.3","val_global",1380,"4 3",0.920389968
"4",90,"0.3","val_global",1381,"4 0",0.970229141
"4",90,"0.3","val_global",1381,"4 2",0.917494642
"4",90,"0.3","val_global",1381,"4 3",0.9214516
"4",90,"0.3","val_global",1382,"4 0",0.96917589
"4",90,"0.3","val_global",1382,"4 2",0.918436795
"4",90,"0.3","val_global",1382,"4 3",0.922912369
"4",90,"0.3","val_global",1383,"4 0",0.968452849
"4",90,"0.3","val_global",1383,"4 2",0.915725732
"4",90,"0.3","val_global",1383,"4 3",0.918806929
"4",90,"0.3","val_global",1384,"4 0",0.967509532
"4",90,"0.3","val_global",1384,"4 2",0.914518753
"4",90,"0.3","val_global",1384,"4 3",0.917315002
"4",90,"0.3","val_global",1385,"4 0",0.967594291
"4",90,"0.3","val_global",1385,"4 2",0.912975995
"4",90,"0.3","val_global",1385,"4 3",0.916750902
"4",90,"0.3","val_global",1386,"4 0",0.967366392
"4",90,"0.3","val_global",1386,"4 2",0.914610283
"4",90,"0.3","val_global",1386,"4 3",0.916694613
"4",90,"0.3","val_global",1387,"4 0",0.965597964
"4",90,"0.3","val_global",1387,"4 2",0.91749779
"4",90,"0.3","val_global",1387,"4 3",0.914076834
"4",90,"0.3","val_global",1388,"4 0",0.967144245
"4",90,"0.3","val_global",1388,"4 2",0.91950493
"4",90,"0.3","val_global",1388,"4 3",0.912514888
"4",90,"0.3","val_global",1389,"4 0",0.96655705
"4",90,"0.3","val_global",1389,"4 2",0.918511853
"4",90,"0.3","val_global",1389,"4 3",0.91558784
"4",90,"0.3","val_global",1390,"4 0",0.963729196
"4",90,"0.3","val_global",1390,"4 2",0.915603495
"4",90,"0.3","val_global",1390,"4 3",0.914870119
"4",90,"0.3","val_global",1391,"4 0",0.963411724
"4",90,"0.3","val_global",1391,"4 2",0.917190031
"4",90,"0.3","val_global",1391,"4 3",0.915918663
"4",90,"0.3","val_global",1392,"4 0",0.962950892
"4",90,"0.3","val_global",1392,"4 2",0.919092479
"4",90,"0.3","val_global",1392,"4 3",0.917264805
"4",90,"0.3","val_global",1393,"4 0",0.962276309
"4",90,"0.3","val_global",1393,"4 2",0.917890903
"4",90,"0.3","val_global",1393,"4 3",0.915455888
"4",90,"0.3","val_global",1394,"4 0",0.960565838
"4",90,"0.3","val_global",1394,"4 2",0.917789005
"4",90,"0.3","val_global",1394,"4 3",0.915115037
"4",90,"0.3","val_global",1395,"4 0",0.95865499
"4",90,"0.3","val_global",1395,"4 2",0.918875764
"4",90,"0.3","val_global",1395,"4 3",0.915037595
"4",90,"0.3","val_global",1396,"4 0",0.958706165
"4",90,"0.3","val_global",1396,"4 2",0.918628584
"4",90,"0.3","val_global",1396,"4 3",0.913799488
"4",90,"0.3","val_global",1397,"4 0",0.957453888
"4",90,"0.3","val_global",1397,"4 2",0.918083565
"4",90,"0.3","val_global",1397,"4 3",0.909735672
"4",90,"0.3","val_global",1398,"4 0",0.956238853
"4",90,"0.3","val_global",1398,"4 2",0.915033339
"4",90,"0.3","val_global",1398,"4 3",0.91215602
"4",90,"0.3","val_global",1399,"4 0",0.95638335
"4",90,"0.3","val_global",1399,"4 2",0.919231898
"4",90,"0.3","val_global",1399,"4 3",0.913991633
"4",90,"0.3","val_global",1400,"4 0",0.95728445
"4",90,"0.3","val_global",1400,"4 2",0.918474008
"4",90,"0.3","val_global",1400,"4 3",0.913551817
"4",90,"0.3","val_global",1401,"4 0",0.95645674
"4",90,"0.3","val_global",1401,"4 2",0.918001911
"4",90,"0.3","val_global",1401,"4 3",0.91355878
"4",90,"0.3","val_global",1402,"4 0",0.955305319
"4",90,"0.3","val_global",1402,"4 2",0.917887498
"4",90,"0.3","val_global",1402,"4 3",0.91235608
"4",90,"0.3","val_global",1403,"4 0",0.953730247
"4",90,"0.3","val_global",1403,"4 2",0.917355854
"4",90,"0.3","val_global",1403,"4 3",0.913870693
"4",90,"0.3","val_global",1404,"4 0",0.95410868
"4",90,"0.3","val_global",1404,"4 2",0.918704799
"4",90,"0.3","val_global",1404,"4 3",0.911543645
"4",90,"0.3","val_global",1405,"4 0",0.951794827
"4",90,"0.3","val_global",1405,"4 2",0.918494343
"4",90,"0.3","val_global",1405,"4 3",0.91112206
"4",90,"0.3","val_global",1406,"4 0",0.953699224
"4",90,"0.3","val_global",1406,"4 2",0.916578254
"4",90,"0.3","val_global",1406,"4 3",0.91190787
"4",90,"0.3","val_global",1407,"4 0",0.953258815
"4",90,"0.3","val_global",1407,"4 2",0.913847352
"4",90,"0.3","val_global",1407,"4 3",0.913989062
"4",90,"0.3","val_global",1408,"4 0",0.953181634
"4",90,"0.3","val_global",1408,"4 2",0.913853083
"4",90,"0.3","val_global",1408,"4 3",0.913857799
"4",90,"0.3","val_global",1409,"4 0",0.953660411
"4",90,"0.3","val_global",1409,"4 2",0.913024753
"4",90,"0.3","val_global",1409,"4 3",0.91200918
"4",90,"0.3","val_global",1410,"4 0",0.957553271
"4",90,"0.3","val_global",1410,"4 2",0.915069275
"4",90,"0.3","val_global",1410,"4 3",0.911182241
"4",90,"0.3","val_global",1411,"4 0",0.958069827
"4",90,"0.3","val_global",1411,"4 2",0.91459261
"4",90,"0.3","val_global",1411,"4 3",0.912470389
"4",90,"0.3","val_global",1412,"4 0",0.955813203
"4",90,"0.3","val_global",1412,"4 2",0.913209245
"4",90,"0.3","val_global",1412,"4 3",0.91189372
"4",90,"0.3","val_global",1413,"4 0",0.954518072
"4",90,"0.3","val_global",1413,"4 2",0.914049479
"4",90,"0.3","val_global",1413,"4 3",0.912507686
"4",90,"0.3","val_global",1414,"4 0",0.956926439
"4",90,"0.3","val_global",1414,"4 2",0.914239962
"4",90,"0.3","val_global",1414,"4 3",0.913547308
"4",90,"0.3","val_global",1415,"4 0",0.956680221
"4",90,"0.3","val_global",1415,"4 2",0.911783039
"4",90,"0.3","val_global",1415,"4 3",0.912706845
"4",90,"0.3","val_global",1416,"4 0",0.95665984
"4",90,"0.3","val_global",1416,"4 2",0.911369666
"4",90,"0.3","val_global",1416,"4 3",0.912764195
"4",90,"0.3","val_global",1417,"4 0",0.957021058
"4",90,"0.3","val_global",1417,"4 2",0.912248077
"4",90,"0.3","val_global",1417,"4 3",0.91412027
"4",90,"0.3","val_global",1418,"4 0",0.956620341
"4",90,"0.3","val_global",1418,"4 2",0.913519096
"4",90,"0.3","val_global",1418,"4 3",0.913077407
"4",90,"0.3","val_global",1419,"4 0",0.955828523
"4",90,"0.3","val_global",1419,"4 2",0.910253891
"4",90,"0.3","val_global",1419,"4 3",0.908616716
"4",90,"0.3","val_global",1420,"4 0",0.952180241
"4",90,"0.3","val_global",1420,"4 2",0.910028527
"4",90,"0.3","val_global",1420,"4 3",0.911073648
"4",90,"0.3","val_global",1421,"4 0",0.951037649
"4",90,"0.3","val_global",1421,"4 2",0.909743348
"4",90,"0.3","val_global",1421,"4 3",0.912834983
"4",90,"0.3","val_global",1422,"4 0",0.954780358
"4",90,"0.3","val_global",1422,"4 2",0.912478034
"4",90,"0.3","val_global",1422,"4 3",0.913385201
"4",90,"0.3","val_global",1423,"4 0",0.958581142
"4",90,"0.3","val_global",1423,"4 2",0.913033288
"4",90,"0.3","val_global",1423,"4 3",0.912707561
"4",90,"0.3","val_global",1424,"4 0",0.958496232
"4",90,"0.3","val_global",1424,"4 2",0.911916851
"4",90,"0.3","val_global",1424,"4 3",0.913140885
"4",90,"0.3","val_global",1425,"4 0",0.962022503
"4",90,"0.3","val_global",1425,"4 2",0.911363609
"4",90,"0.3","val_global",1425,"4 3",0.913634892
"4",90,"0.3","val_global",1426,"4 0",0.961647256
"4",90,"0.3","val_global",1426,"4 2",0.911800033
"4",90,"0.3","val_global",1426,"4 3",0.911734155
"4",90,"0.3","val_global",1427,"4 0",0.96133884
"4",90,"0.3","val_global",1427,"4 2",0.911854294
"4",90,"0.3","val_global",1427,"4 3",0.909417863
"4",90,"0.3","val_global",1428,"4 0",0.960425079
"4",90,"0.3","val_global",1428,"4 2",0.912906478
"4",90,"0.3","val_global",1428,"4 3",0.908163463
"4",90,"0.3","val_global",1429,"4 0",0.959214159
"4",90,"0.3","val_global",1429,"4 2",0.912740747
"4",90,"0.3","val_global",1429,"4 3",0.908589961
"4",90,"0.3","val_global",1430,"4 0",0.956381175
"4",90,"0.3","val_global",1430,"4 2",0.912766744
"4",90,"0.3","val_global",1430,"4 3",0.910347632
"4",90,"0.3","val_global",1431,"4 0",0.956264661
"4",90,"0.3","val_global",1431,"4 2",0.91202726
"4",90,"0.3","val_global",1431,"4 3",0.910003865
"4",90,"0.3","val_global",1432,"4 0",0.956253297
"4",90,"0.3","val_global",1432,"4 2",0.912665325
"4",90,"0.3","val_global",1432,"4 3",0.909072005
"4",90,"0.3","val_global",1433,"4 0",0.956169774
"4",90,"0.3","val_global",1433,"4 2",0.911075809
"4",90,"0.3","val_global",1433,"4 3",0.910453173
"4",90,"0.3","val_global",1434,"4 0",0.955408003
"4",90,"0.3","val_global",1434,"4 2",0.910591679
"4",90,"0.3","val_global",1434,"4 3",0.910648628
"4",90,"0.3","val_global",1435,"4 0",0.958015929
"4",90,"0.3","val_global",1435,"4 2",0.913053926
"4",90,"0.3","val_global",1435,"4 3",0.909802327
"4",90,"0.3","val_global",1436,"4 0",0.958350452
"4",90,"0.3","val_global",1436,"4 2",0.910365106
"4",90,"0.3","val_global",1436,"4 3",0.909600901
"4",90,"0.3","val_global",1437,"4 0",0.957895087
"4",90,"0.3","val_global",1437,"4 2",0.908600474
"4",90,"0.3","val_global",1437,"4 3",0.909326246
"4",90,"0.3","val_global",1438,"4 0",0.958705901
"4",90,"0.3","val_global",1438,"4 2",0.909974338
"4",90,"0.3","val_global",1438,"4 3",0.909458614
"4",90,"0.3","val_global",1439,"4 0",0.958462493
"4",90,"0.3","val_global",1439,"4 2",0.911297152
"4",90,"0.3","val_global",1439,"4 3",0.910569882
"4",90,"0.3","val_global",1440,"4 0",0.96105487
"4",90,"0.3","val_global",1440,"4 2",0.916752182
"4",90,"0.3","val_global",1440,"4 3",0.90836217
"4",90,"0.3","val_global",1441,"4 0",0.964395547
"4",90,"0.3","val_global",1441,"4 2",0.917865521
"4",90,"0.3","val_global",1441,"4 3",0.907032829
"4",90,"0.3","val_global",1442,"4 0",0.961968478
"4",90,"0.3","val_global",1442,"4 2",0.915106943
"4",90,"0.3","val_global",1442,"4 3",0.905514807
"4",90,"0.3","val_global",1443,"4 0",0.958387276
"4",90,"0.3","val_global",1443,"4 2",0.917075356
"4",90,"0.3","val_global",1443,"4 3",0.906565233
"4",90,"0.3","val_global",1444,"4 0",0.95803731
"4",90,"0.3","val_global",1444,"4 2",0.916804423
"4",90,"0.3","val_global",1444,"4 3",0.907341172
"4",90,"0.3","val_global",1445,"4 0",0.955145426
"4",90,"0.3","val_global",1445,"4 2",0.920707477
"4",90,"0.3","val_global",1445,"4 3",0.906525637
"4",90,"0.3","val_global",1446,"4 0",0.953802756
"4",90,"0.3","val_global",1446,"4 2",0.920741487
"4",90,"0.3","val_global",1446,"4 3",0.90900941
"4",90,"0.3","val_global",1447,"4 0",0.95499711
"4",90,"0.3","val_global",1447,"4 2",0.922310061
"4",90,"0.3","val_global",1447,"4 3",0.910036385
"4",90,"0.3","val_global",1448,"4 0",0.955693737
"4",90,"0.3","val_global",1448,"4 2",0.921680931
"4",90,"0.3","val_global",1448,"4 3",0.911092696
"4",90,"0.3","val_global",1449,"4 0",0.955916414
"4",90,"0.3","val_global",1449,"4 2",0.921897667
"4",90,"0.3","val_global",1449,"4 3",0.9112786
"4",90,"0.3","val_global",1450,"4 0",0.957663103
"4",90,"0.3","val_global",1450,"4 2",0.920767352
"4",90,"0.3","val_global",1450,"4 3",0.90978263
"4",90,"0.3","val_global",1451,"4 0",0.958972327
"4",90,"0.3","val_global",1451,"4 2",0.922624015
"4",90,"0.3","val_global",1451,"4 3",0.909506114
"4",90,"0.3","val_global",1452,"4 0",0.957526393
"4",90,"0.3","val_global",1452,"4 2",0.923848096
"4",90,"0.3","val_global",1452,"4 3",0.91051896
"4",90,"0.3","val_global",1453,"4 0",0.956385117
"4",90,"0.3","val_global",1453,"4 2",0.925186044
"4",90,"0.3","val_global",1453,"4 3",0.907710191
"4",90,"0.3","val_global",1454,"4 0",0.956513134
"4",90,"0.3","val_global",1454,"4 2",0.925000285
"4",90,"0.3","val_global",1454,"4 3",0.90807388
"4",90,"0.3","val_global",1455,"4 0",0.952041098
"4",90,"0.3","val_global",1455,"4 2",0.924354043
"4",90,"0.3","val_global",1455,"4 3",0.909944752
"4",90,"0.3","val_global",1456,"4 0",0.951111738
"4",90,"0.3","val_global",1456,"4 2",0.926906251
"4",90,"0.3","val_global",1456,"4 3",0.911782163
"4",90,"0.3","val_global",1457,"4 0",0.951868457
"4",90,"0.3","val_global",1457,"4 2",0.927525565
"4",90,"0.3","val_global",1457,"4 3",0.91139674
"4",90,"0.3","val_global",1458,"4 0",0.953402901
"4",90,"0.3","val_global",1458,"4 2",0.926665404
"4",90,"0.3","val_global",1458,"4 3",0.911161486
"4",90,"0.3","val_global",1459,"4 0",0.952903929
"4",90,"0.3","val_global",1459,"4 2",0.925389355
"4",90,"0.3","val_global",1459,"4 3",0.911848566
"4",90,"0.3","val_global",1460,"4 0",0.953582473
"4",90,"0.3","val_global",1460,"4 2",0.921304653
"4",90,"0.3","val_global",1460,"4 3",0.910091454
"4",90,"0.3","val_global",1461,"4 0",0.953170359
"4",90,"0.3","val_global",1461,"4 2",0.921072097
"4",90,"0.3","val_global",1461,"4 3",0.907771408
"4",90,"0.3","val_global",1462,"4 0",0.952061578
"4",90,"0.3","val_global",1462,"4 2",0.921607816
"4",90,"0.3","val_global",1462,"4 3",0.909298901
"4",90,"0.3","val_global",1463,"4 0",0.955225749
"4",90,"0.3","val_global",1463,"4 2",0.919635724
"4",90,"0.3","val_global",1463,"4 3",0.90801925
"4",90,"0.3","val_global",1464,"4 0",0.95588352
"4",90,"0.3","val_global",1464,"4 2",0.919595698
"4",90,"0.3","val_global",1464,"4 3",0.908258117
"4",90,"0.3","val_global",1465,"4 0",0.957113481
"4",90,"0.3","val_global",1465,"4 2",0.917863115
"4",90,"0.3","val_global",1465,"4 3",0.909545321
"4",90,"0.3","val_global",1466,"4 0",0.957376912
"4",90,"0.3","val_global",1466,"4 2",0.917124103
"4",90,"0.3","val_global",1466,"4 3",0.907507061
"4",90,"0.3","val_global",1467,"4 0",0.956818454
"4",90,"0.3","val_global",1467,"4 2",0.916394757
"4",90,"0.3","val_global",1467,"4 3",0.905379724
"4",90,"0.3","val_global",1468,"4 0",0.956028799
"4",90,"0.3","val_global",1468,"4 2",0.916427492
"4",90,"0.3","val_global",1468,"4 3",0.905273403
"4",90,"0.3","val_global",1469,"4 0",0.959274377
"4",90,"0.3","val_global",1469,"4 2",0.916440282
"4",90,"0.3","val_global",1469,"4 3",0.905454691
"4",90,"0.3","val_global",1470,"4 0",0.957817131
"4",90,"0.3","val_global",1470,"4 2",0.915731187
"4",90,"0.3","val_global",1470,"4 3",0.904869222
"4",90,"0.3","val_global",1471,"4 0",0.952793919
"4",90,"0.3","val_global",1471,"4 2",0.912244262
"4",90,"0.3","val_global",1471,"4 3",0.905159932
"4",90,"0.3","val_global",1472,"4 0",0.954460604
"4",90,"0.3","val_global",1472,"4 2",0.91111903
"4",90,"0.3","val_global",1472,"4 3",0.9052225
"4",90,"0.3","val_global",1473,"4 0",0.955519105
"4",90,"0.3","val_global",1473,"4 2",0.911179712
"4",90,"0.3","val_global",1473,"4 3",0.906453031
"4",90,"0.3","val_global",1474,"4 0",0.954873763
"4",90,"0.3","val_global",1474,"4 2",0.913502306
"4",90,"0.3","val_global",1474,"4 3",0.906021905
"4",90,"0.3","val_global",1475,"4 0",0.957278163
"4",90,"0.3","val_global",1475,"4 2",0.912810574
"4",90,"0.3","val_global",1475,"4 3",0.906342149
"4",90,"0.3","val_global",1476,"4 0",0.959182335
"4",90,"0.3","val_global",1476,"4 2",0.912558647
"4",90,"0.3","val_global",1476,"4 3",0.906114112
"4",90,"0.3","val_global",1477,"4 0",0.958162654
"4",90,"0.3","val_global",1477,"4 2",0.912454336
"4",90,"0.3","val_global",1477,"4 3",0.906824219
"4",90,"0.3","val_global",1478,"4 0",0.95639242
"4",90,"0.3","val_global",1478,"4 2",0.912722518
"4",90,"0.3","val_global",1478,"4 3",0.908372962
"4",90,"0.3","val_global",1479,"4 0",0.958085272
"4",90,"0.3","val_global",1479,"4 2",0.914979027
"4",90,"0.3","val_global",1479,"4 3",0.909417334
"4",90,"0.3","val_global",1480,"4 0",0.958317759
"4",90,"0.3","val_global",1480,"4 2",0.917120074
"4",90,"0.3","val_global",1480,"4 3",0.910551241
"4",90,"0.3","val_global",1481,"4 0",0.956972943
"4",90,"0.3","val_global",1481,"4 2",0.916908209
"4",90,"0.3","val_global",1481,"4 3",0.912976495
"4",90,"0.3","val_global",1482,"4 0",0.957855274
"4",90,"0.3","val_global",1482,"4 2",0.914830371
"4",90,"0.3","val_global",1482,"4 3",0.910682514
"4",90,"0.3","val_global",1483,"4 0",0.954772104
"4",90,"0.3","val_global",1483,"4 2",0.913306238
"4",90,"0.3","val_global",1483,"4 3",0.911847688
"4",90,"0.3","val_global",1484,"4 0",0.955346638
"4",90,"0.3","val_global",1484,"4 2",0.914113973
"4",90,"0.3","val_global",1484,"4 3",0.912992061
"4",90,"0.3","val_global",1485,"4 0",0.954774476
"4",90,"0.3","val_global",1485,"4 2",0.91688548
"4",90,"0.3","val_global",1485,"4 3",0.91078049
"4",90,"0.3","val_global",1486,"4 0",0.955333953
"4",90,"0.3","val_global",1486,"4 2",0.918977654
"4",90,"0.3","val_global",1486,"4 3",0.911649296
"4",90,"0.3","val_global",1487,"4 0",0.954069286
"4",90,"0.3","val_global",1487,"4 2",0.918537535
"4",90,"0.3","val_global",1487,"4 3",0.913586077
"4",90,"0.3","val_global",1488,"4 0",0.956124444
"4",90,"0.3","val_global",1488,"4 2",0.91991916
"4",90,"0.3","val_global",1488,"4 3",0.91378311
"4",90,"0.3","val_global",1489,"4 0",0.951600917
"4",90,"0.3","val_global",1489,"4 2",0.920135455
"4",90,"0.3","val_global",1489,"4 3",0.913983758
"4",90,"0.3","val_global",1490,"4 0",0.951517714
"4",90,"0.3","val_global",1490,"4 2",0.920616777
"4",90,"0.3","val_global",1490,"4 3",0.913274966
"4",90,"0.3","val_global",1491,"4 0",0.954425786
"4",90,"0.3","val_global",1491,"4 2",0.921110168
"4",90,"0.3","val_global",1491,"4 3",0.912131214
"4",90,"0.3","val_global",1492,"4 0",0.954332385
"4",90,"0.3","val_global",1492,"4 2",0.921860436
"4",90,"0.3","val_global",1492,"4 3",0.912103365
"4",90,"0.3","val_global",1493,"4 0",0.95740364
"4",90,"0.3","val_global",1493,"4 2",0.923243239
"4",90,"0.3","val_global",1493,"4 3",0.912736879
"4",90,"0.3","val_global",1494,"4 0",0.95623903
"4",90,"0.3","val_global",1494,"4 2",0.920791827
"4",90,"0.3","val_global",1494,"4 3",0.910557993
"4",90,"0.3","val_global",1495,"4 0",0.956205106
"4",90,"0.3","val_global",1495,"4 2",0.919793861
"4",90,"0.3","val_global",1495,"4 3",0.908864137
"4",90,"0.3","val_global",1496,"4 0",0.95436678
"4",90,"0.3","val_global",1496,"4 2",0.918773227
"4",90,"0.3","val_global",1496,"4 3",0.906704686
"4",90,"0.3","val_global",1497,"4 0",0.952546497
"4",90,"0.3","val_global",1497,"4 2",0.917858576
"4",90,"0.3","val_global",1497,"4 3",0.906428073
"4",90,"0.3","val_global",1498,"4 0",0.952172013
"4",90,"0.3","val_global",1498,"4 2",0.915797381
"4",90,"0.3","val_global",1498,"4 3",0.903481965
"4",90,"0.3","val_global",1499,"4 0",0.949670368
"4",90,"0.3","val_global",1499,"4 2",0.91386905
"4",90,"0.3","val_global",1499,"4 3",0.904571749
"4",90,"0.3","val_global",1500,"4 0",0.946474654
"4",90,"0.3","val_global",1500,"4 2",0.912260673
"4",90,"0.3","val_global",1500,"4 3",0.90545188
"4",90,"0.3","val_global",1501,"4 0",0.947701356
"4",90,"0.3","val_global",1501,"4 2",0.911297253
"4",90,"0.3","val_global",1501,"4 3",0.906003908
"4",90,"0.3","val_global",1502,"4 0",0.948338235
"4",90,"0.3","val_global",1502,"4 2",0.913152303
"4",90,"0.3","val_global",1502,"4 3",0.906643654
"4",90,"0.3","val_global",1503,"4 0",0.948573015
"4",90,"0.3","val_global",1503,"4 2",0.913833515
"4",90,"0.3","val_global",1503,"4 3",0.905785521
"4",90,"0.3","val_global",1504,"4 0",0.947171563
"4",90,"0.3","val_global",1504,"4 2",0.915428648
"4",90,"0.3","val_global",1504,"4 3",0.905165717
"4",90,"0.3","val_global",1505,"4 0",0.947817634
"4",90,"0.3","val_global",1505,"4 2",0.913370874
"4",90,"0.3","val_global",1505,"4 3",0.907430417
"4",90,"0.3","val_global",1506,"4 0",0.94658978
"4",90,"0.3","val_global",1506,"4 2",0.912735137
"4",90,"0.3","val_global",1506,"4 3",0.905506229
"4",90,"0.3","val_global",1507,"4 0",0.946720389
"4",90,"0.3","val_global",1507,"4 2",0.913574572
"4",90,"0.3","val_global",1507,"4 3",0.905113461
"4",90,"0.3","val_global",1508,"4 0",0.94719456
"4",90,"0.3","val_global",1508,"4 2",0.911799379
"4",90,"0.3","val_global",1508,"4 3",0.905717853
"4",90,"0.3","val_global",1509,"4 0",0.949159987
"4",90,"0.3","val_global",1509,"4 2",0.912577846
"4",90,"0.3","val_global",1509,"4 3",0.903989141
"4",90,"0.3","val_global",1510,"4 0",0.95013156
"4",90,"0.3","val_global",1510,"4 2",0.915240565
"4",90,"0.3","val_global",1510,"4 3",0.904617161
"4",90,"0.3","val_global",1511,"4 0",0.949500873
"4",90,"0.3","val_global",1511,"4 2",0.915686556
"4",90,"0.3","val_global",1511,"4 3",0.905086206
"4",90,"0.3","val_global",1512,"4 0",0.949124894
"4",90,"0.3","val_global",1512,"4 2",0.914691679
"4",90,"0.3","val_global",1512,"4 3",0.905540414
"4",90,"0.3","val_global",1513,"4 0",0.947690346
"4",90,"0.3","val_global",1513,"4 2",0.914871429
"4",90,"0.3","val_global",1513,"4 3",0.906568915
"4",90,"0.3","val_global",1514,"4 0",0.948817926
"4",90,"0.3","val_global",1514,"4 2",0.916948866
"4",90,"0.3","val_global",1514,"4 3",0.907115552
"4",90,"0.3","val_global",1515,"4 0",0.948342746
"4",90,"0.3","val_global",1515,"4 2",0.919531037
"4",90,"0.3","val_global",1515,"4 3",0.907020637
"4",90,"0.3","val_global",1516,"4 0",0.946615206
"4",90,"0.3","val_global",1516,"4 2",0.920042489
"4",90,"0.3","val_global",1516,"4 3",0.910001844
"4",90,"0.3","val_global",1517,"4 0",0.949620906
"4",90,"0.3","val_global",1517,"4 2",0.919615179
"4",90,"0.3","val_global",1517,"4 3",0.910135897
"4",90,"0.3","val_global",1518,"4 0",0.948497666
"4",90,"0.3","val_global",1518,"4 2",0.920292778
"4",90,"0.3","val_global",1518,"4 3",0.912013684
"4",90,"0.3","val_global",1519,"4 0",0.94920108
"4",90,"0.3","val_global",1519,"4 2",0.918566907
"4",90,"0.3","val_global",1519,"4 3",0.908529856
"4",90,"0.3","val_global",1520,"4 0",0.951739987
"4",90,"0.3","val_global",1520,"4 2",0.91679576
"4",90,"0.3","val_global",1520,"4 3",0.907590892
"4",90,"0.3","val_global",1521,"4 0",0.951869474
"4",90,"0.3","val_global",1521,"4 2",0.916164684
"4",90,"0.3","val_global",1521,"4 3",0.905929761
"4",90,"0.3","val_global",1522,"4 0",0.954175558
"4",90,"0.3","val_global",1522,"4 2",0.916464649
"4",90,"0.3","val_global",1522,"4 3",0.905814618
"4",90,"0.3","val_global",1523,"4 0",0.955449748
"4",90,"0.3","val_global",1523,"4 2",0.915989694
"4",90,"0.3","val_global",1523,"4 3",0.906221445
"4",90,"0.3","val_global",1524,"4 0",0.95640554
"4",90,"0.3","val_global",1524,"4 2",0.913132979
"4",90,"0.3","val_global",1524,"4 3",0.903997994
"4",90,"0.3","val_global",1525,"4 0",0.955297712
"4",90,"0.3","val_global",1525,"4 2",0.912121822
"4",90,"0.3","val_global",1525,"4 3",0.902854337
"4",90,"0.3","val_global",1526,"4 0",0.955366304
"4",90,"0.3","val_global",1526,"4 2",0.911748916
"4",90,"0.3","val_global",1526,"4 3",0.90519352
"4",90,"0.3","val_global",1527,"4 0",0.953940125
"4",90,"0.3","val_global",1527,"4 2",0.91065552
"4",90,"0.3","val_global",1527,"4 3",0.904220576
"4",90,"0.3","val_global",1528,"4 0",0.950949085
"4",90,"0.3","val_global",1528,"4 2",0.910317632
"4",90,"0.3","val_global",1528,"4 3",0.905987827
"4",90,"0.3","val_global",1529,"4 0",0.951463601
"4",90,"0.3","val_global",1529,"4 2",0.909907352
"4",90,"0.3","val_global",1529,"4 3",0.906789568
"4",90,"0.3","val_global",1530,"4 0",0.951006388
"4",90,"0.3","val_global",1530,"4 2",0.908225754
"4",90,"0.3","val_global",1530,"4 3",0.907133791
"4",90,"0.3","val_global",1531,"4 0",0.948508751
"4",90,"0.3","val_global",1531,"4 2",0.908318017
"4",90,"0.3","val_global",1531,"4 3",0.906773258
"4",90,"0.3","val_global",1532,"4 0",0.947473572
"4",90,"0.3","val_global",1532,"4 2",0.909825677
"4",90,"0.3","val_global",1532,"4 3",0.906232659
"4",90,"0.3","val_global",1533,"4 0",0.945699918
"4",90,"0.3","val_global",1533,"4 2",0.908806467
"4",90,"0.3","val_global",1533,"4 3",0.906244004
"4",90,"0.3","val_global",1534,"4 0",0.944950473
"4",90,"0.3","val_global",1534,"4 2",0.907204423
"4",90,"0.3","val_global",1534,"4 3",0.90704761
"4",90,"0.3","val_global",1535,"4 0",0.943954385
"4",90,"0.3","val_global",1535,"4 2",0.904702666
"4",90,"0.3","val_global",1535,"4 3",0.90610766
"4",90,"0.3","val_global",1536,"4 0",0.946255273
"4",90,"0.3","val_global",1536,"4 2",0.905325373
"4",90,"0.3","val_global",1536,"4 3",0.903657911
"4",90,"0.3","val_global",1537,"4 0",0.945071761
"4",90,"0.3","val_global",1537,"4 2",0.906285756
"4",90,"0.3","val_global",1537,"4 3",0.902029191
"4",90,"0.3","val_global",1538,"4 0",0.945787985
"4",90,"0.3","val_global",1538,"4 2",0.908293351
"4",90,"0.3","val_global",1538,"4 3",0.900192115
"4",90,"0.3","val_global",1539,"4 0",0.945922991
"4",90,"0.3","val_global",1539,"4 2",0.910223074
"4",90,"0.3","val_global",1539,"4 3",0.900247324
"4",90,"0.3","val_global",1540,"4 0",0.946274873
"4",90,"0.3","val_global",1540,"4 2",0.911862278
"4",90,"0.3","val_global",1540,"4 3",0.900882756
"4",90,"0.3","val_global",1541,"4 0",0.945232635
"4",90,"0.3","val_global",1541,"4 2",0.912329053
"4",90,"0.3","val_global",1541,"4 3",0.901348508
"4",90,"0.3","val_global",1542,"4 0",0.940484183
"4",90,"0.3","val_global",1542,"4 2",0.911618221
"4",90,"0.3","val_global",1542,"4 3",0.902781001
"4",90,"0.3","val_global",1543,"4 0",0.938771558
"4",90,"0.3","val_global",1543,"4 2",0.914767398
"4",90,"0.3","val_global",1543,"4 3",0.902298858
"4",90,"0.3","val_global",1544,"4 0",0.938070368
"4",90,"0.3","val_global",1544,"4 2",0.917646703
"4",90,"0.3","val_global",1544,"4 3",0.904407389
"4",90,"0.3","val_global",1545,"4 0",0.937755785
"4",90,"0.3","val_global",1545,"4 2",0.917268016
"4",90,"0.3","val_global",1545,"4 3",0.903057961
"4",90,"0.3","val_global",1546,"4 0",0.937453102
"4",90,"0.3","val_global",1546,"4 2",0.917757948
"4",90,"0.3","val_global",1546,"4 3",0.902179158
"4",90,"0.3","val_global",1547,"4 0",0.941225698
"4",90,"0.3","val_global",1547,"4 2",0.916681255
"4",90,"0.3","val_global",1547,"4 3",0.902577883
"4",90,"0.3","val_global",1548,"4 0",0.945513568
"4",90,"0.3","val_global",1548,"4 2",0.915444049
"4",90,"0.3","val_global",1548,"4 3",0.900541829
"4",90,"0.3","val_global",1549,"4 0",0.946387305
"4",90,"0.3","val_global",1549,"4 2",0.917746292
"4",90,"0.3","val_global",1549,"4 3",0.900806356
"4",90,"0.3","val_global",1550,"4 0",0.946518589
"4",90,"0.3","val_global",1550,"4 2",0.917022333
"4",90,"0.3","val_global",1550,"4 3",0.901953753
"4",90,"0.3","val_global",1551,"4 0",0.948632776
"4",90,"0.3","val_global",1551,"4 2",0.916323517
"4",90,"0.3","val_global",1551,"4 3",0.90466408
"4",90,"0.3","val_global",1552,"4 0",0.951149524
"4",90,"0.3","val_global",1552,"4 2",0.915957865
"4",90,"0.3","val_global",1552,"4 3",0.903685636
"4",90,"0.3","val_global",1553,"4 0",0.954804739
"4",90,"0.3","val_global",1553,"4 2",0.916682994
"4",90,"0.3","val_global",1553,"4 3",0.901831025
"4",90,"0.3","val_global",1554,"4 0",0.958097265
"4",90,"0.3","val_global",1554,"4 2",0.915777954
"4",90,"0.3","val_global",1554,"4 3",0.901809495
"4",90,"0.3","val_global",1555,"4 0",0.959395403
"4",90,"0.3","val_global",1555,"4 2",0.917024386
"4",90,"0.3","val_global",1555,"4 3",0.902254404
"4",90,"0.3","val_global",1556,"4 0",0.956646511
"4",90,"0.3","val_global",1556,"4 2",0.914481144
"4",90,"0.3","val_global",1556,"4 3",0.90226582
"4",90,"0.3","val_global",1557,"4 0",0.955725007
"4",90,"0.3","val_global",1557,"4 2",0.914041979
"4",90,"0.3","val_global",1557,"4 3",0.903392911
"4",90,"0.3","val_global",1558,"4 0",0.957177324
"4",90,"0.3","val_global",1558,"4 2",0.91333142
"4",90,"0.3","val_global",1558,"4 3",0.903781626
"4",90,"0.3","val_global",1559,"4 0",0.956736788
"4",90,"0.3","val_global",1559,"4 2",0.9121489
"4",90,"0.3","val_global",1559,"4 3",0.90458016
"4",90,"0.3","val_global",1560,"4 0",0.95338298
"4",90,"0.3","val_global",1560,"4 2",0.910178555
"4",90,"0.3","val_global",1560,"4 3",0.9033925
"4",90,"0.3","val_global",1561,"4 0",0.952789016
"4",90,"0.3","val_global",1561,"4 2",0.909639857
"4",90,"0.3","val_global",1561,"4 3",0.903058426
"4",90,"0.3","val_global",1562,"4 0",0.954134293
"4",90,"0.3","val_global",1562,"4 2",0.909065432
"4",90,"0.3","val_global",1562,"4 3",0.901746855
"4",90,"0.3","val_global",1563,"4 0",0.954138771
"4",90,"0.3","val_global",1563,"4 2",0.906643158
"4",90,"0.3","val_global",1563,"4 3",0.900660355
"4",90,"0.3","val_global",1564,"4 0",0.953545641
"4",90,"0.3","val_global",1564,"4 2",0.906860159
"4",90,"0.3","val_global",1564,"4 3",0.901301239
"4",90,"0.3","val_global",1565,"4 0",0.954259157
"4",90,"0.3","val_global",1565,"4 2",0.907794105
"4",90,"0.3","val_global",1565,"4 3",0.903530704
"4",90,"0.3","val_global",1566,"4 0",0.954043105
"4",90,"0.3","val_global",1566,"4 2",0.908437122
"4",90,"0.3","val_global",1566,"4 3",0.904383534
"4",90,"0.3","val_global",1567,"4 0",0.95439395
"4",90,"0.3","val_global",1567,"4 2",0.906750678
"4",90,"0.3","val_global",1567,"4 3",0.904164144
"4",90,"0.3","val_global",1568,"4 0",0.950847927
"4",90,"0.3","val_global",1568,"4 2",0.90740506
"4",90,"0.3","val_global",1568,"4 3",0.904602303
"4",90,"0.3","val_global",1569,"4 0",0.952199259
"4",90,"0.3","val_global",1569,"4 2",0.904589951
"4",90,"0.3","val_global",1569,"4 3",0.903970779
"4",90,"0.3","val_global",1570,"4 0",0.951761576
"4",90,"0.3","val_global",1570,"4 2",0.904298351
"4",90,"0.3","val_global",1570,"4 3",0.902160521
"4",90,"0.3","val_global",1571,"4 0",0.950126956
"4",90,"0.3","val_global",1571,"4 2",0.905049023
"4",90,"0.3","val_global",1571,"4 3",0.900645196
"4",90,"0.3","val_global",1572,"4 0",0.948633516
"4",90,"0.3","val_global",1572,"4 2",0.90326151
"4",90,"0.3","val_global",1572,"4 3",0.900148052
"4",90,"0.3","val_global",1573,"4 0",0.944989312
"4",90,"0.3","val_global",1573,"4 2",0.901740988
"4",90,"0.3","val_global",1573,"4 3",0.901959602
"4",90,"0.3","val_global",1574,"4 0",0.94293343
"4",90,"0.3","val_global",1574,"4 2",0.902499204
"4",90,"0.3","val_global",1574,"4 3",0.901240531
"4",90,"0.3","val_global",1575,"4 0",0.943198942
"4",90,"0.3","val_global",1575,"4 2",0.903591049
"4",90,"0.3","val_global",1575,"4 3",0.899690975
"4",90,"0.3","val_global",1576,"4 0",0.944979133
"4",90,"0.3","val_global",1576,"4 2",0.905004955
"4",90,"0.3","val_global",1576,"4 3",0.899022098
"4",90,"0.3","val_global",1577,"4 0",0.948200907
"4",90,"0.3","val_global",1577,"4 2",0.908505652
"4",90,"0.3","val_global",1577,"4 3",0.899776984
"4",90,"0.3","val_global",1578,"4 0",0.946098102
"4",90,"0.3","val_global",1578,"4 2",0.907269378
"4",90,"0.3","val_global",1578,"4 3",0.9006604
"4",90,"0.3","val_global",1579,"4 0",0.944975596
"4",90,"0.3","val_global",1579,"4 2",0.908099187
"4",90,"0.3","val_global",1579,"4 3",0.898536582
"4",90,"0.3","val_global",1580,"4 0",0.947172836
"4",90,"0.3","val_global",1580,"4 2",0.908604008
"4",90,"0.3","val_global",1580,"4 3",0.899258921
"4",90,"0.3","val_global",1581,"4 0",0.94927014
"4",90,"0.3","val_global",1581,"4 2",0.910276653
"4",90,"0.3","val_global",1581,"4 3",0.898635165
"4",90,"0.3","val_global",1582,"4 0",0.950099887
"4",90,"0.3","val_global",1582,"4 2",0.913507577
"4",90,"0.3","val_global",1582,"4 3",0.89929396
"4",90,"0.3","val_global",1583,"4 0",0.949758574
"4",90,"0.3","val_global",1583,"4 2",0.913251745
"4",90,"0.3","val_global",1583,"4 3",0.899734375
"4",90,"0.3","val_global",1584,"4 0",0.949574692
"4",90,"0.3","val_global",1584,"4 2",0.912455957
"4",90,"0.3","val_global",1584,"4 3",0.897463119
"4",90,"0.3","val_global",1585,"4 0",0.94992495
"4",90,"0.3","val_global",1585,"4 2",0.912927068
"4",90,"0.3","val_global",1585,"4 3",0.896623832
"4",90,"0.3","val_global",1586,"4 0",0.949421597
"4",90,"0.3","val_global",1586,"4 2",0.912225493
"4",90,"0.3","val_global",1586,"4 3",0.894232519
"4",90,"0.3","val_global",1587,"4 0",0.948209146
"4",90,"0.3","val_global",1587,"4 2",0.915346366
"4",90,"0.3","val_global",1587,"4 3",0.89396063
"4",90,"0.3","val_global",1588,"4 0",0.948878201
"4",90,"0.3","val_global",1588,"4 2",0.916607195
"4",90,"0.3","val_global",1588,"4 3",0.891918512
"4",90,"0.3","val_global",1589,"4 0",0.945841471
"4",90,"0.3","val_global",1589,"4 2",0.916992772
"4",90,"0.3","val_global",1589,"4 3",0.891347629
"4",90,"0.3","val_global",1590,"4 0",0.943577949
"4",90,"0.3","val_global",1590,"4 2",0.918455074
"4",90,"0.3","val_global",1590,"4 3",0.891697036
"4",90,"0.3","val_global",1591,"4 0",0.949627149
"4",90,"0.3","val_global",1591,"4 2",0.915437036
"4",90,"0.3","val_global",1591,"4 3",0.892252619
"4",90,"0.3","val_global",1592,"4 0",0.949287667
"4",90,"0.3","val_global",1592,"4 2",0.916796211
"4",90,"0.3","val_global",1592,"4 3",0.891360757
"4",90,"0.3","val_global",1593,"4 0",0.949992347
"4",90,"0.3","val_global",1593,"4 2",0.916164745
"4",90,"0.3","val_global",1593,"4 3",0.890651897
"4",90,"0.3","val_global",1594,"4 0",0.945971967
"4",90,"0.3","val_global",1594,"4 2",0.915211562
"4",90,"0.3","val_global",1594,"4 3",0.893597445
"4",90,"0.3","val_global",1595,"4 0",0.942826699
"4",90,"0.3","val_global",1595,"4 2",0.911855187
"4",90,"0.3","val_global",1595,"4 3",0.893145551
"4",90,"0.3","val_global",1596,"4 0",0.941965373
"4",90,"0.3","val_global",1596,"4 2",0.912641254
"4",90,"0.3","val_global",1596,"4 3",0.892453519
"4",90,"0.3","val_global",1597,"4 0",0.941151401
"4",90,"0.3","val_global",1597,"4 2",0.907391456
"4",90,"0.3","val_global",1597,"4 3",0.893179041
"4",90,"0.3","val_global",1598,"4 0",0.940081237
"4",90,"0.3","val_global",1598,"4 2",0.906414454
"4",90,"0.3","val_global",1598,"4 3",0.892381569
"4",90,"0.3","val_global",1599,"4 0",0.943013351
"4",90,"0.3","val_global",1599,"4 2",0.903643223
"4",90,"0.3","val_global",1599,"4 3",0.894243164
"4",90,"0.3","val_global",1600,"4 0",0.941694273
"4",90,"0.3","val_global",1600,"4 2",0.90458567
"4",90,"0.3","val_global",1600,"4 3",0.893952719
"4",90,"0.3","val_global",1601,"4 0",0.93854544
"4",90,"0.3","val_global",1601,"4 2",0.903001138
"4",90,"0.3","val_global",1601,"4 3",0.895362989
"4",90,"0.3","val_global",1602,"4 0",0.9370765
"4",90,"0.3","val_global",1602,"4 2",0.89974405
"4",90,"0.3","val_global",1602,"4 3",0.894971368
"4",90,"0.3","val_global",1603,"4 0",0.937248193
"4",90,"0.3","val_global",1603,"4 2",0.900207882
"4",90,"0.3","val_global",1603,"4 3",0.894847787
"4",90,"0.3","val_global",1604,"4 0",0.939480728
"4",90,"0.3","val_global",1604,"4 2",0.899074614
"4",90,"0.3","val_global",1604,"4 3",0.896212318
"4",90,"0.3","val_global",1605,"4 0",0.937925373
"4",90,"0.3","val_global",1605,"4 2",0.898964143
"4",90,"0.3","val_global",1605,"4 3",0.896484284
"4",90,"0.3","val_global",1606,"4 0",0.939889063
"4",90,"0.3","val_global",1606,"4 2",0.898322696
"4",90,"0.3","val_global",1606,"4 3",0.898626182
"4",90,"0.3","val_global",1607,"4 0",0.939387957
"4",90,"0.3","val_global",1607,"4 2",0.896749069
"4",90,"0.3","val_global",1607,"4 3",0.900910659
"4",90,"0.3","val_global",1608,"4 0",0.939502502
"4",90,"0.3","val_global",1608,"4 2",0.89579654
"4",90,"0.3","val_global",1608,"4 3",0.902234165
"4",90,"0.3","val_global",1609,"4 0",0.941559993
"4",90,"0.3","val_global",1609,"4 2",0.893764696
"4",90,"0.3","val_global",1609,"4 3",0.902099767
"4",90,"0.3","val_global",1610,"4 0",0.943791016
"4",90,"0.3","val_global",1610,"4 2",0.89078651
"4",90,"0.3","val_global",1610,"4 3",0.902238118
"4",90,"0.3","val_global",1611,"4 0",0.940250683
"4",90,"0.3","val_global",1611,"4 2",0.892835116
"4",90,"0.3","val_global",1611,"4 3",0.900262673
"4",90,"0.3","val_global",1612,"4 0",0.939991318
"4",90,"0.3","val_global",1612,"4 2",0.892200162
"4",90,"0.3","val_global",1612,"4 3",0.902008258
"4",90,"0.3","val_global",1613,"4 0",0.942237319
"4",90,"0.3","val_global",1613,"4 2",0.89371155
"4",90,"0.3","val_global",1613,"4 3",0.901256765
"4",90,"0.3","val_global",1614,"4 0",0.944440957
"4",90,"0.3","val_global",1614,"4 2",0.891892961
"4",90,"0.3","val_global",1614,"4 3",0.900136525
"4",90,"0.3","val_global",1615,"4 0",0.945120559
"4",90,"0.3","val_global",1615,"4 2",0.89301441
"4",90,"0.3","val_global",1615,"4 3",0.902922076
"4",90,"0.3","val_global",1616,"4 0",0.944557366
"4",90,"0.3","val_global",1616,"4 2",0.895351162
"4",90,"0.3","val_global",1616,"4 3",0.903953303
"4",90,"0.3","val_global",1617,"4 0",0.944447469
"4",90,"0.3","val_global",1617,"4 2",0.896927496
"4",90,"0.3","val_global",1617,"4 3",0.901374853
"4",90,"0.3","val_global",1618,"4 0",0.946888936
"4",90,"0.3","val_global",1618,"4 2",0.899613819
"4",90,"0.3","val_global",1618,"4 3",0.899657878
"4",90,"0.3","val_global",1619,"4 0",0.944743875
"4",90,"0.3","val_global",1619,"4 2",0.903163012
"4",90,"0.3","val_global",1619,"4 3",0.897788013
"4",90,"0.3","val_global",1620,"4 0",0.944513035
"4",90,"0.3","val_global",1620,"4 2",0.901910836
"4",90,"0.3","val_global",1620,"4 3",0.898340652
"4",90,"0.3","val_global",1621,"4 0",0.946924902
"4",90,"0.3","val_global",1621,"4 2",0.905086239
"4",90,"0.3","val_global",1621,"4 3",0.897000775
"4",90,"0.3","val_global",1622,"4 0",0.947023848
"4",90,"0.3","val_global",1622,"4 2",0.904856701
"4",90,"0.3","val_global",1622,"4 3",0.897651818
"4",90,"0.3","val_global",1623,"4 0",0.946960545
"4",90,"0.3","val_global",1623,"4 2",0.905050397
"4",90,"0.3","val_global",1623,"4 3",0.899301705
"4",90,"0.3","val_global",1624,"4 0",0.94449081
"4",90,"0.3","val_global",1624,"4 2",0.906460555
"4",90,"0.3","val_global",1624,"4 3",0.897904746
"4",90,"0.3","val_global",1625,"4 0",0.946026413
"4",90,"0.3","val_global",1625,"4 2",0.90584185
"4",90,"0.3","val_global",1625,"4 3",0.897594816
"4",90,"0.3","val_global",1626,"4 0",0.946272468
"4",90,"0.3","val_global",1626,"4 2",0.90494365
"4",90,"0.3","val_global",1626,"4 3",0.897992455
"4",90,"0.3","val_global",1627,"4 0",0.945686923
"4",90,"0.3","val_global",1627,"4 2",0.905923092
"4",90,"0.3","val_global",1627,"4 3",0.897312669
"4",90,"0.3","val_global",1628,"4 0",0.944452434
"4",90,"0.3","val_global",1628,"4 2",0.907076267
"4",90,"0.3","val_global",1628,"4 3",0.89647946
"4",90,"0.3","val_global",1629,"4 0",0.941690193
"4",90,"0.3","val_global",1629,"4 2",0.909673875
"4",90,"0.3","val_global",1629,"4 3",0.895863469
"4",90,"0.3","val_global",1630,"4 0",0.941489681
"4",90,"0.3","val_global",1630,"4 2",0.912518035
"4",90,"0.3","val_global",1630,"4 3",0.894454277
"4",90,"0.3","val_global",1631,"4 0",0.942415338
"4",90,"0.3","val_global",1631,"4 2",0.912971321
"4",90,"0.3","val_global",1631,"4 3",0.894943199
"4",90,"0.3","val_global",1632,"4 0",0.942108495
"4",90,"0.3","val_global",1632,"4 2",0.912938365
"4",90,"0.3","val_global",1632,"4 3",0.896469363
"4",90,"0.3","val_global",1633,"4 0",0.939781547
"4",90,"0.3","val_global",1633,"4 2",0.91221147
"4",90,"0.3","val_global",1633,"4 3",0.893499983
"4",90,"0.3","val_global",1634,"4 0",0.939328144
"4",90,"0.3","val_global",1634,"4 2",0.915420774
"4",90,"0.3","val_global",1634,"4 3",0.891843142
"4",90,"0.3","val_global",1635,"4 0",0.939058164
"4",90,"0.3","val_global",1635,"4 2",0.913535409
"4",90,"0.3","val_global",1635,"4 3",0.891448932
"4",90,"0.3","val_global",1636,"4 0",0.941052279
"4",90,"0.3","val_global",1636,"4 2",0.90987739
"4",90,"0.3","val_global",1636,"4 3",0.890507111
"4",90,"0.3","val_global",1637,"4 0",0.940640887
"4",90,"0.3","val_global",1637,"4 2",0.910337267
"4",90,"0.3","val_global",1637,"4 3",0.889691875
"4",90,"0.3","val_global",1638,"4 0",0.94154034
"4",90,"0.3","val_global",1638,"4 2",0.908215712
"4",90,"0.3","val_global",1638,"4 3",0.890972163
"4",90,"0.3","val_global",1639,"4 0",0.944180203
"4",90,"0.3","val_global",1639,"4 2",0.906994355
"4",90,"0.3","val_global",1639,"4 3",0.890148733
"4",90,"0.3","val_global",1640,"4 0",0.945219327
"4",90,"0.3","val_global",1640,"4 2",0.908719087
"4",90,"0.3","val_global",1640,"4 3",0.889112901
"4",90,"0.3","val_global",1641,"4 0",0.945039394
"4",90,"0.3","val_global",1641,"4 2",0.907806152
"4",90,"0.3","val_global",1641,"4 3",0.889696168
"4",90,"0.3","val_global",1642,"4 0",0.944787551
"4",90,"0.3","val_global",1642,"4 2",0.90758276
"4",90,"0.3","val_global",1642,"4 3",0.888162285
"4",90,"0.3","val_global",1643,"4 0",0.946074783
"4",90,"0.3","val_global",1643,"4 2",0.905805468
"4",90,"0.3","val_global",1643,"4 3",0.888496673
"4",90,"0.3","val_global",1644,"4 0",0.946307487
"4",90,"0.3","val_global",1644,"4 2",0.90443053
"4",90,"0.3","val_global",1644,"4 3",0.89015891
"4",90,"0.3","val_global",1645,"4 0",0.946374175
"4",90,"0.3","val_global",1645,"4 2",0.905647627
"4",90,"0.3","val_global",1645,"4 3",0.890749203
"4",90,"0.3","val_global",1646,"4 0",0.944178279
"4",90,"0.3","val_global",1646,"4 2",0.904350092
"4",90,"0.3","val_global",1646,"4 3",0.88902882
"4",90,"0.3","val_global",1647,"4 0",0.946965299
"4",90,"0.3","val_global",1647,"4 2",0.904205759
"4",90,"0.3","val_global",1647,"4 3",0.888820702
"4",90,"0.3","val_global",1648,"4 0",0.94650698
"4",90,"0.3","val_global",1648,"4 2",0.901361633
"4",90,"0.3","val_global",1648,"4 3",0.889093248
"4",90,"0.3","val_global",1649,"4 0",0.948235263
"4",90,"0.3","val_global",1649,"4 2",0.903135784
"4",90,"0.3","val_global",1649,"4 3",0.889679944
"4",90,"0.3","val_global",1650,"4 0",0.947849631
"4",90,"0.3","val_global",1650,"4 2",0.903588206
"4",90,"0.3","val_global",1650,"4 3",0.889828035
"4",90,"0.3","val_global",1651,"4 0",0.94556581
"4",90,"0.3","val_global",1651,"4 2",0.902655996
"4",90,"0.3","val_global",1651,"4 3",0.892516572
"4",90,"0.3","val_global",1652,"4 0",0.945663076
"4",90,"0.3","val_global",1652,"4 2",0.903471948
"4",90,"0.3","val_global",1652,"4 3",0.890916244
"4",90,"0.3","val_global",1653,"4 0",0.945155372
"4",90,"0.3","val_global",1653,"4 2",0.903667051
"4",90,"0.3","val_global",1653,"4 3",0.892742126
"4",90,"0.3","val_global",1654,"4 0",0.945740066
"4",90,"0.3","val_global",1654,"4 2",0.902502334
"4",90,"0.3","val_global",1654,"4 3",0.891748062
"4",90,"0.3","val_global",1655,"4 0",0.945188393
"4",90,"0.3","val_global",1655,"4 2",0.903527848
"4",90,"0.3","val_global",1655,"4 3",0.893124538
"4",90,"0.3","val_global",1656,"4 0",0.942816649
"4",90,"0.3","val_global",1656,"4 2",0.903608602
"4",90,"0.3","val_global",1656,"4 3",0.895075493
"4",90,"0.3","val_global",1657,"4 0",0.942672644
"4",90,"0.3","val_global",1657,"4 2",0.902041744
"4",90,"0.3","val_global",1657,"4 3",0.896792823
"4",90,"0.3","val_global",1658,"4 0",0.9406459
"4",90,"0.3","val_global",1658,"4 2",0.903722788
"4",90,"0.3","val_global",1658,"4 3",0.895120259
"4",90,"0.3","val_global",1659,"4 0",0.938835133
"4",90,"0.3","val_global",1659,"4 2",0.903054284
"4",90,"0.3","val_global",1659,"4 3",0.897062593
"4",90,"0.3","val_global",1660,"4 0",0.938379046
"4",90,"0.3","val_global",1660,"4 2",0.901699549
"4",90,"0.3","val_global",1660,"4 3",0.897957939
"4",90,"0.3","val_global",1661,"4 0",0.937347938
"4",90,"0.3","val_global",1661,"4 2",0.90175313
"4",90,"0.3","val_global",1661,"4 3",0.897643015
"4",90,"0.3","val_global",1662,"4 0",0.937866816
"4",90,"0.3","val_global",1662,"4 2",0.901030403
"4",90,"0.3","val_global",1662,"4 3",0.898305263
"4",90,"0.3","val_global",1663,"4 0",0.936408986
"4",90,"0.3","val_global",1663,"4 2",0.901388625
"4",90,"0.3","val_global",1663,"4 3",0.899214768
"4",90,"0.3","val_global",1664,"4 0",0.936729758
"4",90,"0.3","val_global",1664,"4 2",0.901748074
"4",90,"0.3","val_global",1664,"4 3",0.898817238
"4",90,"0.3","val_global",1665,"4 0",0.936288405
"4",90,"0.3","val_global",1665,"4 2",0.90000627
"4",90,"0.3","val_global",1665,"4 3",0.898044762
"4",90,"0.3","val_global",1666,"4 0",0.93790183
"4",90,"0.3","val_global",1666,"4 2",0.901529629
"4",90,"0.3","val_global",1666,"4 3",0.899165669
"4",90,"0.3","val_global",1667,"4 0",0.934777387
"4",90,"0.3","val_global",1667,"4 2",0.900975026
"4",90,"0.3","val_global",1667,"4 3",0.896669344
"4",90,"0.3","val_global",1668,"4 0",0.934339794
"4",90,"0.3","val_global",1668,"4 2",0.903252696
"4",90,"0.3","val_global",1668,"4 3",0.896282146
"4",90,"0.3","val_global",1669,"4 0",0.936188492
"4",90,"0.3","val_global",1669,"4 2",0.90218263
"4",90,"0.3","val_global",1669,"4 3",0.896135081
"4",90,"0.3","val_global",1670,"4 0",0.9358838
"4",90,"0.3","val_global",1670,"4 2",0.900980923
"4",90,"0.3","val_global",1670,"4 3",0.897290847
"4",90,"0.3","val_global",1671,"4 0",0.934592664
"4",90,"0.3","val_global",1671,"4 2",0.901832467
"4",90,"0.3","val_global",1671,"4 3",0.893225546
"4",90,"0.3","val_global",1672,"4 0",0.933576006
"4",90,"0.3","val_global",1672,"4 2",0.902252754
"4",90,"0.3","val_global",1672,"4 3",0.89373057
"4",90,"0.3","val_global",1673,"4 0",0.935928053
"4",90,"0.3","val_global",1673,"4 2",0.904947385
"4",90,"0.3","val_global",1673,"4 3",0.894523955
"4",90,"0.3","val_global",1674,"4 0",0.933905154
"4",90,"0.3","val_global",1674,"4 2",0.902811142
"4",90,"0.3","val_global",1674,"4 3",0.896079366
"4",90,"0.3","val_global",1675,"4 0",0.934718548
"4",90,"0.3","val_global",1675,"4 2",0.9031445
"4",90,"0.3","val_global",1675,"4 3",0.896358473
"4",90,"0.3","val_global",1676,"4 0",0.936962696
"4",90,"0.3","val_global",1676,"4 2",0.902204307
"4",90,"0.3","val_global",1676,"4 3",0.89611929
"4",90,"0.3","val_global",1677,"4 0",0.937420171
"4",90,"0.3","val_global",1677,"4 2",0.902853615
"4",90,"0.3","val_global",1677,"4 3",0.895460833
"4",90,"0.3","val_global",1678,"4 0",0.939221739
"4",90,"0.3","val_global",1678,"4 2",0.900583576
"4",90,"0.3","val_global",1678,"4 3",0.897013426
"4",90,"0.3","val_global",1679,"4 0",0.938022725
"4",90,"0.3","val_global",1679,"4 2",0.902082585
"4",90,"0.3","val_global",1679,"4 3",0.896387347
"4",90,"0.3","val_global",1680,"4 0",0.936935889
"4",90,"0.3","val_global",1680,"4 2",0.903921412
"4",90,"0.3","val_global",1680,"4 3",0.89727845
"4",90,"0.3","val_global",1681,"4 0",0.934891814
"4",90,"0.3","val_global",1681,"4 2",0.902046232
"4",90,"0.3","val_global",1681,"4 3",0.897584342
"4",90,"0.3","val_global",1682,"4 0",0.934747595
"4",90,"0.3","val_global",1682,"4 2",0.904697899
"4",90,"0.3","val_global",1682,"4 3",0.897703383
"4",90,"0.3","val_global",1683,"4 0",0.936262312
"4",90,"0.3","val_global",1683,"4 2",0.904477518
"4",90,"0.3","val_global",1683,"4 3",0.898051916
"4",90,"0.3","val_global",1684,"4 0",0.937032955
"4",90,"0.3","val_global",1684,"4 2",0.901774598
"4",90,"0.3","val_global",1684,"4 3",0.897428002
"4",90,"0.3","val_global",1685,"4 0",0.937367944
"4",90,"0.3","val_global",1685,"4 2",0.903580069
"4",90,"0.3","val_global",1685,"4 3",0.896200563
"4",90,"0.3","val_global",1686,"4 0",0.936186013
"4",90,"0.3","val_global",1686,"4 2",0.903882557
"4",90,"0.3","val_global",1686,"4 3",0.895902831
"4",90,"0.3","val_global",1687,"4 0",0.936632794
"4",90,"0.3","val_global",1687,"4 2",0.905032648
"4",90,"0.3","val_global",1687,"4 3",0.898047537
"4",90,"0.3","val_global",1688,"4 0",0.936573392
"4",90,"0.3","val_global",1688,"4 2",0.902477802
"4",90,"0.3","val_global",1688,"4 3",0.898189534
"4",90,"0.3","val_global",1689,"4 0",0.934574232
"4",90,"0.3","val_global",1689,"4 2",0.901537821
"4",90,"0.3","val_global",1689,"4 3",0.897490232
"4",90,"0.3","val_global",1690,"4 0",0.932550172
"4",90,"0.3","val_global",1690,"4 2",0.900472505
"4",90,"0.3","val_global",1690,"4 3",0.896617627
"4",90,"0.3","val_global",1691,"4 0",0.934329613
"4",90,"0.3","val_global",1691,"4 2",0.901952282
"4",90,"0.3","val_global",1691,"4 3",0.89835042
"4",90,"0.3","val_global",1692,"4 0",0.935107933
"4",90,"0.3","val_global",1692,"4 2",0.900543791
"4",90,"0.3","val_global",1692,"4 3",0.897546998
"4",90,"0.3","val_global",1693,"4 0",0.935329524
"4",90,"0.3","val_global",1693,"4 2",0.897453613
"4",90,"0.3","val_global",1693,"4 3",0.896234337
"4",90,"0.3","val_global",1694,"4 0",0.939049076
"4",90,"0.3","val_global",1694,"4 2",0.899194506
"4",90,"0.3","val_global",1694,"4 3",0.895729726
"4",90,"0.3","val_global",1695,"4 0",0.940076475
"4",90,"0.3","val_global",1695,"4 2",0.901077737
"4",90,"0.3","val_global",1695,"4 3",0.893493913
"4",90,"0.3","val_global",1696,"4 0",0.938971998
"4",90,"0.3","val_global",1696,"4 2",0.902642934
"4",90,"0.3","val_global",1696,"4 3",0.893322209
"4",90,"0.3","val_global",1697,"4 0",0.937557995
"4",90,"0.3","val_global",1697,"4 2",0.903164473
"4",90,"0.3","val_global",1697,"4 3",0.89257332
"4",90,"0.3","val_global",1698,"4 0",0.936532286
"4",90,"0.3","val_global",1698,"4 2",0.903101273
"4",90,"0.3","val_global",1698,"4 3",0.89554461
"4",90,"0.3","val_global",1699,"4 0",0.936119227
"4",90,"0.3","val_global",1699,"4 2",0.904467214
"4",90,"0.3","val_global",1699,"4 3",0.895164896
"4",90,"0.3","val_global",1700,"4 0",0.93768736
"4",90,"0.3","val_global",1700,"4 2",0.902011184
"4",90,"0.3","val_global",1700,"4 3",0.892763194
"4",90,"0.3","val_global",1701,"4 0",0.937300732
"4",90,"0.3","val_global",1701,"4 2",0.900840239
"4",90,"0.3","val_global",1701,"4 3",0.893027896
"4",90,"0.3","val_global",1702,"4 0",0.93730921
"4",90,"0.3","val_global",1702,"4 2",0.900287549
"4",90,"0.3","val_global",1702,"4 3",0.891418182
"4",90,"0.3","val_global",1703,"4 0",0.938295088
"4",90,"0.3","val_global",1703,"4 2",0.899081328
"4",90,"0.3","val_global",1703,"4 3",0.888480335
"4",90,"0.3","val_global",1704,"4 0",0.937331672
"4",90,"0.3","val_global",1704,"4 2",0.901487702
"4",90,"0.3","val_global",1704,"4 3",0.88845533
"4",90,"0.3","val_global",1705,"4 0",0.938087871
"4",90,"0.3","val_global",1705,"4 2",0.898113333
"4",90,"0.3","val_global",1705,"4 3",0.890247356
"4",90,"0.3","val_global",1706,"4 0",0.939031237
"4",90,"0.3","val_global",1706,"4 2",0.896797705
"4",90,"0.3","val_global",1706,"4 3",0.889125284
"4",90,"0.3","val_global",1707,"4 0",0.939651182
"4",90,"0.3","val_global",1707,"4 2",0.897810682
"4",90,"0.3","val_global",1707,"4 3",0.888008814
"4",90,"0.3","val_global",1708,"4 0",0.939234707
"4",90,"0.3","val_global",1708,"4 2",0.90004849
"4",90,"0.3","val_global",1708,"4 3",0.888511815
"4",90,"0.3","val_global",1709,"4 0",0.939766391
"4",90,"0.3","val_global",1709,"4 2",0.900409832
"4",90,"0.3","val_global",1709,"4 3",0.889050128
"4",90,"0.3","val_global",1710,"4 0",0.943865885
"4",90,"0.3","val_global",1710,"4 2",0.900835548
"4",90,"0.3","val_global",1710,"4 3",0.889980226
"4",90,"0.3","val_global",1711,"4 0",0.942124725
"4",90,"0.3","val_global",1711,"4 2",NaN
"4",90,"0.3","val_global",1711,"4 3",0.88726412
"4",90,"0.3","val_global",1712,"4 0",0.943480048
"4",90,"0.3","val_global",1712,"4 2",NaN
"4",90,"0.3","val_global",1712,"4 3",0.887472754
"4",90,"0.3","val_global",1713,"4 0",0.944641187
"4",90,"0.3","val_global",1713,"4 2",NaN
"4",90,"0.3","val_global",1713,"4 3",0.886434805
"4",90,"0.3","val_global",1714,"4 0",0.940457752
"4",90,"0.3","val_global",1714,"4 2",NaN
"4",90,"0.3","val_global",1714,"4 3",0.884697842
"4",90,"0.3","val_global",1715,"4 0",0.942079585
"4",90,"0.3","val_global",1715,"4 2",NaN
"4",90,"0.3","val_global",1715,"4 3",0.883851428
"4",90,"0.3","val_global",1716,"4 0",0.942356551
"4",90,"0.3","val_global",1716,"4 2",NaN
"4",90,"0.3","val_global",1716,"4 3",0.883883692
"4",90,"0.3","val_global",1717,"4 0",0.940678616
"4",90,"0.3","val_global",1717,"4 2",NaN
"4",90,"0.3","val_global",1717,"4 3",0.883923663
"4",90,"0.3","val_global",1718,"4 0",0.939843441
"4",90,"0.3","val_global",1718,"4 2",NaN
"4",90,"0.3","val_global",1718,"4 3",0.880566771
"4",90,"0.3","val_global",1719,"4 0",0.942017401
"4",90,"0.3","val_global",1719,"4 2",NaN
"4",90,"0.3","val_global",1719,"4 3",0.880742792
"4",90,"0.3","val_global",1720,"4 0",0.9422616
"4",90,"0.3","val_global",1720,"4 2",NaN
"4",90,"0.3","val_global",1720,"4 3",0.881158196
"4",90,"0.3","val_global",1721,"4 0",0.9462133
"4",90,"0.3","val_global",1721,"4 3",0.882607332
"4",90,"0.3","val_global",1722,"4 0",0.946694798
"4",90,"0.3","val_global",1722,"4 3",0.881983799
"4",90,"0.3","val_global",1723,"4 0",0.945044129
"4",90,"0.3","val_global",1723,"4 3",0.881994774
"4",90,"0.3","val_global",1724,"4 0",0.945666562
"4",90,"0.3","val_global",1724,"4 3",0.88156903
"4",90,"0.3","val_global",1725,"4 0",0.944481602
"4",90,"0.3","val_global",1725,"4 3",0.881378427
"4",90,"0.3","val_global",1726,"4 0",0.944443228
"4",90,"0.3","val_global",1726,"4 3",0.8809782
"4",90,"0.3","val_global",1727,"4 0",0.942182244
"4",90,"0.3","val_global",1727,"4 3",0.881224524
"4",90,"0.3","val_global",1728,"4 0",0.944526234
"4",90,"0.3","val_global",1728,"4 3",0.881200478
"4",90,"0.3","val_global",1729,"4 0",0.94308309
"4",90,"0.3","val_global",1729,"4 3",0.8812392
"4",90,"0.3","val_global",1730,"4 0",0.941627257
"4",90,"0.3","val_global",1730,"4 3",0.88041557
"4",90,"0.3","val_global",1731,"4 0",0.941445006
"4",90,"0.3","val_global",1731,"4 3",0.88419913
"4",90,"0.3","val_global",1732,"4 0",0.939982029
"4",90,"0.3","val_global",1732,"4 3",0.884768534
"4",90,"0.3","val_global",1733,"4 0",0.936227296
"4",90,"0.3","val_global",1733,"4 3",0.885663634
"4",90,"0.3","val_global",1734,"4 0",0.938250504
"4",90,"0.3","val_global",1734,"4 3",0.888142488
"4",90,"0.3","val_global",1735,"4 0",0.937603135
"4",90,"0.3","val_global",1735,"4 3",0.889341923
"4",90,"0.3","val_global",1736,"4 0",0.936788886
"4",90,"0.3","val_global",1736,"4 3",0.888984848
"4",90,"0.3","val_global",1737,"4 0",0.937925016
"4",90,"0.3","val_global",1737,"4 3",0.891990653
"4",90,"0.3","val_global",1738,"4 0",0.94021106
"4",90,"0.3","val_global",1738,"4 3",0.891849281
"4",90,"0.3","val_global",1739,"4 0",0.939202591
"4",90,"0.3","val_global",1739,"4 3",0.892049883
"4",90,"0.3","val_global",1740,"4 0",0.939354037
"4",90,"0.3","val_global",1740,"4 3",0.890344022
"4",90,"0.3","val_global",1741,"4 0",0.935734984
"4",90,"0.3","val_global",1741,"4 3",0.887059867
"4",90,"0.3","val_global",1742,"4 0",0.935451057
"4",90,"0.3","val_global",1742,"4 3",0.887972008
"4",90,"0.3","val_global",1743,"4 0",0.935221471
"4",90,"0.3","val_global",1743,"4 3",0.888268852
"4",90,"0.3","val_global",1744,"4 0",0.935552503
"4",90,"0.3","val_global",1744,"4 3",0.887718939
"4",90,"0.3","val_global",1745,"4 0",0.93623714
"4",90,"0.3","val_global",1745,"4 3",0.888864445
"4",90,"0.3","val_global",1746,"4 0",0.935005934
"4",90,"0.3","val_global",1746,"4 3",0.890538416
"4",90,"0.3","val_global",1747,"4 0",0.93783596
"4",90,"0.3","val_global",1747,"4 3",0.889600136
"4",90,"0.3","val_global",1748,"4 0",0.936207851
"4",90,"0.3","val_global",1748,"4 3",0.888023119
"4",90,"0.3","val_global",1749,"4 0",0.937717704
"4",90,"0.3","val_global",1749,"4 3",0.888425555
"4",90,"0.3","val_global",1750,"4 0",0.935724744
"4",90,"0.3","val_global",1750,"4 3",0.887775124
"4",90,"0.3","val_global",1751,"4 0",0.937312233
"4",90,"0.3","val_global",1751,"4 3",0.887380995
"4",90,"0.3","val_global",1752,"4 0",0.937686101
"4",90,"0.3","val_global",1752,"4 3",0.887155386
"4",90,"0.3","val_global",1753,"4 0",0.939353217
"4",90,"0.3","val_global",1753,"4 3",0.887935589
"4",90,"0.3","val_global",1754,"4 0",0.941090429
"4",90,"0.3","val_global",1754,"4 3",0.885750032
"4",90,"0.3","val_global",1755,"4 0",0.939630126
"4",90,"0.3","val_global",1755,"4 3",0.886171094
"4",90,"0.3","val_global",1756,"4 0",0.94007201
"4",90,"0.3","val_global",1756,"4 3",0.884946425
"4",90,"0.3","val_global",1757,"4 0",0.938510401
"4",90,"0.3","val_global",1757,"4 3",0.883290928
"4",90,"0.3","val_global",1758,"4 0",0.935001612
"4",90,"0.3","val_global",1758,"4 3",0.882849189
"4",90,"0.3","val_global",1759,"4 0",0.934534411
"4",90,"0.3","val_global",1759,"4 3",0.884518675
"4",90,"0.3","val_global",1760,"4 0",0.932039274
"4",90,"0.3","val_global",1760,"4 3",0.886702428
"4",90,"0.3","val_global",1761,"4 0",0.934718112
"4",90,"0.3","val_global",1761,"4 3",0.887675722
"4",90,"0.3","val_global",1762,"4 0",0.934543895
"4",90,"0.3","val_global",1762,"4 3",0.888680687
"4",90,"0.3","val_global",1763,"4 0",0.93204163
"4",90,"0.3","val_global",1763,"4 3",0.889605755
"4",90,"0.3","val_global",1764,"4 0",0.92996567
"4",90,"0.3","val_global",1764,"4 3",0.890380647
"4",90,"0.3","val_global",1765,"4 0",0.930042121
"4",90,"0.3","val_global",1765,"4 3",0.888538512
"4",90,"0.3","val_global",1766,"4 0",0.931569488
"4",90,"0.3","val_global",1766,"4 3",0.886540832
"4",90,"0.3","val_global",1767,"4 0",0.929158357
"4",90,"0.3","val_global",1767,"4 3",0.887777857
"4",90,"0.3","val_global",1768,"4 0",0.931425092
"4",90,"0.3","val_global",1768,"4 3",0.888367431
"4",90,"0.3","val_global",1769,"4 0",0.931130942
"4",90,"0.3","val_global",1769,"4 3",0.886117043
"4",90,"0.3","val_global",1770,"4 0",0.932256215
"4",90,"0.3","val_global",1770,"4 3",0.889151873
"4",90,"0.3","val_global",1771,"4 0",0.932125748
"4",90,"0.3","val_global",1771,"4 3",0.885473995
"4",90,"0.3","val_global",1772,"4 0",0.933646535
"4",90,"0.3","val_global",1772,"4 3",0.88259374
"4",90,"0.3","val_global",1773,"4 0",0.932595592
"4",90,"0.3","val_global",1773,"4 3",0.883587577
"4",90,"0.3","val_global",1774,"4 0",0.932979434
"4",90,"0.3","val_global",1774,"4 3",0.885992625
"4",90,"0.3","val_global",1775,"4 0",0.935207017
"4",90,"0.3","val_global",1775,"4 3",0.888307858
"4",90,"0.3","val_global",1776,"4 0",0.934934954
"4",90,"0.3","val_global",1776,"4 3",0.892249654
"4",90,"0.3","val_global",1777,"4 0",0.93638918
"4",90,"0.3","val_global",1777,"4 3",0.893893625
"4",90,"0.3","val_global",1778,"4 0",0.937582838
"4",90,"0.3","val_global",1778,"4 3",0.893468923
"4",90,"0.3","val_global",1779,"4 0",0.938511457
"4",90,"0.3","val_global",1779,"4 3",0.890668501
"4",90,"0.3","val_global",1780,"4 0",0.941421809
"4",90,"0.3","val_global",1780,"4 3",0.890066059
"4",90,"0.3","val_global",1781,"4 0",0.939006669
"4",90,"0.3","val_global",1781,"4 3",0.889840533
"4",90,"0.3","val_global",1782,"4 0",0.937054794
"4",90,"0.3","val_global",1782,"4 3",0.88798349
"4",90,"0.3","val_global",1783,"4 0",0.940309295
"4",90,"0.3","val_global",1783,"4 3",0.887843809
"4",90,"0.3","val_global",1784,"4 0",0.942998183
"4",90,"0.3","val_global",1784,"4 3",0.888786951
"4",90,"0.3","val_global",1785,"4 0",0.943585237
"4",90,"0.3","val_global",1785,"4 3",0.889093849
"4",90,"0.3","val_global",1786,"4 0",0.94191992
"4",90,"0.3","val_global",1786,"4 3",0.889484605
"4",90,"0.3","val_global",1787,"4 0",0.943236618
"4",90,"0.3","val_global",1787,"4 3",0.890521758
"4",90,"0.3","val_global",1788,"4 0",0.942075722
"4",90,"0.3","val_global",1788,"4 3",0.889585931
"4",90,"0.3","val_global",1789,"4 0",0.941837205
"4",90,"0.3","val_global",1789,"4 3",0.890985506
"4",90,"0.3","val_global",1790,"4 0",0.940849664
"4",90,"0.3","val_global",1790,"4 3",0.887920621
"4",90,"0.3","val_global",1791,"4 0",0.942589183
"4",90,"0.3","val_global",1791,"4 3",0.888591911
"4",90,"0.3","val_global",1792,"4 0",0.939940649
"4",90,"0.3","val_global",1792,"4 3",0.890720918
"4",90,"0.3","val_global",1793,"4 0",0.93904507
"4",90,"0.3","val_global",1793,"4 3",0.889560316
"4",90,"0.3","val_global",1794,"4 0",0.936995216
"4",90,"0.3","val_global",1794,"4 3",0.887806544
"4",90,"0.3","val_global",1795,"4 0",0.933358678
"4",90,"0.3","val_global",1795,"4 3",0.885938787
"4",90,"0.3","val_global",1796,"4 0",0.933251599
"4",90,"0.3","val_global",1796,"4 3",0.883579022
"4",90,"0.3","val_global",1797,"4 0",0.933812506
"4",90,"0.3","val_global",1797,"4 3",0.88134811
"4",90,"0.3","val_global",1798,"4 0",0.932241406
"4",90,"0.3","val_global",1798,"4 3",0.883984464
"4",90,"0.3","val_global",1799,"4 0",0.932085191
"4",90,"0.3","val_global",1799,"4 3",0.887386519
"4",90,"0.3","val_global",1800,"4 0",0.931704359
"4",90,"0.3","val_global",1800,"4 3",0.889473033
"4",90,"0.3","val_global",1801,"4 0",0.932358734
"4",90,"0.3","val_global",1801,"4 3",0.888396152
"4",90,"0.3","val_global",1802,"4 0",0.936496993
"4",90,"0.3","val_global",1802,"4 3",0.890176572
"4",90,"0.3","val_global",1803,"4 0",0.933101751
"4",90,"0.3","val_global",1803,"4 3",0.888845666
"4",90,"0.3","val_global",1804,"4 0",0.930120631
"4",90,"0.3","val_global",1804,"4 3",0.886467126
"4",90,"0.3","val_global",1805,"4 0",0.928212234
"4",90,"0.3","val_global",1805,"4 3",0.887472708
"4",90,"0.3","val_global",1806,"4 0",0.928485792
"4",90,"0.3","val_global",1806,"4 3",0.888013727
"4",90,"0.3","val_global",1807,"4 0",0.929497056
"4",90,"0.3","val_global",1807,"4 3",0.886250693
"4",90,"0.3","val_global",1808,"4 0",0.928822458
"4",90,"0.3","val_global",1808,"4 3",0.887668503
"4",90,"0.3","val_global",1809,"4 0",0.92791445
"4",90,"0.3","val_global",1809,"4 3",0.888553995
"4",90,"0.3","val_global",1810,"4 0",0.928543323
"4",90,"0.3","val_global",1810,"4 3",0.889466102
"4",90,"0.3","val_global",1811,"4 0",0.926928434
"4",90,"0.3","val_global",1811,"4 3",0.889516131
"4",90,"0.3","val_global",1812,"4 0",0.927389115
"4",90,"0.3","val_global",1812,"4 3",0.887519292
"4",90,"0.3","val_global",1813,"4 0",0.929063444
"4",90,"0.3","val_global",1813,"4 3",0.887901662
"4",90,"0.3","val_global",1814,"4 0",0.931163575
"4",90,"0.3","val_global",1814,"4 3",0.887335298
"4",90,"0.3","val_global",1815,"4 0",0.934004132
"4",90,"0.3","val_global",1815,"4 3",0.886662008
"4",90,"0.3","val_global",1816,"4 0",0.933473719
"4",90,"0.3","val_global",1816,"4 3",0.886145153
"4",90,"0.3","val_global",1817,"4 0",0.935010572
"4",90,"0.3","val_global",1817,"4 3",0.888314051
"4",90,"0.3","val_global",1818,"4 0",0.935475843
"4",90,"0.3","val_global",1818,"4 3",0.886690009
"4",90,"0.3","val_global",1819,"4 0",0.936696527
"4",90,"0.3","val_global",1819,"4 3",0.8850344
"4",90,"0.3","val_global",1820,"4 0",0.936183911
"4",90,"0.3","val_global",1820,"4 3",0.885104678
"4",90,"0.3","val_global",1821,"4 0",0.935593855
"4",90,"0.3","val_global",1821,"4 3",0.886058093
"4",90,"0.3","val_global",1822,"4 0",0.932844134
"4",90,"0.3","val_global",1822,"4 3",0.886110062
"4",90,"0.3","val_global",1823,"4 0",0.93672788
"4",90,"0.3","val_global",1823,"4 3",0.887756334
"4",90,"0.3","val_global",1824,"4 0",0.937321831
"4",90,"0.3","val_global",1824,"4 3",0.890391265
"4",90,"0.3","val_global",1825,"4 0",0.939280147
"4",90,"0.3","val_global",1825,"4 3",0.889058785
"4",90,"0.3","val_global",1826,"4 0",0.938437848
"4",90,"0.3","val_global",1826,"4 3",0.889127594
"4",90,"0.3","val_global",1827,"4 0",0.93634959
"4",90,"0.3","val_global",1827,"4 3",0.886902427
"4",90,"0.3","val_global",1828,"4 0",0.93783342
"4",90,"0.3","val_global",1828,"4 3",0.886819723
"4",90,"0.3","val_global",1829,"4 0",0.937583853
"4",90,"0.3","val_global",1829,"4 3",0.88820036
"4",90,"0.3","val_global",1830,"4 0",0.939352113
"4",90,"0.3","val_global",1830,"4 3",0.887270165
"4",90,"0.3","val_global",1831,"4 0",0.938114631
"4",90,"0.3","val_global",1831,"4 3",NaN
"4",90,"0.3","val_global",1832,"4 0",0.938257683
"4",90,"0.3","val_global",1832,"4 3",NaN
"4",90,"0.3","val_global",1833,"4 0",0.936124076
"4",90,"0.3","val_global",1833,"4 3",NaN
"4",90,"0.3","val_global",1834,"4 0",0.936503287
"4",90,"0.3","val_global",1834,"4 3",NaN
"4",90,"0.3","val_global",1835,"4 0",0.936704746
"4",90,"0.3","val_global",1835,"4 3",NaN
"4",90,"0.3","val_global",1836,"4 0",0.937054878
"4",90,"0.3","val_global",1836,"4 3",NaN
"4",90,"0.3","val_global",1837,"4 0",0.937244208
"4",90,"0.3","val_global",1837,"4 3",NaN
"4",90,"0.3","val_global",1838,"4 0",0.938499255
"4",90,"0.3","val_global",1838,"4 3",NaN
"4",90,"0.3","val_global",1839,"4 0",0.937907582
"4",90,"0.3","val_global",1839,"4 3",NaN
"4",90,"0.3","val_global",1840,"4 0",0.936394526
"4",90,"0.3","val_global",1840,"4 3",NaN
"4",90,"0.3","val_global",1841,"4 0",0.937942711
"4",90,"0.3","val_global",1842,"4 0",0.937586142
"4",90,"0.3","val_global",1843,"4 0",0.936969258
"4",90,"0.3","val_global",1844,"4 0",0.935722271
"4",90,"0.3","val_global",1845,"4 0",0.936264003
"4",90,"0.3","val_global",1846,"4 0",0.936900682
"4",90,"0.3","val_global",1847,"4 0",0.937300587
"4",90,"0.3","val_global",1848,"4 0",0.933494068
"4",90,"0.3","val_global",1849,"4 0",0.931639977
"4",90,"0.3","val_global",1850,"4 0",0.928610785
"4",90,"0.3","val_global",1851,"4 0",0.928543448
"4",90,"0.3","val_global",1852,"4 0",0.929403436
"4",90,"0.3","val_global",1853,"4 0",0.930289126
"4",90,"0.3","val_global",1854,"4 0",0.93011681
"4",90,"0.3","val_global",1855,"4 0",0.928506222
"4",90,"0.3","val_global",1856,"4 0",0.927254993
"4",90,"0.3","val_global",1857,"4 0",0.924202255
"4",90,"0.3","val_global",1858,"4 0",0.923673665
"4",90,"0.3","val_global",1859,"4 0",0.923281157
"4",90,"0.3","val_global",1860,"4 0",0.924807539
"4",90,"0.3","val_global",1861,"4 0",0.922912696
"4",90,"0.3","val_global",1862,"4 0",0.923111591
"4",90,"0.3","val_global",1863,"4 0",0.92146146
"4",90,"0.3","val_global",1864,"4 0",0.923065185
"4",90,"0.3","val_global",1865,"4 0",0.921967776
"4",90,"0.3","val_global",1866,"4 0",0.921865535
"4",90,"0.3","val_global",1867,"4 0",0.921404505
"4",90,"0.3","val_global",1868,"4 0",0.923519543
"4",90,"0.3","val_global",1869,"4 0",0.926303175
"4",90,"0.3","val_global",1870,"4 0",0.927599223
"4",90,"0.3","val_global",1871,"4 0",0.927548643
"4",90,"0.3","val_global",1872,"4 0",0.928127439
"4",90,"0.3","val_global",1873,"4 0",0.930079257
"4",90,"0.3","val_global",1874,"4 0",0.928168324
"4",90,"0.3","val_global",1875,"4 0",0.930322986
"4",90,"0.3","val_global",1876,"4 0",0.933203756
"4",90,"0.3","val_global",1877,"4 0",0.934805043
"4",90,"0.3","val_global",1878,"4 0",0.934264031
"4",90,"0.3","val_global",1879,"4 0",0.931602521
"4",90,"0.3","val_global",1880,"4 0",0.928769083
"4",90,"0.3","val_global",1881,"4 0",0.929699469
"4",90,"0.3","val_global",1882,"4 0",0.927509407
"4",90,"0.3","val_global",1883,"4 0",0.927616247
"4",90,"0.3","val_global",1884,"4 0",0.927129061
"4",90,"0.3","val_global",1885,"4 0",0.9246099
"4",90,"0.3","val_global",1886,"4 0",0.924076345
"4",90,"0.3","val_global",1887,"4 0",0.922758195
"4",90,"0.3","val_global",1888,"4 0",0.922261354
"4",90,"0.3","val_global",1889,"4 0",0.919778573
"4",90,"0.3","val_global",1890,"4 0",0.920090895
"4",90,"0.3","val_global",1891,"4 0",0.921014051
"4",90,"0.3","val_global",1892,"4 0",0.920260142
"4",90,"0.3","val_global",1893,"4 0",0.920827627
"4",90,"0.3","val_global",1894,"4 0",0.922164677
"4",90,"0.3","val_global",1895,"4 0",0.919853195
"4",90,"0.3","val_global",1896,"4 0",0.917720522
"4",90,"0.3","val_global",1897,"4 0",0.917238474
"4",90,"0.3","val_global",1898,"4 0",0.918870377
"4",90,"0.3","val_global",1899,"4 0",0.921361458
"4",90,"0.3","val_global",1900,"4 0",0.922575385
"4",90,"0.3","val_global",1901,"4 0",0.925511578
"4",90,"0.3","val_global",1902,"4 0",0.925704805
"4",90,"0.3","val_global",1903,"4 0",0.926030885
"4",90,"0.3","val_global",1904,"4 0",0.924791104
"4",90,"0.3","val_global",1905,"4 0",0.925799347
"4",90,"0.3","val_global",1906,"4 0",0.92755529
"4",90,"0.3","val_global",1907,"4 0",0.928806328
"4",90,"0.3","val_global",1908,"4 0",0.929553339
"4",90,"0.3","val_global",1909,"4 0",0.931186032
"4",90,"0.3","val_global",1910,"4 0",0.932316774
"4",90,"0.3","val_global",1911,"4 0",0.932335188
"4",90,"0.3","val_global",1912,"4 0",0.931831364
"4",90,"0.3","val_global",1913,"4 0",0.930125551
"4",90,"0.3","val_global",1914,"4 0",0.927148114
"4",90,"0.3","val_global",1915,"4 0",0.927364598
"4",90,"0.3","val_global",1916,"4 0",0.927782304
"4",90,"0.3","val_global",1917,"4 0",0.92688794
"4",90,"0.3","val_global",1918,"4 0",0.925959384
"4",90,"0.3","val_global",1919,"4 0",0.926277716
"4",90,"0.3","val_global",1920,"4 0",0.928354779
"4",90,"0.3","val_global",1921,"4 0",0.923689977
"4",90,"0.3","val_global",1922,"4 0",0.925395767
"4",90,"0.3","val_global",1923,"4 0",0.923521076
"4",90,"0.3","val_global",1924,"4 0",0.925177701
"4",90,"0.3","val_global",1925,"4 0",0.923098626
"4",90,"0.3","val_global",1926,"4 0",0.92245384
"4",90,"0.3","val_global",1927,"4 0",0.922296324
"4",90,"0.3","val_global",1928,"4 0",0.922975435
"4",90,"0.3","val_global",1929,"4 0",0.921644312
"4",90,"0.3","val_global",1930,"4 0",0.920711985
"4",90,"0.3","val_global",1931,"4 0",0.919171256
"4",90,"0.3","val_global",1932,"4 0",0.92048537
"4",90,"0.3","val_global",1933,"4 0",0.921318087
"4",90,"0.3","val_global",1934,"4 0",0.922522112
"4",90,"0.3","val_global",1935,"4 0",0.92038956
"4",90,"0.3","val_global",1936,"4 0",0.923073642
"4",90,"0.3","val_global",1937,"4 0",0.924270367
"4",90,"0.3","val_global",1938,"4 0",0.925748007
"4",90,"0.3","val_global",1939,"4 0",0.92304575
"4",90,"0.3","val_global",1940,"4 0",0.921409031
"4",90,"0.3","val_global",1941,"4 0",0.924657401
"4",90,"0.3","val_global",1942,"4 0",0.926432971
"4",90,"0.3","val_global",1943,"4 0",0.928940435
"4",90,"0.3","val_global",1944,"4 0",0.928037232
"4",90,"0.3","val_global",1945,"4 0",0.929793446
"4",90,"0.3","val_global",1946,"4 0",0.929359514
"4",90,"0.3","val_global",1947,"4 0",0.928897201
"4",90,"0.3","val_global",1948,"4 0",0.929076746
"4",90,"0.3","val_global",1949,"4 0",0.928619828
"4",90,"0.3","val_global",1950,"4 0",0.928186102
"4",90,"0.3","val_global",1951,"4 0",0.930367054
"4",90,"0.3","val_global",1952,"4 0",0.930212905
"4",90,"0.3","val_global",1953,"4 0",0.928037967
"4",90,"0.3","val_global",1954,"4 0",0.928976472
"4",90,"0.3","val_global",1955,"4 0",0.931551716
"4",90,"0.3","val_global",1956,"4 0",0.929916625
"4",90,"0.3","val_global",1957,"4 0",0.928217061
"4",90,"0.3","val_global",1958,"4 0",0.926061868
"4",90,"0.3","val_global",1959,"4 0",0.927720161
"4",90,"0.3","val_global",1960,"4 0",0.927280901
"4",90,"0.3","val_global",1961,"4 0",0.924925158
"4",90,"0.3","val_global",1962,"4 0",0.921793265
"4",90,"0.3","val_global",1963,"4 0",0.921978981
"4",90,"0.3","val_global",1964,"4 0",0.923683801
"4",90,"0.3","val_global",1965,"4 0",0.927990128
"4",90,"0.3","val_global",1966,"4 0",0.926731708
"4",90,"0.3","val_global",1967,"4 0",0.929154567
"4",90,"0.3","val_global",1968,"4 0",0.925505113
"4",90,"0.3","val_global",1969,"4 0",0.925392884
"4",90,"0.3","val_global",1970,"4 0",0.924785029
"4",90,"0.3","val_global",1971,"4 0",0.925173124
"4",90,"0.3","val_global",1972,"4 0",0.923181438
"4",90,"0.3","val_global",1973,"4 0",0.923125449
"4",90,"0.3","val_global",1974,"4 0",0.920712997
"4",90,"0.3","val_global",1975,"4 0",0.923438974
"4",90,"0.3","val_global",1976,"4 0",0.922467643
"4",90,"0.3","val_global",1977,"4 0",0.923330575
"4",90,"0.3","val_global",1978,"4 0",0.925825195
"4",90,"0.3","val_global",1979,"4 0",0.924349129
"4",90,"0.3","val_global",1980,"4 0",0.922834586
"4",90,"0.3","val_global",1981,"4 0",0.921935406
"4",90,"0.3","val_global",1982,"4 0",0.921190279
"4",90,"0.3","val_global",1983,"4 0",0.920207503
"4",90,"0.3","val_global",1984,"4 0",0.91966388
"4",90,"0.3","val_global",1985,"4 0",0.915661001
"4",90,"0.3","val_global",1986,"4 0",0.917272009
"4",90,"0.3","val_global",1987,"4 0",0.915921155
"4",90,"0.3","val_global",1988,"4 0",0.919258477
"4",90,"0.3","val_global",1989,"4 0",0.920525271
"4",90,"0.3","val_global",1990,"4 0",0.923364915
"4",90,"0.3","val_global",1991,"4 0",0.922568445
"4",90,"0.3","val_global",1992,"4 0",0.923224442
"4",90,"0.3","val_global",1993,"4 0",0.925161186
"4",90,"0.3","val_global",1994,"4 0",0.924791834
"4",90,"0.3","val_global",1995,"4 0",0.922231294
"4",90,"0.3","val_global",1996,"4 0",0.923491255
"4",90,"0.3","val_global",1997,"4 0",0.923704023
"4",90,"0.3","val_global",1998,"4 0",0.921416718
"4",90,"0.3","val_global",1999,"4 0",0.924366538
"4",90,"0.3","val_global",2000,"4 0",0.928003575
"4",90,"0.3","val_global",2001,"4 0",0.929852434
"4",90,"0.3","val_global",2002,"4 0",0.933533032
"4",90,"0.3","val_global",2003,"4 0",0.933106931
"4",90,"0.3","val_global",2004,"4 0",0.933539263
"4",90,"0.3","val_global",2005,"4 0",0.930075855
"4",90,"0.3","val_global",2006,"4 0",0.928180011
"4",90,"0.3","val_global",2007,"4 0",0.930118236
"4",90,"0.3","val_global",2008,"4 0",0.929887652
"4",90,"0.3","val_global",2009,"4 0",0.92838133
"4",90,"0.3","val_global",2010,"4 0",0.926283247
"4",90,"0.3","val_global",2011,"4 0",0.926919763
"4",90,"0.3","val_global",2012,"4 0",0.926618182
"4",90,"0.3","val_global",2013,"4 0",0.925522499
"4",90,"0.3","val_global",2014,"4 0",0.929475031
"4",90,"0.3","val_global",2015,"4 0",0.929036637
"4",90,"0.3","val_global",2016,"4 0",0.928105534
"4",90,"0.3","val_global",2017,"4 0",0.927862056
"4",90,"0.3","val_global",2018,"4 0",0.928634166
"4",90,"0.3","val_global",2019,"4 0",0.927608533
"4",90,"0.3","val_global",2020,"4 0",0.925801775
"4",90,"0.3","val_global",2021,"4 0",0.925155255
"4",90,"0.3","val_global",2022,"4 0",0.924377013
"4",90,"0.3","val_global",2023,"4 0",0.925870085
"4",90,"0.3","val_global",2024,"4 0",0.924866563
"4",90,"0.3","val_global",2025,"4 0",0.927087539
"4",90,"0.3","val_global",2026,"4 0",0.92761522
"4",90,"0.3","val_global",2027,"4 0",0.925243034
"4",90,"0.3","val_global",2028,"4 0",0.924911412
"4",90,"0.3","val_global",2029,"4 0",0.926404732
"4",90,"0.3","val_global",2030,"4 0",0.926792608
"4",90,"0.3","val_global",2031,"4 0",0.925991872
"4",90,"0.3","val_global",2032,"4 0",0.925522919
"4",90,"0.3","val_global",2033,"4 0",0.927435643
"4",90,"0.3","val_global",2034,"4 0",0.927362047
"4",90,"0.3","val_global",2035,"4 0",0.925420655
"4",90,"0.3","val_global",2036,"4 0",0.924522285
"4",90,"0.3","val_global",2037,"4 0",0.925256897
"4",90,"0.3","val_global",2038,"4 0",0.924747256
"4",90,"0.3","val_global",2039,"4 0",0.923536046
"4",90,"0.3","val_global",2040,"4 0",0.924851675
"4",90,"0.3","val_global",2041,"4 0",0.926055275
"4",90,"0.3","val_global",2042,"4 0",0.924568048
"4",90,"0.3","val_global",2043,"4 0",0.923417711
"4",90,"0.3","val_global",2044,"4 0",0.925566203
"4",90,"0.3","val_global",2045,"4 0",0.925808106
"4",90,"0.3","val_global",2046,"4 0",0.927362939
"4",90,"0.3","val_global",2047,"4 0",0.928021472
"4",90,"0.3","val_global",2048,"4 0",0.926843086
"4",90,"0.3","val_global",2049,"4 0",0.928094718
"4",90,"0.3","val_global",2050,"4 0",0.925911855
"4",90,"0.3","val_global",2051,"4 0",0.926910596
"4",90,"0.3","val_global",2052,"4 0",0.926912651
"4",90,"0.3","val_global",2053,"4 0",0.923940118
"4",90,"0.3","val_global",2054,"4 0",0.923409259
"4",90,"0.3","val_global",2055,"4 0",0.92255947
"4",90,"0.3","val_global",2056,"4 0",0.922522205
"4",90,"0.3","val_global",2057,"4 0",0.921120808
"4",90,"0.3","val_global",2058,"4 0",0.921450684
"4",90,"0.3","val_global",2059,"4 0",0.923768017
"4",90,"0.3","val_global",2060,"4 0",0.923479242
"4",90,"0.3","val_global",2061,"4 0",0.923278747
"4",90,"0.3","val_global",2062,"4 0",0.923993713
"4",90,"0.3","val_global",2063,"4 0",0.923282735
"4",90,"0.3","val_global",2064,"4 0",0.920129298
"4",90,"0.3","val_global",2065,"4 0",0.921308239
"4",90,"0.3","val_global",2066,"4 0",0.920686494
"4",90,"0.3","val_global",2067,"4 0",0.920108265
"4",90,"0.3","val_global",2068,"4 0",0.922376189
"4",90,"0.3","val_global",2069,"4 0",0.921020158
"4",90,"0.3","val_global",2070,"4 0",0.923402174
"4",90,"0.3","val_global",2071,"4 0",0.921168097
"4",90,"0.3","val_global",2072,"4 0",0.924094725
"4",90,"0.3","val_global",2073,"4 0",0.923651045
"4",90,"0.3","val_global",2074,"4 0",0.9223846
"4",90,"0.3","val_global",2075,"4 0",0.926095389
"4",90,"0.3","val_global",2076,"4 0",0.926000297
"4",90,"0.3","val_global",2077,"4 0",0.927687046
"4",90,"0.3","val_global",2078,"4 0",0.926365235
"4",90,"0.3","val_global",2079,"4 0",0.924455117
"4",90,"0.3","val_global",2080,"4 0",0.92462134
"4",90,"0.3","val_global",2081,"4 0",0.922047427
"4",90,"0.3","val_global",2082,"4 0",0.922424165
"4",90,"0.3","val_global",2083,"4 0",0.920926804
"4",90,"0.3","val_global",2084,"4 0",0.922431514367347
"4",90,"0.3","val_global",2085,"4 0",NaN
"4",90,"0.3","val_global",2086,"4 0",NaN
"4",90,"0.3","val_global",2087,"4 0",NaN
"4",90,"0.3","val_global",2088,"4 0",NaN
"4",90,"0.3","val_global",2089,"4 0",NaN
"4",90,"0.3","val_global",2090,"4 0",NaN
"4",90,"0.3","val_global",2091,"4 0",NaN
"4",90,"0.3","val_global",2092,"4 0",NaN
"4",90,"0.3","val_global",2093,"4 0",NaN
"4",90,"0.3","val_global",2094,"4 0",NaN


==> data/processed_data_samples_vs_train_times_vary_c.csv <==
"total_cohorts","seed","cohort","num_samples","time","round","loss","ongoing_cohorts","finished_cohorts"
"c=16",90,0,3313,77.1358333333333,1215,1.37254,2,14
"c=16",90,1,4237,27.2958333333333,817,1.241851,9,7
"c=16",90,10,2224,38.1986111111111,699,1.312088,6,10
"c=16",90,11,1922,21.6847222222222,600,1.686288,13,3
"c=16",90,12,2913,34.3911111111111,731,1.305615,7,9
"c=16",90,13,2298,60.7622222222222,599,1.554591,4,12
"c=16",90,14,3650,78.7505555555556,888,0.987418,1,15
"c=16",90,15,2441,20.7408333333333,548,1.476501,14,2
"c=16",90,2,3079,33.1247222222222,869,1.142708,8,8
"c=16",90,3,1911,22.8686111111111,424,1.644313,11,5
"c=16",90,4,2071,25.8325,499,1.699859,10,6
"c=16",90,5,4186,91.5038888888889,873,1.150308,0,16
"c=16",90,6,2566,46.4547222222222,735,1.316503,5,11
"c=16",90,7,2562,22.3752777777778,751,1.263062,12,4
"c=16",90,8,3098,75.5669444444444,557,1.294282,3,13
"c=16",90,9,2621,9.54333333333333,339,2.00236,15,1
"c=16",91,0,2893,33.005,625,1.252501,9,7
"c=16",91,1,2615,28.7147222222222,309,1.584967,10,6
"c=16",91,10,2941,43.7344444444444,709,1.261354,6,10
"c=16",91,11,3320,27.855,454,1.660304,11,5
"c=16",91,12,2331,24.5652777777778,748,1.33278,12,4
"c=16",91,13,2349,71.7661111111111,858,1.35965,3,13
"c=16",91,14,1920,37.2066666666667,945,1.384783,8,8
"c=16",91,15,2212,19.2869444444444,563,1.311465,13,3
"c=16",91,2,5007,94.7744444444444,1238,1.123043,1,15
"c=16",91,3,1977,13.7061111111111,537,1.503643,15,1
"c=16",91,4,4976,127.928055555556,770,1.025599,0,16
"c=16",91,5,1911,54.9161111111111,689,1.26851,5,11
"c=16",91,6,2967,70.8361111111111,995,1.223307,4,12
"c=16",91,7,2025,17.4088888888889,645,1.686405,14,2
"c=16",91,8,3202,74.1519444444444,656,1.241704,2,14
"c=16",91,9,2445,40.0488888888889,614,1.434438,7,9
"c=16",92,0,3702,43.8363888888889,727,1.156985,5,11
"c=16",92,1,2264,28.9044444444444,844,1.245903,11,5
"c=16",92,10,2934,61.9988888888889,700,1.504504,3,13
"c=16",92,11,1468,12.2347222222222,560,1.734038,15,1
"c=16",92,12,1549,12.7355555555556,677,1.525655,14,2
"c=16",92,13,3771,32.8469444444444,760,1.39709,10,6
"c=16",92,14,2407,19.4538888888889,592,1.565379,12,4
"c=16",92,15,2370,67.0244444444444,1062,1.207193,1,15
"c=16",92,2,3596,42.9555555555556,795,1.286621,7,9
"c=16",92,3,3745,66.7488888888889,827,1.2751,2,14
"c=16",92,4,1902,35.0502777777778,540,1.634108,9,7
"c=16",92,5,2601,17.845,736,1.38564,13,3
"c=16",92,6,3402,43.1038888888889,526,1.510151,6,10
"c=16",92,7,3404,73.4305555555556,818,1.201712,0,16
"c=16",92,8,3497,56.5161111111111,558,1.501408,4,12
"c=16",92,9,2476,42.3997222222222,918,1.299079,8,8
"c=16",93,0,3523,78.6561111111111,761,1.757616,1,15
"c=16",93,1,2876,84.1413888888889,925,0.991548,0,16
"c=16",93,10,2249,68.2141666666667,1232,1.040375,3,13
"c=16",93,11,2048,22.5241666666667,476,1.656317,13,3
"c=16",93,12,3492,39.2522222222222,484,1.166452,7,9
"c=16",93,13,2675,28.1525,764,1.466191,10,6
"c=16",93,14,1796,35.8772222222222,717,1.282635,8,8
"c=16",93,15,2685,26.4197222222222,623,0.960318,11,5
"c=16",93,2,3855,71.1372222222222,811,1.153283,2,14
"c=16",93,3,2355,55.5002777777778,694,1.415623,4,12
"c=16",93,4,3575,24.705,1039,1.377334,12,4
"c=16",93,5,2659,41.4775,930,1.396423,6,10
"c=16",93,6,3175,29.6277777777778,833,1.061994,9,7
"c=16",93,7,3737,48.2647222222222,624,1.58347,5,11
"c=16",93,8,2593,21.9747222222222,433,1.554055,14,2
"c=16",93,9,1790,8.51722222222222,290,1.579893,15,1
"c=16",94,0,4880,42.0419444444444,882,1.151494,6,10
"c=16",94,1,2219,31.1877777777778,579,1.284525,8,8
"c=16",94,10,2502,33.79,684,1.512334,7,9
"c=16",94,11,2925,69.0983333333333,634,1.527616,2,14
"c=16",94,12,1866,19.7416666666667,430,1.641141,14,2
"c=16",94,13,2218,20.5736111111111,666,1.308194,13,3
"c=16",94,14,2074,16.4488888888889,673,1.476403,15,1
"c=16",94,15,2809,60.0983333333333,640,1.510054,3,13
"c=16",94,2,3712,115.336666666667,705,1.244058,0,16
"c=16",94,3,2175,24.17,588,1.39203,10,6
"c=16",94,4,5268,80.4747222222222,773,1.211747,1,15
"c=16",94,5,3085,44.3891666666667,983,1.609603,5,11
"c=16",94,6,1708,22.5922222222222,542,1.388363,12,4
"c=16",94,7,2855,23.1175,458,1.388964,11,5
"c=16",94,8,2588,29.3363888888889,820,1.190177,9,7
"c=16",94,9,2205,49.8763888888889,693,1.388832,4,12
"c=32",90,0,2277,43.2716666666667,694,1.285669,2,30
"c=32",90,1,2225,10.3608333333333,349,1.628524,20,12
"c=32",90,10,2547,58.1138888888889,550,1.235442,1,31
"c=32",90,11,1376,7.00444444444444,510,1.420043,25,7
"c=32",90,12,1027,22.4741666666667,362,2.087568,8,24
"c=32",90,13,1109,17.4533333333333,511,1.740766,13,19
"c=32",90,14,953,7.00055555555556,524,1.290982,26,6
"c=32",90,15,1366,17.3341666666667,610,1.540171,15,17
"c=32",90,16,667,8.57083333333333,597,1.814925,23,9
"c=32",90,17,2431,74.1155555555556,547,1.300862,0,32
"c=32",90,18,1143,4.66805555555556,281,2.411773,31,1
"c=32",90,19,1478,9.77555555555556,354,1.839022,21,11
"c=32",90,2,1713,8.36972222222222,584,1.194909,24,8
"c=32",90,20,1531,4.90416666666667,252,1.121348,30,2
"c=32",90,21,693,21.6894444444444,409,1.74211,9,23
"c=32",90,22,1029,17.3230555555556,489,1.464214,16,16
"c=32",90,23,893,8.85916666666667,484,1.765826,22,10
"c=32",90,24,1595,19.9894444444444,430,1.587718,11,21
"c=32",90,25,1318,11.3669444444444,579,1.447908,19,13
"c=32",90,26,1615,34.2580555555556,339,2.090911,5,27
"c=32",90,27,683,12.5925,469,1.349092,18,14
"c=32",90,28,1643,38.5283333333333,438,1.271658,3,29
"c=32",90,29,2007,5.54916666666667,264,1.202884,29,3
"c=32",90,3,1497,17.4202777777778,545,1.051496,14,18
"c=32",90,30,507,6.14361111111111,263,1.88658,28,4
"c=32",90,31,1934,18.1958333333333,476,1.371149,12,20
"c=32",90,4,1740,21.3313888888889,555,1.379636,10,22
"c=32",90,5,1704,6.68444444444444,527,1.294033,27,5
"c=32",90,6,1108,17.2891666666667,318,1.33557,17,15
"c=32",90,7,730,31.4377777777778,737,2.023791,6,26
"c=32",90,8,1335,22.8908333333333,417,1.983588,7,25
"c=32",90,9,1218,38.2966666666667,421,1.546234,4,28
"c=32",91,0,2254,35.4825,688,1.169423,8,24
"c=32",91,1,648,7.52222222222222,455,1.415807,28,4
"c=32",91,10,673,8.83055555555556,533,1.403993,27,5
"c=32",91,11,1466,29.8327777777778,371,1.338704,12,20
"c=32",91,12,1683,35.2252777777778,496,1.316639,9,23
"c=32",91,13,857,19.6144444444444,427,1.214285,15,17
"c=32",91,14,1084,11.6455555555556,577,2.170295,22,10
"c=32",91,15,876,11.2761111111111,429,1.373861,23,9
"c=32",91,16,1778,56.5572222222222,502,1.254363,2,30
"c=32",91,17,1424,10.795,288,1.543589,25,7
"c=32",91,18,1014,34.9772222222222,599,1.227259,10,22
"c=32",91,19,1431,52.6972222222222,815,1.343102,4,28
"c=32",91,2,1899,42.6544444444444,462,1.550838,6,26
"c=32",91,20,1550,33.5855555555556,551,1.228987,11,21
"c=32",91,21,1391,16.9297222222222,388,1.175041,17,15
"c=32",91,22,1784,12.5994444444444,478,1.27783,21,11
"c=32",91,23,1536,50.7163888888889,850,1.671828,5,27
"c=32",91,24,1583,7.27083333333333,451,1.413104,30,2
"c=32",91,25,748,14.3355555555556,434,1.576568,19,13
"c=32",91,26,917,55.9997222222222,673,1.543461,3,29
"c=32",91,27,1432,7.33055555555556,526,1.470138,29,3
"c=32",91,28,693,19.1638888888889,507,1.704884,16,16
"c=32",91,29,1227,10.8280555555556,603,1.301108,24,8
"c=32",91,3,1913,36.5652777777778,795,1.634644,7,25
"c=32",91,30,1037,22.8436111111111,673,1.340944,13,19
"c=32",91,31,1175,16.0102777777778,527,1.290265,18,14
"c=32",91,4,2227,8.92416666666667,429,1.472018,26,6
"c=32",91,5,2128,66.6908333333333,873,1.185107,1,31
"c=32",91,6,1097,4.33138888888889,393,1.889199,31,1
"c=32",91,7,2597,76.9480555555556,461,1.295228,0,32
"c=32",91,8,1617,21.6427777777778,306,1.302805,14,18
"c=32",91,9,1352,14.3069444444444,651,1.273411,20,12
"c=32",92,0,1963,31.4875,535,1.323983,8,24
"c=32",92,1,1857,29.3755555555556,525,1.167495,9,23
"c=32",92,10,1435,5.40083333333333,336,2.009789,28,4
"c=32",92,11,633,6.29583333333333,266,1.744944,23,9
"c=32",92,12,1300,16.3186111111111,546,1.723489,14,18
"c=32",92,13,2261,49.7347222222222,608,1.42003,0,32
"c=32",92,14,1603,6.74305555555556,425,1.492175,21,11
"c=32",92,15,1426,47.8491666666667,537,1.363001,2,30
"c=32",92,16,2015,33.0752777777778,598,1.586914,6,26
"c=32",92,17,1482,49.3847222222222,488,1.984394,1,31
"c=32",92,18,1520,28.5402777777778,626,1.150773,10,22
"c=32",92,19,956,5.14861111111111,346,1.486153,29,3
"c=32",92,2,1841,13.7488888888889,410,1.181653,15,17
"c=32",92,20,1165,5.905,252,1.613993,27,5
"c=32",92,21,1769,40.8916666666667,471,1.607772,3,29
"c=32",92,22,667,6.915,378,1.921312,20,12
"c=32",92,23,801,6.28416666666667,310,1.591101,24,8
"c=32",92,24,616,5.91222222222222,331,1.667926,26,6
"c=32",92,25,933,6.1275,436,1.61484,25,7
"c=32",92,26,1454,4.04777777777778,214,1.560752,31,1
"c=32",92,27,2317,32.3361111111111,767,1.571873,7,25
"c=32",92,28,725,4.11805555555556,323,1.658253,30,2
"c=32",92,29,1682,13.5697222222222,409,1.621858,16,16
"c=32",92,3,510,12.4794444444444,518,0.86961,18,14
"c=32",92,30,1247,12.7361111111111,644,1.773557,17,15
"c=32",92,31,1123,40.39,639,1.355772,4,28
"c=32",92,4,2459,35.8202777777778,661,1.562484,5,27
"c=32",92,5,1806,27.8994444444444,343,1.581843,11,21
"c=32",92,6,2494,18.48,231,1.300325,13,19
"c=32",92,7,798,6.63888888888889,389,1.215533,22,10
"c=32",92,8,1077,20.0197222222222,305,2.002954,12,20
"c=32",92,9,1153,7.70083333333333,431,1.68276,19,13
"c=32",93,0,1600,35.7775,371,1.505575,7,25
"c=32",93,1,2265,50.4822222222222,498,1.825665,2,30
"c=32",93,10,990,18.4030555555556,413,1.744777,14,18
"c=32",93,11,1402,17.8891666666667,417,1.586047,16,16
"c=32",93,12,723,8.2875,708,1.125866,26,6
"c=32",93,13,2575,22.4155555555556,579,0.871609,12,20
"c=32",93,14,1499,15.8694444444444,207,1.880182,19,13
"c=32",93,15,1879,10.5888888888889,508,1.213224,21,11
"c=32",93,16,1790,21.7208333333333,428,1.185313,13,19
"c=32",93,17,803,8.65611111111111,310,1.551367,24,8
"c=32",93,18,967,18.2755555555556,634,1.633698,15,17
"c=32",93,19,823,3.89638888888889,285,1.61663,29,3
"c=32",93,2,1271,10.0219444444444,430,1.188805,23,9
"c=32",93,20,1167,39.8825,919,1.389823,4,28
"c=32",93,21,1082,24.8177777777778,463,1.532328,11,21
"c=32",93,22,744,8.45611111111111,235,2.166,25,7
"c=32",93,23,1304,26.1138888888889,564,1.607751,9,23
"c=32",93,24,1186,10.4508333333333,582,1.0837,22,10
"c=32",93,25,2306,75.7880555555556,934,1.400125,0,32
"c=32",93,26,737,5.00083333333333,351,1.858851,28,4
"c=32",93,27,1938,16.7313888888889,464,1.65081,17,15
"c=32",93,28,807,2.86083333333333,423,1.286519,31,1
"c=32",93,29,989,32.6622222222222,638,1.61866,8,24
"c=32",93,3,1878,48.6330555555556,543,1.37359,3,29
"c=32",93,30,759,5.40166666666667,547,0.864446,27,5
"c=32",93,31,1926,25.26,590,1.151706,10,22
"c=32",93,4,1087,36.1883333333333,412,1.647413,6,26
"c=32",93,5,2956,36.8308333333333,665,1.26072,5,27
"c=32",93,6,772,16.4558333333333,500,1.532719,18,14
"c=32",93,7,1546,57.4591666666667,715,1.473481,1,31
"c=32",93,8,2564,14.6955555555556,534,1.029459,20,12
"c=32",93,9,748,3.72138888888889,227,1.671379,30,2
"c=32",94,0,3090,32.4133333333333,680,1.195663,4,28
"c=32",94,1,1926,18.2655555555556,730,1.052664,13,19
"c=32",94,10,827,3.27222222222222,285,1.218471,30,2
"c=32",94,11,2112,25.1027777777778,574,1.646787,7,25
"c=32",94,12,456,10.8452777777778,340,1.475477,22,10
"c=32",94,13,908,15.2197222222222,371,1.570908,17,15
"c=32",94,14,1103,28.9197222222222,590,1.56133,5,27
"c=32",94,15,1703,5.3825,367,1.139886,25,7
"c=32",94,16,1750,20.6463888888889,583,1.118676,10,22
"c=32",94,17,838,4.35,580,1.083493,28,4
"c=32",94,18,1218,5.19861111111111,315,1.598676,27,5
"c=32",94,19,987,24.4944444444444,343,1.001313,9,23
"c=32",94,2,959,11.6019444444444,615,1.50622,21,11
"c=32",94,20,957,1.95916666666667,202,1.815482,31,1
"c=32",94,21,1545,36.6283333333333,784,1.610834,3,29
"c=32",94,22,548,4.06916666666667,387,1.476234,29,3
"c=32",94,23,2377,46.0958333333333,427,1.517309,2,30
"c=32",94,24,1148,16.7125,369,1.676429,15,17
"c=32",94,25,718,15.6633333333333,363,1.710795,16,16
"c=32",94,26,1085,11.9302777777778,417,1.585835,20,12
"c=32",94,27,1133,14.0452777777778,467,1.45879,19,13
"c=32",94,28,1475,5.21333333333333,238,1.812283,26,6
"c=32",94,29,599,14.5813888888889,603,0.800235,18,14
"c=32",94,3,1297,20.4288888888889,394,1.823734,11,21
"c=32",94,30,1612,27.8347222222222,414,1.87346,6,26
"c=32",94,31,1197,24.5391666666667,261,1.548698,8,24
"c=32",94,4,2070,67.5583333333333,416,0.822153,1,31
"c=32",94,5,1985,19.7836111111111,357,1.006315,12,20
"c=32",94,6,1491,9.36638888888889,414,1.522041,23,9
"c=32",94,7,1799,75.0819444444444,716,1.53789,0,32
"c=32",94,8,2637,17.2305555555556,721,1.129258,14,18
"c=32",94,9,1539,8.87555555555556,413,1.763351,24,8
"c=4",90,0,12275,165.403333333333,2259,1.012522,1,3
"c=4",90,1,11030,128.317222222222,1156,1.175453,2,2
"c=4",90,2,10326,168.353888888889,1142,1.247718,0,4
"c=4",90,3,11461,117.910277777778,1126,1.211314,3,1
"c=4",91,0,12170,137.628055555556,1368,1.064621,2,2
"c=4",91,1,11433,292.22,1711,0.957414,0,4
"c=4",91,2,12361,176.03,1412,1.109464,1,3
"c=4",91,3,9127,110.779722222222,1255,1.071548,3,1
"c=4",92,0,13049,175.511388888889,1864,0.992473,0,4
"c=4",92,1,10757,142.7625,1482,1.141218,2,2
"c=4",92,2,10881,171.850277777778,1515,1.14454,1,3
"c=4",92,3,10401,69.7930555555556,981,1.170847,3,1
"c=4",93,0,11885,223.283888888889,1999,0.900845,0,4
"c=4",93,1,12625,130.430833333333,1490,1.040998,2,2
"c=4",93,2,9521,100.377777777778,1386,1.143453,3,1
"c=4",93,3,11052,131.073611111111,1517,0.871665,1,3
"c=4",94,0,12872,233.001666666667,1354,0.963986,0,4
"c=4",94,1,12325,230.307222222222,2083,1.036229,1,3
"c=4",94,2,9668,228.122222222222,1914,1.184886,2,2
"c=4",94,3,10224,102.875,1040,1.253086,3,1
"c=8",90,0,7319,62.5061111111111,953,1.239984,7,1
"c=8",90,1,4956,67.5922222222222,1034,1.295123,5,3
"c=8",90,2,5847,74.68,701,1.449028,4,4
"c=8",90,3,5183,79.8436111111111,1106,1.107795,2,6
"c=8",90,4,5345,139.2075,1015,1.481721,0,8
"c=8",90,5,4981,63.3841666666667,1111,1.12372,6,2
"c=8",90,6,5298,113.624444444444,1122,1.333854,1,7
"c=8",90,7,6163,79.5991666666667,891,1.232117,3,5
"c=8",91,0,5408,48.4794444444444,507,1.294422,6,2
"c=8",91,1,6762,87.615,1052,1.207899,2,6
"c=8",91,2,6374,175.982222222222,1051,1.170271,0,8
"c=8",91,3,5059,66.9938888888889,757,1.212463,4,4
"c=8",91,4,5939,143.24,1237,1.141471,1,7
"c=8",91,5,6422,64.6677777777778,930,1.314653,5,3
"c=8",91,6,4525,80.6961111111111,957,1.1127,3,5
"c=8",91,7,4602,39.9961111111111,1002,1.220561,7,1
"c=8",92,0,5863,86.8219444444444,1379,1.054665,4,4
"c=8",92,1,7186,93.6427777777778,1035,1.145889,1,7
"c=8",92,2,4454,70.6230555555556,1023,1.268153,6,2
"c=8",92,3,6303,87.9225,882,1.242807,3,5
"c=8",92,4,6410,117.630555555556,1123,1.175346,0,8
"c=8",92,5,4471,88.1702777777778,976,1.294068,2,6
"c=8",92,6,5295,60.1647222222222,1394,1.396507,7,1
"c=8",92,7,5106,77.4608333333333,1201,1.205677,5,3
"c=8",93,0,5689,111.823333333333,1058,1.062642,1,7
"c=8",93,1,6196,143.300555555556,1529,1.049388,0,8
"c=8",93,2,6227,81.3680555555556,1008,1.167919,4,4
"c=8",93,3,6398,95.4113888888889,1099,1.135916,3,5
"c=8",93,4,5105,79.3708333333333,1422,1.203075,5,3
"c=8",93,5,4416,69.4913888888889,1190,1.146013,6,2
"c=8",93,6,5720,102.900277777778,1268,1.104203,2,6
"c=8",93,7,5332,53.5372222222222,1040,0.98023,7,1
"c=8",94,0,6780,77.8297222222222,1373,1.02785,4,4
"c=8",94,1,6092,214.863888888889,1277,1.011203,0,8
"c=8",94,2,7378,111.838888888889,1051,1.230685,1,7
"c=8",94,3,4947,67.4069444444444,1110,1.264553,5,3
"c=8",94,4,4754,22.4655555555556,526,1.561389,7,1
"c=8",94,5,4914,107.238333333333,968,1.405526,2,6
"c=8",94,6,5164,38.0655555555556,825,1.4915,6,2
"c=8",94,7,5060,95.4802777777778,1001,1.22981,3,5


==> data/processed_femnist_n1000_bytes.csv <==
"dataset","cohorts","accuracy_sd","accuracy_mean","loss","tta_mean","rta_mean","bytes_mean","tta_sd","rta_sd","bytes_sd"
"femnist","1",0.128044310150825,77.403823,0.8330955,291.491544354306,9093.64454166667,19056.4031669505,10.0439778065283,166.715213981569,958.899387400472
"femnist","2",0.112780703172123,74.524512,0.9088215,313.206833985139,9799.562,20395.262914341,5.22935177294754,69.9069334107056,473.899255138944
"femnist","4",NaN,72.975728,0.98998,220.031743733889,7011.3455,14830.013912079,NaN,NaN,0
"femnist","8",0.0669898822360558,73.244951,0.978153,213.935489965694,6973.38333333333,14320.5015791955,1.57810586643058,338.890117271808,345.366934669619
"femnist","16",0.0423988297067275,70.8591165,1.058967,205.324564653889,5416.11979166667,11021.8445873985,28.6390239657951,566.279100017609,839.543633513658
"femnist","32",0.140763039824031,68.8804145,1.1702455,152.448294607778,3534.15508333333,7130.6266966435,7.77705803805339,4.58546962486463,374.781524594918
"femnist","64",0.105996720713424,65.709095,1.3320585,141.569989701944,2766.41604166667,5354.668602131,14.6850195419927,205.925463509665,378.771599741372


==> data/processed_iid_single.csv <==
"cohorts","seed","alpha","type","round","group","loss"
"1",90,"1","val_global",1,"1 0",NaN
"1",90,"1","val_global",2,"1 0",NaN
"1",90,"1","val_global",3,"1 0",NaN
"1",90,"1","val_global",4,"1 0",NaN
"1",90,"1","val_global",5,"1 0",NaN
"1",90,"1","val_global",6,"1 0",NaN
"1",90,"1","val_global",7,"1 0",NaN
"1",90,"1","val_global",8,"1 0",NaN
"1",90,"1","val_global",9,"1 0",NaN
"1",90,"1","val_global",10,"1 0",2.07099600675
"1",90,"1","val_global",11,"1 0",2.039480306
"1",90,"1","val_global",12,"1 0",2.01987375825
"1",90,"1","val_global",13,"1 0",2.0010569095
"1",90,"1","val_global",14,"1 0",1.98745749225
"1",90,"1","val_global",15,"1 0",1.9759748615
"1",90,"1","val_global",16,"1 0",1.96519039675
"1",90,"1","val_global",17,"1 0",1.954303025
"1",90,"1","val_global",18,"1 0",1.943780679
"1",90,"1","val_global",19,"1 0",1.93387801
"1",90,"1","val_global",20,"1 0",1.92484018725
"1",90,"1","val_global",21,"1 0",1.916022451
"1",90,"1","val_global",22,"1 0",1.90657170325
"1",90,"1","val_global",23,"1 0",1.897597295
"1",90,"1","val_global",24,"1 0",1.88875744325
"1",90,"1","val_global",25,"1 0",1.8796500345
"1",90,"1","val_global",26,"1 0",1.87133698975
"1",90,"1","val_global",27,"1 0",1.862708794
"1",90,"1","val_global",28,"1 0",1.854187027
"1",90,"1","val_global",29,"1 0",1.84616827025
"1",90,"1","val_global",30,"1 0",1.83827368175
"1",90,"1","val_global",31,"1 0",1.8301611935
"1",90,"1","val_global",32,"1 0",1.8222297
"1",90,"1","val_global",33,"1 0",1.814436286
"1",90,"1","val_global",34,"1 0",1.80699248125
"1",90,"1","val_global",35,"1 0",1.79992112975
"1",90,"1","val_global",36,"1 0",1.792422954
"1",90,"1","val_global",37,"1 0",1.78558403
"1",90,"1","val_global",38,"1 0",1.7781383335
"1",90,"1","val_global",39,"1 0",1.77123213875
"1",90,"1","val_global",40,"1 0",1.7637479755
"1",90,"1","val_global",41,"1 0",1.75616265025
"1",90,"1","val_global",42,"1 0",1.74963541625
"1",90,"1","val_global",43,"1 0",1.743177421
"1",90,"1","val_global",44,"1 0",1.73688628125
"1",90,"1","val_global",45,"1 0",1.73061019475
"1",90,"1","val_global",46,"1 0",1.72423315475
"1",90,"1","val_global",47,"1 0",1.7183379615
"1",90,"1","val_global",48,"1 0",1.7122714055
"1",90,"1","val_global",49,"1 0",1.70625203425
"1",90,"1","val_global",50,"1 0",1.70033510125
"1",90,"1","val_global",51,"1 0",1.6954832045
"1",90,"1","val_global",52,"1 0",1.69045299525
"1",90,"1","val_global",53,"1 0",1.6852974065
"1",90,"1","val_global",54,"1 0",1.68009524625
"1",90,"1","val_global",55,"1 0",1.67503620975
"1",90,"1","val_global",56,"1 0",1.670587686
"1",90,"1","val_global",57,"1 0",1.665448141
"1",90,"1","val_global",58,"1 0",1.660912818
"1",90,"1","val_global",59,"1 0",1.65632963175
"1",90,"1","val_global",60,"1 0",1.651561992
"1",90,"1","val_global",61,"1 0",1.647659735
"1",90,"1","val_global",62,"1 0",1.64329888125
"1",90,"1","val_global",63,"1 0",1.63987938175
"1",90,"1","val_global",64,"1 0",1.63591552275
"1",90,"1","val_global",65,"1 0",1.63198227825
"1",90,"1","val_global",66,"1 0",1.6280484665
"1",90,"1","val_global",67,"1 0",1.62400686075
"1",90,"1","val_global",68,"1 0",1.6208050515
"1",90,"1","val_global",69,"1 0",1.61715826325
"1",90,"1","val_global",70,"1 0",1.61347978175
"1",90,"1","val_global",71,"1 0",1.61001736275
"1",90,"1","val_global",72,"1 0",1.60643384875
"1",90,"1","val_global",73,"1 0",1.60311227025
"1",90,"1","val_global",74,"1 0",1.6000797425
"1",90,"1","val_global",75,"1 0",1.5968604885
"1",90,"1","val_global",76,"1 0",1.59344190575
"1",90,"1","val_global",77,"1 0",1.5910210945
"1",90,"1","val_global",78,"1 0",1.58823646725
"1",90,"1","val_global",79,"1 0",1.58511333975
"1",90,"1","val_global",80,"1 0",1.58282759425
"1",90,"1","val_global",81,"1 0",1.579689093
"1",90,"1","val_global",82,"1 0",1.5766384825
"1",90,"1","val_global",83,"1 0",1.57314743025
"1",90,"1","val_global",84,"1 0",1.57024960075
"1",90,"1","val_global",85,"1 0",1.567657335
"1",90,"1","val_global",86,"1 0",1.5655906645
"1",90,"1","val_global",87,"1 0",1.56351421575
"1",90,"1","val_global",88,"1 0",1.56020804075
"1",90,"1","val_global",89,"1 0",1.5575070465
"1",90,"1","val_global",90,"1 0",1.55543749475
"1",90,"1","val_global",91,"1 0",1.5532102445
"1",90,"1","val_global",92,"1 0",1.5506080335
"1",90,"1","val_global",93,"1 0",1.54839688725
"1",90,"1","val_global",94,"1 0",1.5454985695
"1",90,"1","val_global",95,"1 0",1.5426965385
"1",90,"1","val_global",96,"1 0",1.54043085975
"1",90,"1","val_global",97,"1 0",1.53776872175
"1",90,"1","val_global",98,"1 0",1.53578291375
"1",90,"1","val_global",99,"1 0",1.53415400925
"1",90,"1","val_global",100,"1 0",1.5311398745
"1",90,"1","val_global",101,"1 0",1.52813660025
"1",90,"1","val_global",102,"1 0",1.52566217375
"1",90,"1","val_global",103,"1 0",1.5238201805
"1",90,"1","val_global",104,"1 0",1.521382151
"1",90,"1","val_global",105,"1 0",1.51890494075
"1",90,"1","val_global",106,"1 0",1.516156835
"1",90,"1","val_global",107,"1 0",1.5139269785
"1",90,"1","val_global",108,"1 0",1.512164875
"1",90,"1","val_global",109,"1 0",1.51045206875
"1",90,"1","val_global",110,"1 0",1.508093047
"1",90,"1","val_global",111,"1 0",1.50528147425
"1",90,"1","val_global",112,"1 0",1.5032833325
"1",90,"1","val_global",113,"1 0",1.50060069375
"1",90,"1","val_global",114,"1 0",1.49779757075
"1",90,"1","val_global",115,"1 0",1.49619743275
"1",90,"1","val_global",116,"1 0",1.494080509
"1",90,"1","val_global",117,"1 0",1.49181147575
"1",90,"1","val_global",118,"1 0",1.4888607645
"1",90,"1","val_global",119,"1 0",1.486044464
"1",90,"1","val_global",120,"1 0",1.4842426335
"1",90,"1","val_global",121,"1 0",1.483309519
"1",90,"1","val_global",122,"1 0",1.48125698675
"1",90,"1","val_global",123,"1 0",1.47896155525
"1",90,"1","val_global",124,"1 0",1.47707263975
"1",90,"1","val_global",125,"1 0",1.47530446075
"1",90,"1","val_global",126,"1 0",1.47325750475
"1",90,"1","val_global",127,"1 0",1.47098861175
"1",90,"1","val_global",128,"1 0",1.46912222775
"1",90,"1","val_global",129,"1 0",1.46707689925
"1",90,"1","val_global",130,"1 0",1.465225685
"1",90,"1","val_global",131,"1 0",1.46321886075
"1",90,"1","val_global",132,"1 0",1.461294627
"1",90,"1","val_global",133,"1 0",1.45947357225
"1",90,"1","val_global",134,"1 0",1.4586226715
"1",90,"1","val_global",135,"1 0",1.45621282775
"1",90,"1","val_global",136,"1 0",1.4541002205
"1",90,"1","val_global",137,"1 0",1.4524418025
"1",90,"1","val_global",138,"1 0",1.45169818075
"1",90,"1","val_global",139,"1 0",1.450551238
"1",90,"1","val_global",140,"1 0",1.44885261675
"1",90,"1","val_global",141,"1 0",1.44675397875
"1",90,"1","val_global",142,"1 0",1.44537346375
"1",90,"1","val_global",143,"1 0",1.44408667325
"1",90,"1","val_global",144,"1 0",1.44188719975
"1",90,"1","val_global",145,"1 0",1.43987656275
"1",90,"1","val_global",146,"1 0",1.4381236195
"1",90,"1","val_global",147,"1 0",1.4361005175
"1",90,"1","val_global",148,"1 0",1.43423763775
"1",90,"1","val_global",149,"1 0",1.43232128025
"1",90,"1","val_global",150,"1 0",1.43067980575
"1",90,"1","val_global",151,"1 0",1.428795211
"1",90,"1","val_global",152,"1 0",1.4269310685
"1",90,"1","val_global",153,"1 0",1.42491450875
"1",90,"1","val_global",154,"1 0",1.42332189025
"1",90,"1","val_global",155,"1 0",1.42206167875
"1",90,"1","val_global",156,"1 0",1.42012710975
"1",90,"1","val_global",157,"1 0",1.4180325235
"1",90,"1","val_global",158,"1 0",1.4158689905
"1",90,"1","val_global",159,"1 0",1.41374685125
"1",90,"1","val_global",160,"1 0",1.412693944
"1",90,"1","val_global",161,"1 0",1.41101669075
"1",90,"1","val_global",162,"1 0",1.409427974
"1",90,"1","val_global",163,"1 0",1.40699495325
"1",90,"1","val_global",164,"1 0",1.4057028245
"1",90,"1","val_global",165,"1 0",1.40395972275
"1",90,"1","val_global",166,"1 0",1.4026837885
"1",90,"1","val_global",167,"1 0",1.401097424
"1",90,"1","val_global",168,"1 0",1.39979116475
"1",90,"1","val_global",169,"1 0",1.39838225575
"1",90,"1","val_global",170,"1 0",1.39658121925
"1",90,"1","val_global",171,"1 0",1.39520782575
"1",90,"1","val_global",172,"1 0",1.39406340925
"1",90,"1","val_global",173,"1 0",1.39300811225
"1",90,"1","val_global",174,"1 0",1.3914621185
"1",90,"1","val_global",175,"1 0",1.3898626625
"1",90,"1","val_global",176,"1 0",1.38815795375
"1",90,"1","val_global",177,"1 0",1.38778421825
"1",90,"1","val_global",178,"1 0",1.3858712695
"1",90,"1","val_global",179,"1 0",1.38408658575
"1",90,"1","val_global",180,"1 0",1.382134023
"1",90,"1","val_global",181,"1 0",1.38064390075
"1",90,"1","val_global",182,"1 0",1.379006943
"1",90,"1","val_global",183,"1 0",1.37768382875
"1",90,"1","val_global",184,"1 0",1.3770152595
"1",90,"1","val_global",185,"1 0",1.37574956375
"1",90,"1","val_global",186,"1 0",1.3743277735
"1",90,"1","val_global",187,"1 0",1.3730402285
"1",90,"1","val_global",188,"1 0",1.3718767535
"1",90,"1","val_global",189,"1 0",1.37000994975
"1",90,"1","val_global",190,"1 0",1.36836440475
"1",90,"1","val_global",191,"1 0",1.36762193875
"1",90,"1","val_global",192,"1 0",1.36572062125
"1",90,"1","val_global",193,"1 0",1.364739549
"1",90,"1","val_global",194,"1 0",1.3623891515
"1",90,"1","val_global",195,"1 0",1.360887511
"1",90,"1","val_global",196,"1 0",1.3600982145
"1",90,"1","val_global",197,"1 0",1.35764833325
"1",90,"1","val_global",198,"1 0",1.3566144055
"1",90,"1","val_global",199,"1 0",1.35556511975
"1",90,"1","val_global",200,"1 0",1.3539303215
"1",90,"1","val_global",201,"1 0",1.3524415425
"1",90,"1","val_global",202,"1 0",1.35157832525
"1",90,"1","val_global",203,"1 0",1.3500014015
"1",90,"1","val_global",204,"1 0",1.34820949075
"1",90,"1","val_global",205,"1 0",1.34665029425
"1",90,"1","val_global",206,"1 0",1.344738843
"1",90,"1","val_global",207,"1 0",1.343534899
"1",90,"1","val_global",208,"1 0",1.34159150125
"1",90,"1","val_global",209,"1 0",1.340525457
"1",90,"1","val_global",210,"1 0",1.34022721375
"1",90,"1","val_global",211,"1 0",1.33864343925
"1",90,"1","val_global",212,"1 0",1.33714104725
"1",90,"1","val_global",213,"1 0",1.3351094215
"1",90,"1","val_global",214,"1 0",1.33448175425
"1",90,"1","val_global",215,"1 0",1.333729422
"1",90,"1","val_global",216,"1 0",1.33193315575
"1",90,"1","val_global",217,"1 0",1.33058315575
"1",90,"1","val_global",218,"1 0",1.32926832725
"1",90,"1","val_global",219,"1 0",1.327899786
"1",90,"1","val_global",220,"1 0",1.3265509765
"1",90,"1","val_global",221,"1 0",1.32529417725
"1",90,"1","val_global",222,"1 0",1.32366969475
"1",90,"1","val_global",223,"1 0",1.32209507575
"1",90,"1","val_global",224,"1 0",1.32043962525
"1",90,"1","val_global",225,"1 0",1.31956009375
"1",90,"1","val_global",226,"1 0",1.318562939
"1",90,"1","val_global",227,"1 0",1.31738216425
"1",90,"1","val_global",228,"1 0",1.3160527755
"1",90,"1","val_global",229,"1 0",1.31476691
"1",90,"1","val_global",230,"1 0",1.31262094125
"1",90,"1","val_global",231,"1 0",1.31108819475
"1",90,"1","val_global",232,"1 0",1.310274852
"1",90,"1","val_global",233,"1 0",1.30918409775
"1",90,"1","val_global",234,"1 0",1.30861829575
"1",90,"1","val_global",235,"1 0",1.3072668875
"1",90,"1","val_global",236,"1 0",1.3065721925
"1",90,"1","val_global",237,"1 0",1.3050467825
"1",90,"1","val_global",238,"1 0",1.30404988425
"1",90,"1","val_global",239,"1 0",1.30223893075
"1",90,"1","val_global",240,"1 0",1.30112426375
"1",90,"1","val_global",241,"1 0",1.3000240105
"1",90,"1","val_global",242,"1 0",1.29953317975
"1",90,"1","val_global",243,"1 0",1.29890615075
"1",90,"1","val_global",244,"1 0",1.297936559
"1",90,"1","val_global",245,"1 0",1.29647035125
"1",90,"1","val_global",246,"1 0",1.29502194675
"1",90,"1","val_global",247,"1 0",1.293646829
"1",90,"1","val_global",248,"1 0",1.292903329
"1",90,"1","val_global",249,"1 0",1.29239246675
"1",90,"1","val_global",250,"1 0",1.2912687045
"1",90,"1","val_global",251,"1 0",1.290415098
"1",90,"1","val_global",252,"1 0",1.288976778
"1",90,"1","val_global",253,"1 0",1.2876088335
"1",90,"1","val_global",254,"1 0",1.28522286125
"1",90,"1","val_global",255,"1 0",1.28343278625
"1",90,"1","val_global",256,"1 0",1.28222569575
"1",90,"1","val_global",257,"1 0",1.280831043
"1",90,"1","val_global",258,"1 0",1.27892861275
"1",90,"1","val_global",259,"1 0",1.27857112
"1",90,"1","val_global",260,"1 0",1.27771202275
"1",90,"1","val_global",261,"1 0",1.27678877775
"1",90,"1","val_global",262,"1 0",1.27439453125
"1",90,"1","val_global",263,"1 0",1.27276807925
"1",90,"1","val_global",264,"1 0",1.27134092625
"1",90,"1","val_global",265,"1 0",1.26992305275
"1",90,"1","val_global",266,"1 0",1.2691630945
"1",90,"1","val_global",267,"1 0",1.26800441775
"1",90,"1","val_global",268,"1 0",1.2663315175
"1",90,"1","val_global",269,"1 0",1.26526739025
"1",90,"1","val_global",270,"1 0",1.264766855
"1",90,"1","val_global",271,"1 0",1.26361653075
"1",90,"1","val_global",272,"1 0",1.2622869015
"1",90,"1","val_global",273,"1 0",1.26177488675
"1",90,"1","val_global",274,"1 0",1.26176026575
"1",90,"1","val_global",275,"1 0",1.26094050375
"1",90,"1","val_global",276,"1 0",1.2596545955
"1",90,"1","val_global",277,"1 0",1.25951323675
"1",90,"1","val_global",278,"1 0",1.25900046625
"1",90,"1","val_global",279,"1 0",1.25720155025
"1",90,"1","val_global",280,"1 0",1.25600946125
"1",90,"1","val_global",281,"1 0",1.25519164625
"1",90,"1","val_global",282,"1 0",1.253929949
"1",90,"1","val_global",283,"1 0",1.252805834
"1",90,"1","val_global",284,"1 0",1.25153127
"1",90,"1","val_global",285,"1 0",1.25076514925
"1",90,"1","val_global",286,"1 0",1.2496287005
"1",90,"1","val_global",287,"1 0",1.248710663
"1",90,"1","val_global",288,"1 0",1.247668882
"1",90,"1","val_global",289,"1 0",1.246000383
"1",90,"1","val_global",290,"1 0",1.243854843
"1",90,"1","val_global",291,"1 0",1.24193470225
"1",90,"1","val_global",292,"1 0",1.24116412575
"1",90,"1","val_global",293,"1 0",1.23989059975
"1",90,"1","val_global",294,"1 0",1.23787745225
"1",90,"1","val_global",295,"1 0",1.23693431275
"1",90,"1","val_global",296,"1 0",1.2352275395
"1",90,"1","val_global",297,"1 0",1.23404988925
"1",90,"1","val_global",298,"1 0",1.2332467935
"1",90,"1","val_global",299,"1 0",1.23273552425
"1",90,"1","val_global",300,"1 0",1.23126579
"1",90,"1","val_global",301,"1 0",1.2300519825
"1",90,"1","val_global",302,"1 0",1.22926845175
"1",90,"1","val_global",303,"1 0",1.22847179675
"1",90,"1","val_global",304,"1 0",1.22820389675
"1",90,"1","val_global",305,"1 0",1.227319803
"1",90,"1","val_global",306,"1 0",1.22582363225
"1",90,"1","val_global",307,"1 0",1.225068954
"1",90,"1","val_global",308,"1 0",1.2244471955
"1",90,"1","val_global",309,"1 0",1.223284371
"1",90,"1","val_global",310,"1 0",1.2226292065
"1",90,"1","val_global",311,"1 0",1.22232996275
"1",90,"1","val_global",312,"1 0",1.22108367525
"1",90,"1","val_global",313,"1 0",1.2205290665
"1",90,"1","val_global",314,"1 0",1.219654919
"1",90,"1","val_global",315,"1 0",1.218880546
"1",90,"1","val_global",316,"1 0",1.21845819775
"1",90,"1","val_global",317,"1 0",1.2172788895
"1",90,"1","val_global",318,"1 0",1.216279651
"1",90,"1","val_global",319,"1 0",1.2154769525
"1",90,"1","val_global",320,"1 0",1.2147285925
"1",90,"1","val_global",321,"1 0",1.2138789
"1",90,"1","val_global",322,"1 0",1.2132200975
"1",90,"1","val_global",323,"1 0",1.2120495815
"1",90,"1","val_global",324,"1 0",1.210125238
"1",90,"1","val_global",325,"1 0",1.209022423
"1",90,"1","val_global",326,"1 0",1.20809379475
"1",90,"1","val_global",327,"1 0",1.20686895025
"1",90,"1","val_global",328,"1 0",1.20528454775
"1",90,"1","val_global",329,"1 0",1.20438515925
"1",90,"1","val_global",330,"1 0",1.2044297945
"1",90,"1","val_global",331,"1 0",1.20326474125
"1",90,"1","val_global",332,"1 0",1.202888261
"1",90,"1","val_global",333,"1 0",1.20128508775
"1",90,"1","val_global",334,"1 0",1.200828782
"1",90,"1","val_global",335,"1 0",1.1998556205
"1",90,"1","val_global",336,"1 0",1.199198668
"1",90,"1","val_global",337,"1 0",1.19863763675
"1",90,"1","val_global",338,"1 0",1.1975939365
"1",90,"1","val_global",339,"1 0",1.19628582475
"1",90,"1","val_global",340,"1 0",1.19569870875
"1",90,"1","val_global",341,"1 0",1.19426092875
"1",90,"1","val_global",342,"1 0",1.19420162825
"1",90,"1","val_global",343,"1 0",1.19379317
"1",90,"1","val_global",344,"1 0",1.19358725775
"1",90,"1","val_global",345,"1 0",1.193187605
"1",90,"1","val_global",346,"1 0",1.192349701
"1",90,"1","val_global",347,"1 0",1.1915190535
"1",90,"1","val_global",348,"1 0",1.1905808645
"1",90,"1","val_global",349,"1 0",1.189260631
"1",90,"1","val_global",350,"1 0",1.187746349
"1",90,"1","val_global",351,"1 0",1.18660872275
"1",90,"1","val_global",352,"1 0",1.18509157175
"1",90,"1","val_global",353,"1 0",1.184625579
"1",90,"1","val_global",354,"1 0",1.1834470845
"1",90,"1","val_global",355,"1 0",1.1824569945
"1",90,"1","val_global",356,"1 0",1.18182725725
"1",90,"1","val_global",357,"1 0",1.18117535775
"1",90,"1","val_global",358,"1 0",1.1801097635
"1",90,"1","val_global",359,"1 0",1.17988814025
"1",90,"1","val_global",360,"1 0",1.178991879
"1",90,"1","val_global",361,"1 0",1.1784235485
"1",90,"1","val_global",362,"1 0",1.177407859
"1",90,"1","val_global",363,"1 0",1.17645798275
"1",90,"1","val_global",364,"1 0",1.17566822775
"1",90,"1","val_global",365,"1 0",1.1734207955
"1",90,"1","val_global",366,"1 0",1.172705442
"1",90,"1","val_global",367,"1 0",1.17173722875
"1",90,"1","val_global",368,"1 0",1.17120886775
"1",90,"1","val_global",369,"1 0",1.1708494155
"1",90,"1","val_global",370,"1 0",1.16967348725
"1",90,"1","val_global",371,"1 0",1.16950320275
"1",90,"1","val_global",372,"1 0",1.168500546
"1",90,"1","val_global",373,"1 0",1.1672422115
"1",90,"1","val_global",374,"1 0",1.16677156475
"1",90,"1","val_global",375,"1 0",1.165397327
"1",90,"1","val_global",376,"1 0",1.16341668525
"1",90,"1","val_global",377,"1 0",1.162798795
"1",90,"1","val_global",378,"1 0",1.16214412525
"1",90,"1","val_global",379,"1 0",1.16146588
"1",90,"1","val_global",380,"1 0",1.15993572475
"1",90,"1","val_global",381,"1 0",1.15849366875
"1",90,"1","val_global",382,"1 0",1.157050378
"1",90,"1","val_global",383,"1 0",1.15705214525
"1",90,"1","val_global",384,"1 0",1.156338309
"1",90,"1","val_global",385,"1 0",1.15602404275
"1",90,"1","val_global",386,"1 0",1.154841502
"1",90,"1","val_global",387,"1 0",1.15393837475
"1",90,"1","val_global",388,"1 0",1.15305745575
"1",90,"1","val_global",389,"1 0",1.15226867875
"1",90,"1","val_global",390,"1 0",1.15126900175
"1",90,"1","val_global",391,"1 0",1.149807281
"1",90,"1","val_global",392,"1 0",1.149076014
"1",90,"1","val_global",393,"1 0",1.1483867595
"1",90,"1","val_global",394,"1 0",1.1469739465
"1",90,"1","val_global",395,"1 0",1.147058962
"1",90,"1","val_global",396,"1 0",1.1466347205
"1",90,"1","val_global",397,"1 0",1.14544897825
"1",90,"1","val_global",398,"1 0",1.14460342575
"1",90,"1","val_global",399,"1 0",1.14328469975
"1",90,"1","val_global",400,"1 0",1.142702849
"1",90,"1","val_global",401,"1 0",1.14223364075
"1",90,"1","val_global",402,"1 0",1.1418883885
"1",90,"1","val_global",403,"1 0",1.1403143985
"1",90,"1","val_global",404,"1 0",1.1390964455
"1",90,"1","val_global",405,"1 0",1.13826659925
"1",90,"1","val_global",406,"1 0",1.138438197
"1",90,"1","val_global",407,"1 0",1.13731503675
"1",90,"1","val_global",408,"1 0",1.13659341
"1",90,"1","val_global",409,"1 0",1.135706468
"1",90,"1","val_global",410,"1 0",1.1350243965
"1",90,"1","val_global",411,"1 0",1.1342446635
"1",90,"1","val_global",412,"1 0",1.1336369155
"1",90,"1","val_global",413,"1 0",1.13353516975
"1",90,"1","val_global",414,"1 0",1.13279995125
"1",90,"1","val_global",415,"1 0",1.13129784
"1",90,"1","val_global",416,"1 0",1.13085290225
"1",90,"1","val_global",417,"1 0",1.12993696
"1",90,"1","val_global",418,"1 0",1.12905334075
"1",90,"1","val_global",419,"1 0",1.1277590095
"1",90,"1","val_global",420,"1 0",1.12720247625
"1",90,"1","val_global",421,"1 0",1.1263025175
"1",90,"1","val_global",422,"1 0",1.1252583555
"1",90,"1","val_global",423,"1 0",1.12439870275
"1",90,"1","val_global",424,"1 0",1.1231404285
"1",90,"1","val_global",425,"1 0",1.123221424
"1",90,"1","val_global",426,"1 0",1.12202729825
"1",90,"1","val_global",427,"1 0",1.12179116925
"1",90,"1","val_global",428,"1 0",1.1213092955
"1",90,"1","val_global",429,"1 0",1.1208634735
"1",90,"1","val_global",430,"1 0",1.1203119245
"1",90,"1","val_global",431,"1 0",1.11999693475
"1",90,"1","val_global",432,"1 0",1.1194710365
"1",90,"1","val_global",433,"1 0",1.1175152055
"1",90,"1","val_global",434,"1 0",1.11698836
"1",90,"1","val_global",435,"1 0",1.11678964075
"1",90,"1","val_global",436,"1 0",1.11613086525
"1",90,"1","val_global",437,"1 0",1.11475441
"1",90,"1","val_global",438,"1 0",1.11373199725
"1",90,"1","val_global",439,"1 0",1.1131098755
"1",90,"1","val_global",440,"1 0",1.11261283075
"1",90,"1","val_global",441,"1 0",1.11235735825
"1",90,"1","val_global",442,"1 0",1.1114258325
"1",90,"1","val_global",443,"1 0",1.110094373
"1",90,"1","val_global",444,"1 0",1.1100834345
"1",90,"1","val_global",445,"1 0",1.10829478925
"1",90,"1","val_global",446,"1 0",1.107291
"1",90,"1","val_global",447,"1 0",1.10686589425
"1",90,"1","val_global",448,"1 0",1.106442037
"1",90,"1","val_global",449,"1 0",1.104764329
"1",90,"1","val_global",450,"1 0",1.1035866445
"1",90,"1","val_global",451,"1 0",1.102771344
"1",90,"1","val_global",452,"1 0",1.1016443195
"1",90,"1","val_global",453,"1 0",1.10149813875
"1",90,"1","val_global",454,"1 0",1.10014780475
"1",90,"1","val_global",455,"1 0",1.099019817
"1",90,"1","val_global",456,"1 0",1.0983803465
"1",90,"1","val_global",457,"1 0",1.09863633325
"1",90,"1","val_global",458,"1 0",1.0985753455
"1",90,"1","val_global",459,"1 0",1.097301474
"1",90,"1","val_global",460,"1 0",1.09705022275
"1",90,"1","val_global",461,"1 0",1.096696212
"1",90,"1","val_global",462,"1 0",1.09578435575
"1",90,"1","val_global",463,"1 0",1.09567859425
"1",90,"1","val_global",464,"1 0",1.09405116875
"1",90,"1","val_global",465,"1 0",1.09462774425
"1",90,"1","val_global",466,"1 0",1.09462514325
"1",90,"1","val_global",467,"1 0",1.09348844875
"1",90,"1","val_global",468,"1 0",1.09248797375
"1",90,"1","val_global",469,"1 0",1.09254519
"1",90,"1","val_global",470,"1 0",1.09242341625
"1",90,"1","val_global",471,"1 0",1.09166971775
"1",90,"1","val_global",472,"1 0",1.09123945875
"1",90,"1","val_global",473,"1 0",1.0906067475
"1",90,"1","val_global",474,"1 0",1.090696388
"1",90,"1","val_global",475,"1 0",1.09049677025
"1",90,"1","val_global",476,"1 0",1.0894992125
"1",90,"1","val_global",477,"1 0",1.088536092
"1",90,"1","val_global",478,"1 0",1.0873875895
"1",90,"1","val_global",479,"1 0",1.08702746075
"1",90,"1","val_global",480,"1 0",1.0859610885
"1",90,"1","val_global",481,"1 0",1.08467686025
"1",90,"1","val_global",482,"1 0",1.0840721825
"1",90,"1","val_global",483,"1 0",1.08336945475
"1",90,"1","val_global",484,"1 0",1.08325826125
"1",90,"1","val_global",485,"1 0",1.082817591
"1",90,"1","val_global",486,"1 0",1.0823808345
"1",90,"1","val_global",487,"1 0",1.08168194525
"1",90,"1","val_global",488,"1 0",1.080934063
"1",90,"1","val_global",489,"1 0",1.08031954725
"1",90,"1","val_global",490,"1 0",1.07965789175
"1",90,"1","val_global",491,"1 0",1.079230031
"1",90,"1","val_global",492,"1 0",1.07789016875
"1",90,"1","val_global",493,"1 0",1.07791293
"1",90,"1","val_global",494,"1 0",1.076848273
"1",90,"1","val_global",495,"1 0",1.07596679525
"1",90,"1","val_global",496,"1 0",1.075550779
"1",90,"1","val_global",497,"1 0",1.0756867205
"1",90,"1","val_global",498,"1 0",1.074646994
"1",90,"1","val_global",499,"1 0",1.07416792325
"1",90,"1","val_global",500,"1 0",1.0736859845
"1",90,"1","val_global",501,"1 0",1.0732476555
"1",90,"1","val_global",502,"1 0",1.0729423485
"1",90,"1","val_global",503,"1 0",1.07304146175
"1",90,"1","val_global",504,"1 0",1.07267643625
"1",90,"1","val_global",505,"1 0",1.072051675
"1",90,"1","val_global",506,"1 0",1.07160809125
"1",90,"1","val_global",507,"1 0",1.071235741
"1",90,"1","val_global",508,"1 0",1.07063444275
"1",90,"1","val_global",509,"1 0",1.07000460625
"1",90,"1","val_global",510,"1 0",1.07014824825
"1",90,"1","val_global",511,"1 0",1.0696702095
"1",90,"1","val_global",512,"1 0",1.06987863775
"1",90,"1","val_global",513,"1 0",1.068353682
"1",90,"1","val_global",514,"1 0",1.06841336
"1",90,"1","val_global",515,"1 0",1.06797890175
"1",90,"1","val_global",516,"1 0",1.06677211975
"1",90,"1","val_global",517,"1 0",1.06544399175
"1",90,"1","val_global",518,"1 0",1.0655980195
"1",90,"1","val_global",519,"1 0",1.0651628705
"1",90,"1","val_global",520,"1 0",1.063504151
"1",90,"1","val_global",521,"1 0",1.0631024415
"1",90,"1","val_global",522,"1 0",1.06255265175
"1",90,"1","val_global",523,"1 0",1.06138605075
"1",90,"1","val_global",524,"1 0",1.06152065425
"1",90,"1","val_global",525,"1 0",1.060359724
"1",90,"1","val_global",526,"1 0",1.059437887
"1",90,"1","val_global",527,"1 0",1.0584598495
"1",90,"1","val_global",528,"1 0",1.05836155975
"1",90,"1","val_global",529,"1 0",1.05806139575
"1",90,"1","val_global",530,"1 0",1.05768381775
"1",90,"1","val_global",531,"1 0",1.05745295875
"1",90,"1","val_global",532,"1 0",1.05717794125
"1",90,"1","val_global",533,"1 0",1.05691957225
"1",90,"1","val_global",534,"1 0",1.0558086945
"1",90,"1","val_global",535,"1 0",1.05555930125
"1",90,"1","val_global",536,"1 0",1.055751144
"1",90,"1","val_global",537,"1 0",1.055731338
"1",90,"1","val_global",538,"1 0",1.05523384825
"1",90,"1","val_global",539,"1 0",1.05491377375
"1",90,"1","val_global",540,"1 0",1.05497159675
"1",90,"1","val_global",541,"1 0",1.05446838775
"1",90,"1","val_global",542,"1 0",1.053759708
"1",90,"1","val_global",543,"1 0",1.05357273175
"1",90,"1","val_global",544,"1 0",1.0523182705
"1",90,"1","val_global",545,"1 0",1.05172958875
"1",90,"1","val_global",546,"1 0",1.051411165
"1",90,"1","val_global",547,"1 0",1.051063541
"1",90,"1","val_global",548,"1 0",1.04994361225
"1",90,"1","val_global",549,"1 0",1.04960842425
"1",90,"1","val_global",550,"1 0",1.04841487975
"1",90,"1","val_global",551,"1 0",1.04776415825
"1",90,"1","val_global",552,"1 0",1.0465692075
"1",90,"1","val_global",553,"1 0",1.0460897955
"1",90,"1","val_global",554,"1 0",1.0461636975
"1",90,"1","val_global",555,"1 0",1.045202591
"1",90,"1","val_global",556,"1 0",1.04467791775
"1",90,"1","val_global",557,"1 0",1.04360994875
"1",90,"1","val_global",558,"1 0",1.04312047
"1",90,"1","val_global",559,"1 0",1.043214737
"1",90,"1","val_global",560,"1 0",1.04285701275
"1",90,"1","val_global",561,"1 0",1.0422195595
"1",90,"1","val_global",562,"1 0",1.04207545025
"1",90,"1","val_global",563,"1 0",1.0418810695
"1",90,"1","val_global",564,"1 0",1.041393317
"1",90,"1","val_global",565,"1 0",1.0412102385
"1",90,"1","val_global",566,"1 0",1.04018732775
"1",90,"1","val_global",567,"1 0",1.03923982375
"1",90,"1","val_global",568,"1 0",1.03977346325
"1",90,"1","val_global",569,"1 0",1.0391988645
"1",90,"1","val_global",570,"1 0",1.0382397065
"1",90,"1","val_global",571,"1 0",1.0376499835
"1",90,"1","val_global",572,"1 0",1.03810394225
"1",90,"1","val_global",573,"1 0",1.03803974625
"1",90,"1","val_global",574,"1 0",1.03737127625
"1",90,"1","val_global",575,"1 0",1.037177363
"1",90,"1","val_global",576,"1 0",1.03683991425
"1",90,"1","val_global",577,"1 0",1.03636277175
"1",90,"1","val_global",578,"1 0",1.03610858525
"1",90,"1","val_global",579,"1 0",1.03561148
"1",90,"1","val_global",580,"1 0",1.035063278
"1",90,"1","val_global",581,"1 0",1.034366428
"1",90,"1","val_global",582,"1 0",1.03348104575
"1",90,"1","val_global",583,"1 0",1.03224385525
"1",90,"1","val_global",584,"1 0",1.03201758425
"1",90,"1","val_global",585,"1 0",1.03209383925
"1",90,"1","val_global",586,"1 0",1.03176505175
"1",90,"1","val_global",587,"1 0",1.031956753
"1",90,"1","val_global",588,"1 0",1.03086434275
"1",90,"1","val_global",589,"1 0",1.03039420625
"1",90,"1","val_global",590,"1 0",1.02942173975
"1",90,"1","val_global",591,"1 0",1.02950906
"1",90,"1","val_global",592,"1 0",1.02907090075
"1",90,"1","val_global",593,"1 0",1.02811129325
"1",90,"1","val_global",594,"1 0",1.02785210525
"1",90,"1","val_global",595,"1 0",1.027671333
"1",90,"1","val_global",596,"1 0",1.027539451
"1",90,"1","val_global",597,"1 0",1.02780525725
"1",90,"1","val_global",598,"1 0",1.02711331225
"1",90,"1","val_global",599,"1 0",1.0263392585
"1",90,"1","val_global",600,"1 0",1.02579834175
"1",90,"1","val_global",601,"1 0",1.02583390875
"1",90,"1","val_global",602,"1 0",1.0254428005
"1",90,"1","val_global",603,"1 0",1.02526224525
"1",90,"1","val_global",604,"1 0",1.02482589625
"1",90,"1","val_global",605,"1 0",1.02304529025
"1",90,"1","val_global",606,"1 0",1.02338399975
"1",90,"1","val_global",607,"1 0",1.0232448945
"1",90,"1","val_global",608,"1 0",1.022888576
"1",90,"1","val_global",609,"1 0",1.02203030925
"1",90,"1","val_global",610,"1 0",1.0226108055
"1",90,"1","val_global",611,"1 0",1.02192652875
"1",90,"1","val_global",612,"1 0",1.020806411
"1",90,"1","val_global",613,"1 0",1.0207641325
"1",90,"1","val_global",614,"1 0",1.02001405475
"1",90,"1","val_global",615,"1 0",1.02007021075
"1",90,"1","val_global",616,"1 0",1.01919534175
"1",90,"1","val_global",617,"1 0",1.01818345275
"1",90,"1","val_global",618,"1 0",1.0176752665
"1",90,"1","val_global",619,"1 0",1.01750363875
"1",90,"1","val_global",620,"1 0",1.01796834525
"1",90,"1","val_global",621,"1 0",1.01782273175
"1",90,"1","val_global",622,"1 0",1.017789028
"1",90,"1","val_global",623,"1 0",1.017229461
"1",90,"1","val_global",624,"1 0",1.017390887
"1",90,"1","val_global",625,"1 0",1.017458422
"1",90,"1","val_global",626,"1 0",1.0165494645
"1",90,"1","val_global",627,"1 0",1.016499278
"1",90,"1","val_global",628,"1 0",1.01610461275
"1",90,"1","val_global",629,"1 0",1.01535386275
"1",90,"1","val_global",630,"1 0",1.01483308975
"1",90,"1","val_global",631,"1 0",1.01469195675
"1",90,"1","val_global",632,"1 0",1.01467925225
"1",90,"1","val_global",633,"1 0",1.0144748435
"1",90,"1","val_global",634,"1 0",1.014714552
"1",90,"1","val_global",635,"1 0",1.0130844495
"1",90,"1","val_global",636,"1 0",1.01327385725
"1",90,"1","val_global",637,"1 0",1.01300173375
"1",90,"1","val_global",638,"1 0",1.012197329
"1",90,"1","val_global",639,"1 0",1.01133798175
"1",90,"1","val_global",640,"1 0",1.01066515425
"1",90,"1","val_global",641,"1 0",1.010409057
"1",90,"1","val_global",642,"1 0",1.0102630865
"1",90,"1","val_global",643,"1 0",1.00998668575
"1",90,"1","val_global",644,"1 0",1.008499519
"1",90,"1","val_global",645,"1 0",1.0079994275
"1",90,"1","val_global",646,"1 0",1.00736865225
"1",90,"1","val_global",647,"1 0",1.006867192
"1",90,"1","val_global",648,"1 0",1.00625256725
"1",90,"1","val_global",649,"1 0",1.00655591375
"1",90,"1","val_global",650,"1 0",1.00702383125
"1",90,"1","val_global",651,"1 0",1.00663158975
"1",90,"1","val_global",652,"1 0",1.00552854275
"1",90,"1","val_global",653,"1 0",1.0057491355
"1",90,"1","val_global",654,"1 0",1.00530463175
"1",90,"1","val_global",655,"1 0",1.00512723
"1",90,"1","val_global",656,"1 0",1.00417569125
"1",90,"1","val_global",657,"1 0",1.00406446875
"1",90,"1","val_global",658,"1 0",1.004314339
"1",90,"1","val_global",659,"1 0",1.00412623225
"1",90,"1","val_global",660,"1 0",1.00371996125
"1",90,"1","val_global",661,"1 0",1.0023273125
"1",90,"1","val_global",662,"1 0",1.00164702225
"1",90,"1","val_global",663,"1 0",1.00122426375
"1",90,"1","val_global",664,"1 0",1.002362596
"1",90,"1","val_global",665,"1 0",1.00197489625
"1",90,"1","val_global",666,"1 0",1.00195516525
"1",90,"1","val_global",667,"1 0",1.001743687
"1",90,"1","val_global",668,"1 0",1.00117939875
"1",90,"1","val_global",669,"1 0",1.00092571625
"1",90,"1","val_global",670,"1 0",0.99953952975
"1",90,"1","val_global",671,"1 0",0.9994108815
"1",90,"1","val_global",672,"1 0",0.999800653
"1",90,"1","val_global",673,"1 0",0.998568334
"1",90,"1","val_global",674,"1 0",0.998711364
"1",90,"1","val_global",675,"1 0",0.99852473375
"1",90,"1","val_global",676,"1 0",0.99891823225
"1",90,"1","val_global",677,"1 0",0.99842580575
"1",90,"1","val_global",678,"1 0",0.997591884
"1",90,"1","val_global",679,"1 0",0.9976115975
"1",90,"1","val_global",680,"1 0",0.99697215825
"1",90,"1","val_global",681,"1 0",0.99719977625
"1",90,"1","val_global",682,"1 0",0.99662920725
"1",90,"1","val_global",683,"1 0",0.9963428515
"1",90,"1","val_global",684,"1 0",0.9950370255
"1",90,"1","val_global",685,"1 0",0.99555104125
"1",90,"1","val_global",686,"1 0",0.995456112
"1",90,"1","val_global",687,"1 0",0.9949761755
"1",90,"1","val_global",688,"1 0",0.9947233065
"1",90,"1","val_global",689,"1 0",0.9942282475
"1",90,"1","val_global",690,"1 0",0.99422032575
"1",90,"1","val_global",691,"1 0",0.992683118
"1",90,"1","val_global",692,"1 0",0.99236718425
"1",90,"1","val_global",693,"1 0",0.99235575675
"1",90,"1","val_global",694,"1 0",0.9913397895
"1",90,"1","val_global",695,"1 0",0.99029444825
"1",90,"1","val_global",696,"1 0",0.989726724
"1",90,"1","val_global",697,"1 0",0.98875968875
"1",90,"1","val_global",698,"1 0",0.98928252825
"1",90,"1","val_global",699,"1 0",0.98900348
"1",90,"1","val_global",700,"1 0",0.98869889475
"1",90,"1","val_global",701,"1 0",0.9886281865
"1",90,"1","val_global",702,"1 0",0.988634437
"1",90,"1","val_global",703,"1 0",0.9885369375
"1",90,"1","val_global",704,"1 0",0.98830603875
"1",90,"1","val_global",705,"1 0",0.98723780975
"1",90,"1","val_global",706,"1 0",0.986918267
"1",90,"1","val_global",707,"1 0",0.98565732175
"1",90,"1","val_global",708,"1 0",0.986316254
"1",90,"1","val_global",709,"1 0",0.9860337745
"1",90,"1","val_global",710,"1 0",0.985664401
"1",90,"1","val_global",711,"1 0",0.985907507
"1",90,"1","val_global",712,"1 0",0.98537654075
"1",90,"1","val_global",713,"1 0",0.98489854225
"1",90,"1","val_global",714,"1 0",0.98477433775
"1",90,"1","val_global",715,"1 0",0.98537583925
"1",90,"1","val_global",716,"1 0",0.98469923975
"1",90,"1","val_global",717,"1 0",0.98525723225
"1",90,"1","val_global",718,"1 0",0.9849682655
"1",90,"1","val_global",719,"1 0",0.98376398925
"1",90,"1","val_global",720,"1 0",0.983701293
"1",90,"1","val_global",721,"1 0",0.98275341525
"1",90,"1","val_global",722,"1 0",0.98291058425
"1",90,"1","val_global",723,"1 0",0.982486874
"1",90,"1","val_global",724,"1 0",0.9829660425
"1",90,"1","val_global",725,"1 0",0.98346756775
"1",90,"1","val_global",726,"1 0",0.98330371075
"1",90,"1","val_global",727,"1 0",0.983678931
"1",90,"1","val_global",728,"1 0",0.982974797
"1",90,"1","val_global",729,"1 0",0.9826860335
"1",90,"1","val_global",730,"1 0",0.9826364875
"1",90,"1","val_global",731,"1 0",0.98230390225
"1",90,"1","val_global",732,"1 0",0.98264815175
"1",90,"1","val_global",733,"1 0",0.9822889665
"1",90,"1","val_global",734,"1 0",0.98141360925
"1",90,"1","val_global",735,"1 0",0.98012959875
"1",90,"1","val_global",736,"1 0",0.98041822975
"1",90,"1","val_global",737,"1 0",0.9787729655
"1",90,"1","val_global",738,"1 0",0.9785829285
"1",90,"1","val_global",739,"1 0",0.9785595745
"1",90,"1","val_global",740,"1 0",0.97828000675
"1",90,"1","val_global",741,"1 0",0.9787477995
"1",90,"1","val_global",742,"1 0",0.9788052065
"1",90,"1","val_global",743,"1 0",0.97839841425
"1",90,"1","val_global",744,"1 0",0.97736131925
"1",90,"1","val_global",745,"1 0",0.975756001
"1",90,"1","val_global",746,"1 0",0.975566205
"1",90,"1","val_global",747,"1 0",0.974958906
"1",90,"1","val_global",748,"1 0",0.97501525375
"1",90,"1","val_global",749,"1 0",0.97450424925
"1",90,"1","val_global",750,"1 0",0.974204115
"1",90,"1","val_global",751,"1 0",0.97374383025
"1",90,"1","val_global",752,"1 0",0.9724102375
"1",90,"1","val_global",753,"1 0",0.971737695
"1",90,"1","val_global",754,"1 0",0.9718249235
"1",90,"1","val_global",755,"1 0",0.9728670535
"1",90,"1","val_global",756,"1 0",0.97155182275
"1",90,"1","val_global",757,"1 0",0.97201445
"1",90,"1","val_global",758,"1 0",0.97164662425
"1",90,"1","val_global",759,"1 0",0.9709327845
"1",90,"1","val_global",760,"1 0",0.970927976
"1",90,"1","val_global",761,"1 0",0.969890147
"1",90,"1","val_global",762,"1 0",0.968597717
"1",90,"1","val_global",763,"1 0",0.9678740345
"1",90,"1","val_global",764,"1 0",0.96712862925
"1",90,"1","val_global",765,"1 0",0.96766568825
"1",90,"1","val_global",766,"1 0",0.966960664
"1",90,"1","val_global",767,"1 0",0.96709468025
"1",90,"1","val_global",768,"1 0",0.96642478175
"1",90,"1","val_global",769,"1 0",0.965908454
"1",90,"1","val_global",770,"1 0",0.96553430925
"1",90,"1","val_global",771,"1 0",0.9660532155
"1",90,"1","val_global",772,"1 0",0.96672398075
"1",90,"1","val_global",773,"1 0",0.9669402535
"1",90,"1","val_global",774,"1 0",0.966238591
"1",90,"1","val_global",775,"1 0",0.96524624775
"1",90,"1","val_global",776,"1 0",0.9657485315
"1",90,"1","val_global",777,"1 0",0.9658360485
"1",90,"1","val_global",778,"1 0",0.9656960265
"1",90,"1","val_global",779,"1 0",0.9660784485
"1",90,"1","val_global",780,"1 0",0.965931232
"1",90,"1","val_global",781,"1 0",0.96658230175
"1",90,"1","val_global",782,"1 0",0.966380652
"1",90,"1","val_global",783,"1 0",0.96661784275
"1",90,"1","val_global",784,"1 0",0.966556084
"1",90,"1","val_global",785,"1 0",0.96612188325
"1",90,"1","val_global",786,"1 0",0.965825232
"1",90,"1","val_global",787,"1 0",0.96517601625
"1",90,"1","val_global",788,"1 0",0.964397717
"1",90,"1","val_global",789,"1 0",0.964697669
"1",90,"1","val_global",790,"1 0",0.9638645285
"1",90,"1","val_global",791,"1 0",0.962866513
"1",90,"1","val_global",792,"1 0",0.96239679075
"1",90,"1","val_global",793,"1 0",0.961323987
"1",90,"1","val_global",794,"1 0",0.96139426725
"1",90,"1","val_global",795,"1 0",0.96181335925
"1",90,"1","val_global",796,"1 0",0.96090969225
"1",90,"1","val_global",797,"1 0",0.96099979375
"1",90,"1","val_global",798,"1 0",0.9602321785
"1",90,"1","val_global",799,"1 0",0.96034106325
"1",90,"1","val_global",800,"1 0",0.95941321375
"1",90,"1","val_global",801,"1 0",0.958924921
"1",90,"1","val_global",802,"1 0",0.958829441
"1",90,"1","val_global",803,"1 0",0.9590635995
"1",90,"1","val_global",804,"1 0",0.95935970925
"1",90,"1","val_global",805,"1 0",0.9591277455
"1",90,"1","val_global",806,"1 0",0.9584704155
"1",90,"1","val_global",807,"1 0",0.9584673335
"1",90,"1","val_global",808,"1 0",0.9582779215
"1",90,"1","val_global",809,"1 0",0.958182405
"1",90,"1","val_global",810,"1 0",0.958600929
"1",90,"1","val_global",811,"1 0",0.958058375
"1",90,"1","val_global",812,"1 0",0.9574207505
"1",90,"1","val_global",813,"1 0",0.95804405775
"1",90,"1","val_global",814,"1 0",0.95701415675
"1",90,"1","val_global",815,"1 0",0.95661788225
"1",90,"1","val_global",816,"1 0",0.9573834455
"1",90,"1","val_global",817,"1 0",0.956717972
"1",90,"1","val_global",818,"1 0",0.95647870925
"1",90,"1","val_global",819,"1 0",0.9565869935
"1",90,"1","val_global",820,"1 0",0.95683583925
"1",90,"1","val_global",821,"1 0",0.9560164815
"1",90,"1","val_global",822,"1 0",0.9556654375
"1",90,"1","val_global",823,"1 0",0.95494630575
"1",90,"1","val_global",824,"1 0",0.95488289325
"1",90,"1","val_global",825,"1 0",0.95466708275
"1",90,"1","val_global",826,"1 0",0.95478626025
"1",90,"1","val_global",827,"1 0",0.9548444455
"1",90,"1","val_global",828,"1 0",0.95486287425
"1",90,"1","val_global",829,"1 0",0.95444901075
"1",90,"1","val_global",830,"1 0",0.95436673925
"1",90,"1","val_global",831,"1 0",0.9548270485
"1",90,"1","val_global",832,"1 0",0.9545595685
"1",90,"1","val_global",833,"1 0",0.95415648775
"1",90,"1","val_global",834,"1 0",0.9547940565
"1",90,"1","val_global",835,"1 0",0.9543927135
"1",90,"1","val_global",836,"1 0",0.95321391275
"1",90,"1","val_global",837,"1 0",0.952318776
"1",90,"1","val_global",838,"1 0",0.9522760955
"1",90,"1","val_global",839,"1 0",0.9509283345
"1",90,"1","val_global",840,"1 0",0.95096041675
"1",90,"1","val_global",841,"1 0",0.95085250525
"1",90,"1","val_global",842,"1 0",0.9509264655
"1",90,"1","val_global",843,"1 0",0.95032980975
"1",90,"1","val_global",844,"1 0",0.94900892825
"1",90,"1","val_global",845,"1 0",0.948158581
"1",90,"1","val_global",846,"1 0",0.94776703425
"1",90,"1","val_global",847,"1 0",0.947655333
"1",90,"1","val_global",848,"1 0",0.9467349085
"1",90,"1","val_global",849,"1 0",0.94670544325
"1",90,"1","val_global",850,"1 0",0.94613280575
"1",90,"1","val_global",851,"1 0",0.945017454
"1",90,"1","val_global",852,"1 0",0.945099317
"1",90,"1","val_global",853,"1 0",0.944906754
"1",90,"1","val_global",854,"1 0",0.944647825
"1",90,"1","val_global",855,"1 0",0.9435512155
"1",90,"1","val_global",856,"1 0",0.94389881525
"1",90,"1","val_global",857,"1 0",0.94360224575
"1",90,"1","val_global",858,"1 0",0.94297381925
"1",90,"1","val_global",859,"1 0",0.9430611135
"1",90,"1","val_global",860,"1 0",0.94219363025
"1",90,"1","val_global",861,"1 0",0.94201208775
"1",90,"1","val_global",862,"1 0",0.94117882925
"1",90,"1","val_global",863,"1 0",0.94073124725
"1",90,"1","val_global",864,"1 0",0.94095115325
"1",90,"1","val_global",865,"1 0",0.94170011775
"1",90,"1","val_global",866,"1 0",0.9415031805
"1",90,"1","val_global",867,"1 0",0.940801581
"1",90,"1","val_global",868,"1 0",0.940891308
"1",90,"1","val_global",869,"1 0",0.94060671125
"1",90,"1","val_global",870,"1 0",0.940594566
"1",90,"1","val_global",871,"1 0",0.94063267525
"1",90,"1","val_global",872,"1 0",0.94071385625
"1",90,"1","val_global",873,"1 0",0.9407960485
"1",90,"1","val_global",874,"1 0",0.94004098125
"1",90,"1","val_global",875,"1 0",0.94104270925
"1",90,"1","val_global",876,"1 0",0.94023710175
"1",90,"1","val_global",877,"1 0",0.9404538925
"1",90,"1","val_global",878,"1 0",0.93948364025
"1",90,"1","val_global",879,"1 0",0.93955010275
"1",90,"1","val_global",880,"1 0",0.9390588765
"1",90,"1","val_global",881,"1 0",0.93879120775
"1",90,"1","val_global",882,"1 0",0.938525539
"1",90,"1","val_global",883,"1 0",0.938789617
"1",90,"1","val_global",884,"1 0",0.9386311505
"1",90,"1","val_global",885,"1 0",0.93774049875
"1",90,"1","val_global",886,"1 0",0.937121296
"1",90,"1","val_global",887,"1 0",0.93709981
"1",90,"1","val_global",888,"1 0",0.937800338
"1",90,"1","val_global",889,"1 0",0.9371053745
"1",90,"1","val_global",890,"1 0",0.93667547825
"1",90,"1","val_global",891,"1 0",0.93646480125
"1",90,"1","val_global",892,"1 0",0.9360070885
"1",90,"1","val_global",893,"1 0",0.93577068325
"1",90,"1","val_global",894,"1 0",0.93599540325
"1",90,"1","val_global",895,"1 0",0.93506421325
"1",90,"1","val_global",896,"1 0",0.934785634
"1",90,"1","val_global",897,"1 0",0.93452175025
"1",90,"1","val_global",898,"1 0",0.93518039925
"1",90,"1","val_global",899,"1 0",0.93473378675
"1",90,"1","val_global",900,"1 0",0.93486214075
"1",90,"1","val_global",901,"1 0",0.934638292
"1",90,"1","val_global",902,"1 0",0.9336478435
"1",90,"1","val_global",903,"1 0",0.93319386825
"1",90,"1","val_global",904,"1 0",0.93291274175
"1",90,"1","val_global",905,"1 0",0.93253380275
"1",90,"1","val_global",906,"1 0",0.932388929
"1",90,"1","val_global",907,"1 0",0.93286300525
"1",90,"1","val_global",908,"1 0",0.9324916395
"1",90,"1","val_global",909,"1 0",0.932051373
"1",90,"1","val_global",910,"1 0",0.93173030825
"1",90,"1","val_global",911,"1 0",0.9318218425
"1",90,"1","val_global",912,"1 0",0.9309344785
"1",90,"1","val_global",913,"1 0",0.9303699075
"1",90,"1","val_global",914,"1 0",0.929898592
"1",90,"1","val_global",915,"1 0",0.9293375185
"1",90,"1","val_global",916,"1 0",0.929978272
"1",90,"1","val_global",917,"1 0",0.93041818875
"1",90,"1","val_global",918,"1 0",0.929384648
"1",90,"1","val_global",919,"1 0",0.92880945475
"1",90,"1","val_global",920,"1 0",0.92858311575
"1",90,"1","val_global",921,"1 0",0.928103776
"1",90,"1","val_global",922,"1 0",0.928881318
"1",90,"1","val_global",923,"1 0",0.92904046975
"1",90,"1","val_global",924,"1 0",0.92873159375
"1",90,"1","val_global",925,"1 0",0.928269851
"1",90,"1","val_global",926,"1 0",0.92778793875
"1",90,"1","val_global",927,"1 0",0.9268164685
"1",90,"1","val_global",928,"1 0",0.9261706005
"1",90,"1","val_global",929,"1 0",0.9263992635
"1",90,"1","val_global",930,"1 0",0.92573073975
"1",90,"1","val_global",931,"1 0",0.9251431975
"1",90,"1","val_global",932,"1 0",0.925316103
"1",90,"1","val_global",933,"1 0",0.92484295
"1",90,"1","val_global",934,"1 0",0.924460397
"1",90,"1","val_global",935,"1 0",0.924706578
"1",90,"1","val_global",936,"1 0",0.9233251535
"1",90,"1","val_global",937,"1 0",0.92224375675
"1",90,"1","val_global",938,"1 0",0.9224712285
"1",90,"1","val_global",939,"1 0",0.922384854
"1",90,"1","val_global",940,"1 0",0.92208849875
"1",90,"1","val_global",941,"1 0",0.921775756
"1",90,"1","val_global",942,"1 0",0.92106034475
"1",90,"1","val_global",943,"1 0",0.9209487785
"1",90,"1","val_global",944,"1 0",0.9206038685
"1",90,"1","val_global",945,"1 0",0.92142672825
"1",90,"1","val_global",946,"1 0",0.92167487675
"1",90,"1","val_global",947,"1 0",0.92149460375
"1",90,"1","val_global",948,"1 0",0.92188042775
"1",90,"1","val_global",949,"1 0",0.92154044125
"1",90,"1","val_global",950,"1 0",0.9216550535
"1",90,"1","val_global",951,"1 0",0.9216718085
"1",90,"1","val_global",952,"1 0",0.921248454
"1",90,"1","val_global",953,"1 0",0.92081094375
"1",90,"1","val_global",954,"1 0",0.92182985325
"1",90,"1","val_global",955,"1 0",0.9222869605
"1",90,"1","val_global",956,"1 0",0.92343829725
"1",90,"1","val_global",957,"1 0",0.92354889225
"1",90,"1","val_global",958,"1 0",0.9244742005
"1",90,"1","val_global",959,"1 0",0.924985493
"1",90,"1","val_global",960,"1 0",0.92439176175
"1",90,"1","val_global",961,"1 0",0.924253373
"1",90,"1","val_global",962,"1 0",0.92562459
"1",90,"1","val_global",963,"1 0",0.9249669
"1",90,"1","val_global",964,"1 0",0.924683383
"1",90,"1","val_global",965,"1 0",0.92408092125
"1",90,"1","val_global",966,"1 0",0.92427767675
"1",90,"1","val_global",967,"1 0",0.923744491
"1",90,"1","val_global",968,"1 0",0.922959636
"1",90,"1","val_global",969,"1 0",0.922623034
"1",90,"1","val_global",970,"1 0",0.922690482
"1",90,"1","val_global",971,"1 0",0.92258618
"1",90,"1","val_global",972,"1 0",0.9226689135
"1",90,"1","val_global",973,"1 0",0.92290881375
"1",90,"1","val_global",974,"1 0",0.922460249
"1",90,"1","val_global",975,"1 0",0.92134413575
"1",90,"1","val_global",976,"1 0",0.92069570825
"1",90,"1","val_global",977,"1 0",0.92066345175
"1",90,"1","val_global",978,"1 0",0.91930460775
"1",90,"1","val_global",979,"1 0",0.9189406825
"1",90,"1","val_global",980,"1 0",0.91918853025
"1",90,"1","val_global",981,"1 0",0.9190015225
"1",90,"1","val_global",982,"1 0",0.916633263
"1",90,"1","val_global",983,"1 0",0.91685429825
"1",90,"1","val_global",984,"1 0",0.91656666925
"1",90,"1","val_global",985,"1 0",0.91663094975
"1",90,"1","val_global",986,"1 0",0.91613115875
"1",90,"1","val_global",987,"1 0",0.9161292145
"1",90,"1","val_global",988,"1 0",0.91595448825
"1",90,"1","val_global",989,"1 0",0.91596110875
"1",90,"1","val_global",990,"1 0",0.91567940625
"1",90,"1","val_global",991,"1 0",0.9153895245
"1",90,"1","val_global",992,"1 0",0.915717825
"1",90,"1","val_global",993,"1 0",0.91611637
"1",90,"1","val_global",994,"1 0",0.914674377
"1",90,"1","val_global",995,"1 0",0.9143271815
"1",90,"1","val_global",996,"1 0",0.913972058
"1",90,"1","val_global",997,"1 0",0.9140876715
"1",90,"1","val_global",998,"1 0",0.913966187
"1",90,"1","val_global",999,"1 0",0.9129617465
"1",90,"1","val_global",1000,"1 0",0.91264927725
"1",90,"1","val_global",1001,"1 0",0.91238962725
"1",90,"1","val_global",1002,"1 0",0.9135268
"1",90,"1","val_global",1003,"1 0",0.91322790825
"1",90,"1","val_global",1004,"1 0",0.91341635975
"1",90,"1","val_global",1005,"1 0",0.912682694
"1",90,"1","val_global",1006,"1 0",0.91216897075
"1",90,"1","val_global",1007,"1 0",0.910968781
"1",90,"1","val_global",1008,"1 0",0.910675673
"1",90,"1","val_global",1009,"1 0",0.909923795
"1",90,"1","val_global",1010,"1 0",0.91027325375
"1",90,"1","val_global",1011,"1 0",0.9103282915
"1",90,"1","val_global",1012,"1 0",0.90931199475
"1",90,"1","val_global",1013,"1 0",0.9082982245
"1",90,"1","val_global",1014,"1 0",0.90824919
"1",90,"1","val_global",1015,"1 0",0.908223394
"1",90,"1","val_global",1016,"1 0",0.90745411375
"1",90,"1","val_global",1017,"1 0",0.90759274475
"1",90,"1","val_global",1018,"1 0",0.90786170025
"1",90,"1","val_global",1019,"1 0",0.90801719375
"1",90,"1","val_global",1020,"1 0",0.90789562175
"1",90,"1","val_global",1021,"1 0",0.90779057225
"1",90,"1","val_global",1022,"1 0",0.90758132825
"1",90,"1","val_global",1023,"1 0",0.90739768975
"1",90,"1","val_global",1024,"1 0",0.9070524985
"1",90,"1","val_global",1025,"1 0",0.9078369575
"1",90,"1","val_global",1026,"1 0",0.907616657
"1",90,"1","val_global",1027,"1 0",0.908819969
"1",90,"1","val_global",1028,"1 0",0.90876196975
"1",90,"1","val_global",1029,"1 0",0.90958910975
"1",90,"1","val_global",1030,"1 0",0.908676593
"1",90,"1","val_global",1031,"1 0",0.90875545325
"1",90,"1","val_global",1032,"1 0",0.909089958
"1",90,"1","val_global",1033,"1 0",0.90921839125
"1",90,"1","val_global",1034,"1 0",0.909689898
"1",90,"1","val_global",1035,"1 0",0.90965024225
"1",90,"1","val_global",1036,"1 0",0.9099792335
"1",90,"1","val_global",1037,"1 0",0.909042248
"1",90,"1","val_global",1038,"1 0",0.9085070425
"1",90,"1","val_global",1039,"1 0",0.9090125005
"1",90,"1","val_global",1040,"1 0",0.90846153875
"1",90,"1","val_global",1041,"1 0",0.90850140875
"1",90,"1","val_global",1042,"1 0",0.90794995075
"1",90,"1","val_global",1043,"1 0",0.90748358175
"1",90,"1","val_global",1044,"1 0",0.9079836245
"1",90,"1","val_global",1045,"1 0",0.9068990035
"1",90,"1","val_global",1046,"1 0",0.90687701625
"1",90,"1","val_global",1047,"1 0",0.906248317
"1",90,"1","val_global",1048,"1 0",0.9052557725
"1",90,"1","val_global",1049,"1 0",0.90420652325
"1",90,"1","val_global",1050,"1 0",0.90340566425
"1",90,"1","val_global",1051,"1 0",0.9022291305
"1",90,"1","val_global",1052,"1 0",0.901879008
"1",90,"1","val_global",1053,"1 0",0.90150209975
"1",90,"1","val_global",1054,"1 0",0.90129906675
"1",90,"1","val_global",1055,"1 0",0.901588632
"1",90,"1","val_global",1056,"1 0",0.901291947
"1",90,"1","val_global",1057,"1 0",0.90120662725
"1",90,"1","val_global",1058,"1 0",0.90136673375
"1",90,"1","val_global",1059,"1 0",0.9007099535
"1",90,"1","val_global",1060,"1 0",0.901123822
"1",90,"1","val_global",1061,"1 0",0.90096164725
"1",90,"1","val_global",1062,"1 0",0.900610228
"1",90,"1","val_global",1063,"1 0",0.90093352675
"1",90,"1","val_global",1064,"1 0",0.90048254975
"1",90,"1","val_global",1065,"1 0",0.899832347
"1",90,"1","val_global",1066,"1 0",0.89950537125
"1",90,"1","val_global",1067,"1 0",0.89964582
"1",90,"1","val_global",1068,"1 0",0.8998014805
"1",90,"1","val_global",1069,"1 0",0.90006571525
"1",90,"1","val_global",1070,"1 0",0.9010990725
"1",90,"1","val_global",1071,"1 0",0.901514909
"1",90,"1","val_global",1072,"1 0",0.90174157375
"1",90,"1","val_global",1073,"1 0",0.9013360185
"1",90,"1","val_global",1074,"1 0",0.90147206825
"1",90,"1","val_global",1075,"1 0",0.9009709325
"1",90,"1","val_global",1076,"1 0",0.901630042
"1",90,"1","val_global",1077,"1 0",0.9006104845
"1",90,"1","val_global",1078,"1 0",0.90032790725
"1",90,"1","val_global",1079,"1 0",0.90017852975
"1",90,"1","val_global",1080,"1 0",0.89898555675
"1",90,"1","val_global",1081,"1 0",0.89888941925
"1",90,"1","val_global",1082,"1 0",0.89943416175
"1",90,"1","val_global",1083,"1 0",0.89897585125
"1",90,"1","val_global",1084,"1 0",0.89848920175
"1",90,"1","val_global",1085,"1 0",0.89817420475
"1",90,"1","val_global",1086,"1 0",0.89807220125
"1",90,"1","val_global",1087,"1 0",0.89699583075
"1",90,"1","val_global",1088,"1 0",0.8971397465
"1",90,"1","val_global",1089,"1 0",0.89716311975
"1",90,"1","val_global",1090,"1 0",0.896898612
"1",90,"1","val_global",1091,"1 0",0.89661397175
"1",90,"1","val_global",1092,"1 0",0.89635876
"1",90,"1","val_global",1093,"1 0",0.8965598925
"1",90,"1","val_global",1094,"1 0",0.895767266
"1",90,"1","val_global",1095,"1 0",0.89507253025
"1",90,"1","val_global",1096,"1 0",0.893756419
"1",90,"1","val_global",1097,"1 0",0.89407044725
"1",90,"1","val_global",1098,"1 0",0.8934783815
"1",90,"1","val_global",1099,"1 0",0.89328519125
"1",90,"1","val_global",1100,"1 0",0.89370913425
"1",90,"1","val_global",1101,"1 0",0.8930513915
"1",90,"1","val_global",1102,"1 0",0.89193772175
"1",90,"1","val_global",1103,"1 0",0.89199740125
"1",90,"1","val_global",1104,"1 0",0.891913415
"1",90,"1","val_global",1105,"1 0",0.89261492225
"1",90,"1","val_global",1106,"1 0",0.89248740475
"1",90,"1","val_global",1107,"1 0",0.893196361
"1",90,"1","val_global",1108,"1 0",0.8936715985
"1",90,"1","val_global",1109,"1 0",0.8932057455
"1",90,"1","val_global",1110,"1 0",0.8923579835
"1",90,"1","val_global",1111,"1 0",0.89273474675
"1",90,"1","val_global",1112,"1 0",0.8931478655
"1",90,"1","val_global",1113,"1 0",0.89251421425
"1",90,"1","val_global",1114,"1 0",0.892199706
"1",90,"1","val_global",1115,"1 0",0.891788066
"1",90,"1","val_global",1116,"1 0",0.89178120425
"1",90,"1","val_global",1117,"1 0",0.8914472275
"1",90,"1","val_global",1118,"1 0",0.891489102
"1",90,"1","val_global",1119,"1 0",0.89107290775
"1",90,"1","val_global",1120,"1 0",0.89125504725
"1",90,"1","val_global",1121,"1 0",0.890266789
"1",90,"1","val_global",1122,"1 0",0.89005030225
"1",90,"1","val_global",1123,"1 0",0.88950875425
"1",90,"1","val_global",1124,"1 0",0.890065636
"1",90,"1","val_global",1125,"1 0",0.88990754125
"1",90,"1","val_global",1126,"1 0",0.89017578625
"1",90,"1","val_global",1127,"1 0",0.889647871
"1",90,"1","val_global",1128,"1 0",0.88908555375
"1",90,"1","val_global",1129,"1 0",0.888711191
"1",90,"1","val_global",1130,"1 0",0.88883696575
"1",90,"1","val_global",1131,"1 0",0.88822926875
"1",90,"1","val_global",1132,"1 0",0.88734562625
"1",90,"1","val_global",1133,"1 0",0.88740840625
"1",90,"1","val_global",1134,"1 0",0.88785724225
"1",90,"1","val_global",1135,"1 0",0.88815881375
"1",90,"1","val_global",1136,"1 0",0.887275951
"1",90,"1","val_global",1137,"1 0",0.887708838
"1",90,"1","val_global",1138,"1 0",0.88789821475
"1",90,"1","val_global",1139,"1 0",0.88778715025
"1",90,"1","val_global",1140,"1 0",0.887270393
"1",90,"1","val_global",1141,"1 0",0.88840938675
"1",90,"1","val_global",1142,"1 0",0.88919641025
"1",90,"1","val_global",1143,"1 0",0.8896428085
"1",90,"1","val_global",1144,"1 0",0.88812833925
"1",90,"1","val_global",1145,"1 0",0.88841605925
"1",90,"1","val_global",1146,"1 0",0.8886404845
"1",90,"1","val_global",1147,"1 0",0.88855666
"1",90,"1","val_global",1148,"1 0",0.8883452015
"1",90,"1","val_global",1149,"1 0",0.88797455525
"1",90,"1","val_global",1150,"1 0",0.88730757075
"1",90,"1","val_global",1151,"1 0",0.886441059
"1",90,"1","val_global",1152,"1 0",0.88549483275
"1",90,"1","val_global",1153,"1 0",0.8846785355
"1",90,"1","val_global",1154,"1 0",0.884498958
"1",90,"1","val_global",1155,"1 0",0.88536473275
"1",90,"1","val_global",1156,"1 0",0.88586542075
"1",90,"1","val_global",1157,"1 0",0.885969441
"1",90,"1","val_global",1158,"1 0",0.88524558725
"1",90,"1","val_global",1159,"1 0",0.88564265225
"1",90,"1","val_global",1160,"1 0",0.88531030875
"1",90,"1","val_global",1161,"1 0",0.88506347475
"1",90,"1","val_global",1162,"1 0",0.88508441325
"1",90,"1","val_global",1163,"1 0",0.884975687
"1",90,"1","val_global",1164,"1 0",0.885541519
"1",90,"1","val_global",1165,"1 0",0.88513462375
"1",90,"1","val_global",1166,"1 0",0.8843661585
"1",90,"1","val_global",1167,"1 0",0.88333729125
"1",90,"1","val_global",1168,"1 0",0.88313409475
"1",90,"1","val_global",1169,"1 0",0.88389897875
"1",90,"1","val_global",1170,"1 0",0.8844655265
"1",90,"1","val_global",1171,"1 0",0.88498888425
"1",90,"1","val_global",1172,"1 0",0.8854366195
"1",90,"1","val_global",1173,"1 0",0.886320233
"1",90,"1","val_global",1174,"1 0",0.88546049225
"1",90,"1","val_global",1175,"1 0",0.88447847775
"1",90,"1","val_global",1176,"1 0",0.88412800825
"1",90,"1","val_global",1177,"1 0",0.88388568625
"1",90,"1","val_global",1178,"1 0",0.883903402
"1",90,"1","val_global",1179,"1 0",0.883324905
"1",90,"1","val_global",1180,"1 0",0.8837860385
"1",90,"1","val_global",1181,"1 0",0.88326071125
"1",90,"1","val_global",1182,"1 0",0.882985195
"1",90,"1","val_global",1183,"1 0",0.88219214025
"1",90,"1","val_global",1184,"1 0",0.881468442
"1",90,"1","val_global",1185,"1 0",0.88114623025
"1",90,"1","val_global",1186,"1 0",0.880202679
"1",90,"1","val_global",1187,"1 0",0.88093328375
"1",90,"1","val_global",1188,"1 0",0.88041322425
"1",90,"1","val_global",1189,"1 0",0.8791214055
"1",90,"1","val_global",1190,"1 0",0.87947127375
"1",90,"1","val_global",1191,"1 0",0.878870154
"1",90,"1","val_global",1192,"1 0",0.8790932085
"1",90,"1","val_global",1193,"1 0",0.878367583
"1",90,"1","val_global",1194,"1 0",0.87892785975
"1",90,"1","val_global",1195,"1 0",0.87910692275
"1",90,"1","val_global",1196,"1 0",0.87939261975
"1",90,"1","val_global",1197,"1 0",0.87829935675
"1",90,"1","val_global",1198,"1 0",0.87899240675
"1",90,"1","val_global",1199,"1 0",0.87880959625
"1",90,"1","val_global",1200,"1 0",0.878400888
"1",90,"1","val_global",1201,"1 0",0.878798556
"1",90,"1","val_global",1202,"1 0",0.878205954
"1",90,"1","val_global",1203,"1 0",0.8784472245
"1",90,"1","val_global",1204,"1 0",0.878798307
"1",90,"1","val_global",1205,"1 0",0.878767364
"1",90,"1","val_global",1206,"1 0",0.87998747975
"1",90,"1","val_global",1207,"1 0",0.879364295
"1",90,"1","val_global",1208,"1 0",0.879370496
"1",90,"1","val_global",1209,"1 0",0.87984759425
"1",90,"1","val_global",1210,"1 0",0.87870999375
"1",90,"1","val_global",1211,"1 0",0.8793067155
"1",90,"1","val_global",1212,"1 0",0.87885210175
"1",90,"1","val_global",1213,"1 0",0.87917433
"1",90,"1","val_global",1214,"1 0",0.8792357845
"1",90,"1","val_global",1215,"1 0",0.87906470275
"1",90,"1","val_global",1216,"1 0",0.87832058875
"1",90,"1","val_global",1217,"1 0",0.877948891
"1",90,"1","val_global",1218,"1 0",0.87703181375
"1",90,"1","val_global",1219,"1 0",0.87750033375
"1",90,"1","val_global",1220,"1 0",0.877127552
"1",90,"1","val_global",1221,"1 0",0.87685275125
"1",90,"1","val_global",1222,"1 0",0.87726192475
"1",90,"1","val_global",1223,"1 0",0.8762697225
"1",90,"1","val_global",1224,"1 0",0.87605600425
"1",90,"1","val_global",1225,"1 0",0.87521391075
"1",90,"1","val_global",1226,"1 0",0.87393505675
"1",90,"1","val_global",1227,"1 0",0.8743514425
"1",90,"1","val_global",1228,"1 0",0.874812875
"1",90,"1","val_global",1229,"1 0",0.87487198
"1",90,"1","val_global",1230,"1 0",0.87548713875
"1",90,"1","val_global",1231,"1 0",0.875471492
"1",90,"1","val_global",1232,"1 0",0.87583026525
"1",90,"1","val_global",1233,"1 0",0.87525097875
"1",90,"1","val_global",1234,"1 0",0.874467521
"1",90,"1","val_global",1235,"1 0",0.87393729125
"1",90,"1","val_global",1236,"1 0",0.874817524
"1",90,"1","val_global",1237,"1 0",0.87539547325
"1",90,"1","val_global",1238,"1 0",0.8750449
"1",90,"1","val_global",1239,"1 0",0.87496235775
"1",90,"1","val_global",1240,"1 0",0.8753535785
"1",90,"1","val_global",1241,"1 0",0.875530087
"1",90,"1","val_global",1242,"1 0",0.87521049
"1",90,"1","val_global",1243,"1 0",0.87597426075
"1",90,"1","val_global",1244,"1 0",0.8762392805
"1",90,"1","val_global",1245,"1 0",0.87621794775
"1",90,"1","val_global",1246,"1 0",0.8768453285
"1",90,"1","val_global",1247,"1 0",0.87684362425
"1",90,"1","val_global",1248,"1 0",0.875179615
"1",90,"1","val_global",1249,"1 0",0.87560479875
"1",90,"1","val_global",1250,"1 0",0.87493287475
"1",90,"1","val_global",1251,"1 0",0.87467810925
"1",90,"1","val_global",1252,"1 0",0.8737402725
"1",90,"1","val_global",1253,"1 0",0.873936565
"1",90,"1","val_global",1254,"1 0",0.8746251785
"1",90,"1","val_global",1255,"1 0",0.874327733
"1",90,"1","val_global",1256,"1 0",0.873324163
"1",90,"1","val_global",1257,"1 0",0.8739086155
"1",90,"1","val_global",1258,"1 0",0.874132965
"1",90,"1","val_global",1259,"1 0",0.8734048905
"1",90,"1","val_global",1260,"1 0",0.87244404725
"1",90,"1","val_global",1261,"1 0",0.87190594575
"1",90,"1","val_global",1262,"1 0",0.87164395375
"1",90,"1","val_global",1263,"1 0",0.87181253625
"1",90,"1","val_global",1264,"1 0",0.87135299925
"1",90,"1","val_global",1265,"1 0",0.871766666
"1",90,"1","val_global",1266,"1 0",0.871270738
"1",90,"1","val_global",1267,"1 0",0.87160415075
"1",90,"1","val_global",1268,"1 0",0.87216852275
"1",90,"1","val_global",1269,"1 0",0.87121191
"1",90,"1","val_global",1270,"1 0",0.87121451475
"1",90,"1","val_global",1271,"1 0",0.87074389025
"1",90,"1","val_global",1272,"1 0",0.87115137975
"1",90,"1","val_global",1273,"1 0",0.871960461
"1",90,"1","val_global",1274,"1 0",0.87089618125
"1",90,"1","val_global",1275,"1 0",0.871944468
"1",90,"1","val_global",1276,"1 0",0.872511164
"1",90,"1","val_global",1277,"1 0",0.87216234675
"1",90,"1","val_global",1278,"1 0",0.87279314225
"1",90,"1","val_global",1279,"1 0",0.87223825875
"1",90,"1","val_global",1280,"1 0",0.872918896
"1",90,"1","val_global",1281,"1 0",0.87257925225
"1",90,"1","val_global",1282,"1 0",0.872019351
"1",90,"1","val_global",1283,"1 0",0.87171678025
"1",90,"1","val_global",1284,"1 0",0.87176736275
"1",90,"1","val_global",1285,"1 0",0.87156470325
"1",90,"1","val_global",1286,"1 0",0.8716061555
"1",90,"1","val_global",1287,"1 0",0.870675398
"1",90,"1","val_global",1288,"1 0",0.871289939
"1",90,"1","val_global",1289,"1 0",0.872066696
"1",90,"1","val_global",1290,"1 0",0.87186362825
"1",90,"1","val_global",1291,"1 0",0.871619167
"1",90,"1","val_global",1292,"1 0",0.87216376775
"1",90,"1","val_global",1293,"1 0",0.8713567965
"1",90,"1","val_global",1294,"1 0",0.87143128575
"1",90,"1","val_global",1295,"1 0",0.87006906175
"1",90,"1","val_global",1296,"1 0",0.869096115
"1",90,"1","val_global",1297,"1 0",0.8686826175
"1",90,"1","val_global",1298,"1 0",0.866939258
"1",90,"1","val_global",1299,"1 0",0.86777142625
"1",90,"1","val_global",1300,"1 0",0.8674954525
"1",90,"1","val_global",1301,"1 0",0.86851900725
"1",90,"1","val_global",1302,"1 0",0.8686917085
"1",90,"1","val_global",1303,"1 0",0.8684217325
"1",90,"1","val_global",1304,"1 0",0.868685193
"1",90,"1","val_global",1305,"1 0",0.86873213125
"1",90,"1","val_global",1306,"1 0",0.8685385535
"1",90,"1","val_global",1307,"1 0",0.868311375
"1",90,"1","val_global",1308,"1 0",0.8682494545
"1",90,"1","val_global",1309,"1 0",0.867498954
"1",90,"1","val_global",1310,"1 0",0.86710070275
"1",90,"1","val_global",1311,"1 0",0.86670217575
"1",90,"1","val_global",1312,"1 0",0.8662202225
"1",90,"1","val_global",1313,"1 0",0.86647944525
"1",90,"1","val_global",1314,"1 0",0.8666514055
"1",90,"1","val_global",1315,"1 0",0.8667115895
"1",90,"1","val_global",1316,"1 0",0.86684743375
"1",90,"1","val_global",1317,"1 0",0.866256125
"1",90,"1","val_global",1318,"1 0",0.86600445375
"1",90,"1","val_global",1319,"1 0",0.86526459825
"1",90,"1","val_global",1320,"1 0",0.86481431875
"1",90,"1","val_global",1321,"1 0",0.8644802475
"1",90,"1","val_global",1322,"1 0",0.8646129255
"1",90,"1","val_global",1323,"1 0",0.8638791335
"1",90,"1","val_global",1324,"1 0",0.86299488925
"1",90,"1","val_global",1325,"1 0",0.8622680385
"1",90,"1","val_global",1326,"1 0",0.862420195
"1",90,"1","val_global",1327,"1 0",0.8631996805
"1",90,"1","val_global",1328,"1 0",0.86356637625
"1",90,"1","val_global",1329,"1 0",0.86392475225
"1",90,"1","val_global",1330,"1 0",0.86294938
"1",90,"1","val_global",1331,"1 0",0.863203415
"1",90,"1","val_global",1332,"1 0",0.86272160875
"1",90,"1","val_global",1333,"1 0",0.86184666975
"1",90,"1","val_global",1334,"1 0",0.86136867175
"1",90,"1","val_global",1335,"1 0",0.860866121
"1",90,"1","val_global",1336,"1 0",0.8599993505
"1",90,"1","val_global",1337,"1 0",0.86019428075
"1",90,"1","val_global",1338,"1 0",0.860179296
"1",90,"1","val_global",1339,"1 0",0.86044549925
"1",90,"1","val_global",1340,"1 0",0.86109043675
"1",90,"1","val_global",1341,"1 0",0.8602449655
"1",90,"1","val_global",1342,"1 0",0.86007596975
"1",90,"1","val_global",1343,"1 0",0.86080233675
"1",90,"1","val_global",1344,"1 0",0.861234558
"1",90,"1","val_global",1345,"1 0",0.8613660095
"1",90,"1","val_global",1346,"1 0",0.8616856685
"1",90,"1","val_global",1347,"1 0",0.861275986
"1",90,"1","val_global",1348,"1 0",0.8607565285
"1",90,"1","val_global",1349,"1 0",0.8602109855
"1",90,"1","val_global",1350,"1 0",0.861396132
"1",90,"1","val_global",1351,"1 0",0.861208173
"1",90,"1","val_global",1352,"1 0",0.86081972625
"1",90,"1","val_global",1353,"1 0",0.86130075975
"1",90,"1","val_global",1354,"1 0",0.8618018875
"1",90,"1","val_global",1355,"1 0",0.862869438
"1",90,"1","val_global",1356,"1 0",0.86443789825
"1",90,"1","val_global",1357,"1 0",0.86382515725
"1",90,"1","val_global",1358,"1 0",0.8636447265
"1",90,"1","val_global",1359,"1 0",0.8633843065
"1",90,"1","val_global",1360,"1 0",0.862853564
"1",90,"1","val_global",1361,"1 0",0.86251990825
"1",90,"1","val_global",1362,"1 0",0.86221005575
"1",90,"1","val_global",1363,"1 0",0.86132813525
"1",90,"1","val_global",1364,"1 0",0.86104865
"1",90,"1","val_global",1365,"1 0",0.86059466775
"1",90,"1","val_global",1366,"1 0",0.86017331275
"1",90,"1","val_global",1367,"1 0",0.8601029035
"1",90,"1","val_global",1368,"1 0",0.8588822175
"1",90,"1","val_global",1369,"1 0",0.85860333625
"1",90,"1","val_global",1370,"1 0",0.8583394495
"1",90,"1","val_global",1371,"1 0",0.858823657
"1",90,"1","val_global",1372,"1 0",0.85827441125
"1",90,"1","val_global",1373,"1 0",0.85750261575
"1",90,"1","val_global",1374,"1 0",0.8570900455
"1",90,"1","val_global",1375,"1 0",0.85636207425
"1",90,"1","val_global",1376,"1 0",0.85514447475
"1",90,"1","val_global",1377,"1 0",0.85557017375
"1",90,"1","val_global",1378,"1 0",0.8561488455
"1",90,"1","val_global",1379,"1 0",0.8561755185
"1",90,"1","val_global",1380,"1 0",0.855574295
"1",90,"1","val_global",1381,"1 0",0.85548265925
"1",90,"1","val_global",1382,"1 0",0.85457832675
"1",90,"1","val_global",1383,"1 0",0.854300102
"1",90,"1","val_global",1384,"1 0",0.854370871
"1",90,"1","val_global",1385,"1 0",0.8542668605
"1",90,"1","val_global",1386,"1 0",0.85382269725
"1",90,"1","val_global",1387,"1 0",0.85392719375
"1",90,"1","val_global",1388,"1 0",0.85412827425
"1",90,"1","val_global",1389,"1 0",0.85403665475
"1",90,"1","val_global",1390,"1 0",0.85357614575
"1",90,"1","val_global",1391,"1 0",0.85298025375
"1",90,"1","val_global",1392,"1 0",0.85348364125
"1",90,"1","val_global",1393,"1 0",0.8531558345
"1",90,"1","val_global",1394,"1 0",0.852807446
"1",90,"1","val_global",1395,"1 0",0.85341530775
"1",90,"1","val_global",1396,"1 0",0.85408426
"1",90,"1","val_global",1397,"1 0",0.85448567875
"1",90,"1","val_global",1398,"1 0",0.8546798505
"1",90,"1","val_global",1399,"1 0",0.854045704
"1",90,"1","val_global",1400,"1 0",0.85468866725
"1",90,"1","val_global",1401,"1 0",0.85464844125
"1",90,"1","val_global",1402,"1 0",0.8560404245
"1",90,"1","val_global",1403,"1 0",0.85583769275
"1",90,"1","val_global",1404,"1 0",0.8556457125
"1",90,"1","val_global",1405,"1 0",0.856805957
"1",90,"1","val_global",1406,"1 0",0.856761853
"1",90,"1","val_global",1407,"1 0",0.8556406065
"1",90,"1","val_global",1408,"1 0",0.8552341205
"1",90,"1","val_global",1409,"1 0",0.8555822235
"1",90,"1","val_global",1410,"1 0",0.85716988825
"1",90,"1","val_global",1411,"1 0",0.85683183375
"1",90,"1","val_global",1412,"1 0",0.856440302
"1",90,"1","val_global",1413,"1 0",0.8569952965
"1",90,"1","val_global",1414,"1 0",0.8564596975
"1",90,"1","val_global",1415,"1 0",0.856135429
"1",90,"1","val_global",1416,"1 0",0.85550106175
"1",90,"1","val_global",1417,"1 0",0.8545905575
"1",90,"1","val_global",1418,"1 0",0.85443861925
"1",90,"1","val_global",1419,"1 0",0.85404311275
"1",90,"1","val_global",1420,"1 0",0.85346321025
"1",90,"1","val_global",1421,"1 0",0.8538370605
"1",90,"1","val_global",1422,"1 0",0.8535060065
"1",90,"1","val_global",1423,"1 0",0.85361245925
"1",90,"1","val_global",1424,"1 0",0.85349509525
"1",90,"1","val_global",1425,"1 0",0.85250289075
"1",90,"1","val_global",1426,"1 0",0.85233958425
"1",90,"1","val_global",1427,"1 0",0.85318494075
"1",90,"1","val_global",1428,"1 0",0.85320968825
"1",90,"1","val_global",1429,"1 0",0.85296983925
"1",90,"1","val_global",1430,"1 0",0.851641264
"1",90,"1","val_global",1431,"1 0",0.8513092365
"1",90,"1","val_global",1432,"1 0",0.8516592605
"1",90,"1","val_global",1433,"1 0",0.8509724235
"1",90,"1","val_global",1434,"1 0",0.8514987915
"1",90,"1","val_global",1435,"1 0",0.851186527
"1",90,"1","val_global",1436,"1 0",0.850893043
"1",90,"1","val_global",1437,"1 0",0.85114394075
"1",90,"1","val_global",1438,"1 0",0.85115999625
"1",90,"1","val_global",1439,"1 0",0.851423935
"1",90,"1","val_global",1440,"1 0",0.85129890925
"1",90,"1","val_global",1441,"1 0",0.85101754575
"1",90,"1","val_global",1442,"1 0",0.85038336425
"1",90,"1","val_global",1443,"1 0",0.85112355925
"1",90,"1","val_global",1444,"1 0",0.85048872
"1",90,"1","val_global",1445,"1 0",0.85003382925
"1",90,"1","val_global",1446,"1 0",0.8499920655
"1",90,"1","val_global",1447,"1 0",0.848986564
"1",90,"1","val_global",1448,"1 0",0.84948519875
"1",90,"1","val_global",1449,"1 0",0.849556263
"1",90,"1","val_global",1450,"1 0",0.8491296815
"1",90,"1","val_global",1451,"1 0",0.849266358
"1",90,"1","val_global",1452,"1 0",0.849591608
"1",90,"1","val_global",1453,"1 0",0.85001439225
"1",90,"1","val_global",1454,"1 0",0.84926092375
"1",90,"1","val_global",1455,"1 0",0.8494471025
"1",90,"1","val_global",1456,"1 0",0.85056045
"1",90,"1","val_global",1457,"1 0",0.8503832815
"1",90,"1","val_global",1458,"1 0",0.850275718
"1",90,"1","val_global",1459,"1 0",0.84965468525
"1",90,"1","val_global",1460,"1 0",0.8494204255
"1",90,"1","val_global",1461,"1 0",0.849015205
"1",90,"1","val_global",1462,"1 0",0.849265288
"1",90,"1","val_global",1463,"1 0",0.84918864025
"1",90,"1","val_global",1464,"1 0",0.8492076045
"1",90,"1","val_global",1465,"1 0",0.84959666175
"1",90,"1","val_global",1466,"1 0",0.8497231605
"1",90,"1","val_global",1467,"1 0",0.850308008
"1",90,"1","val_global",1468,"1 0",0.85008450575
"1",90,"1","val_global",1469,"1 0",0.84875923425
"1",90,"1","val_global",1470,"1 0",0.84832033525
"1",90,"1","val_global",1471,"1 0",0.84895824125
"1",90,"1","val_global",1472,"1 0",0.848016356
"1",90,"1","val_global",1473,"1 0",0.84753281325
"1",90,"1","val_global",1474,"1 0",0.8479078045
"1",90,"1","val_global",1475,"1 0",0.84730163625
"1",90,"1","val_global",1476,"1 0",0.8466065635
"1",90,"1","val_global",1477,"1 0",0.846353325
"1",90,"1","val_global",1478,"1 0",0.8461337065
"1",90,"1","val_global",1479,"1 0",0.8474538055
"1",90,"1","val_global",1480,"1 0",0.8475012385
"1",90,"1","val_global",1481,"1 0",0.84796530175
"1",90,"1","val_global",1482,"1 0",0.846961849
"1",90,"1","val_global",1483,"1 0",0.846665771
"1",90,"1","val_global",1484,"1 0",0.84674422075
"1",90,"1","val_global",1485,"1 0",0.8463910815
"1",90,"1","val_global",1486,"1 0",0.84621228125
"1",90,"1","val_global",1487,"1 0",0.84549855825
"1",90,"1","val_global",1488,"1 0",0.8456370245
"1",90,"1","val_global",1489,"1 0",0.84594603825
"1",90,"1","val_global",1490,"1 0",0.84641254825
"1",90,"1","val_global",1491,"1 0",0.846086527
"1",90,"1","val_global",1492,"1 0",0.84539262875
"1",90,"1","val_global",1493,"1 0",0.84584791175
"1",90,"1","val_global",1494,"1 0",0.84552550425
"1",90,"1","val_global",1495,"1 0",0.845690233
"1",90,"1","val_global",1496,"1 0",0.8447188845
"1",90,"1","val_global",1497,"1 0",0.844933024
"1",90,"1","val_global",1498,"1 0",0.844239982
"1",90,"1","val_global",1499,"1 0",0.84332805125
"1",90,"1","val_global",1500,"1 0",0.842868346
"1",90,"1","val_global",1501,"1 0",0.8429373235
"1",90,"1","val_global",1502,"1 0",0.84280809275
"1",90,"1","val_global",1503,"1 0",0.84322477425
"1",90,"1","val_global",1504,"1 0",0.84229227075
"1",90,"1","val_global",1505,"1 0",0.8415760565
"1",90,"1","val_global",1506,"1 0",0.84094605975
"1",90,"1","val_global",1507,"1 0",0.84090320225
"1",90,"1","val_global",1508,"1 0",0.8411651115
"1",90,"1","val_global",1509,"1 0",0.8411278405
"1",90,"1","val_global",1510,"1 0",0.84145235075
"1",90,"1","val_global",1511,"1 0",0.84046811925
"1",90,"1","val_global",1512,"1 0",0.840615752
"1",90,"1","val_global",1513,"1 0",0.84051324525
"1",90,"1","val_global",1514,"1 0",0.8403372575
"1",90,"1","val_global",1515,"1 0",0.83979923725
"1",90,"1","val_global",1516,"1 0",0.840955478
"1",90,"1","val_global",1517,"1 0",0.84063912
"1",90,"1","val_global",1518,"1 0",0.841845456
"1",90,"1","val_global",1519,"1 0",0.8417100135
"1",90,"1","val_global",1520,"1 0",0.84215034875
"1",90,"1","val_global",1521,"1 0",0.8418324665
"1",90,"1","val_global",1522,"1 0",0.842546752
"1",90,"1","val_global",1523,"1 0",0.842466839
"1",90,"1","val_global",1524,"1 0",0.84303440025
"1",90,"1","val_global",1525,"1 0",0.84280387925
"1",90,"1","val_global",1526,"1 0",0.8425502305
"1",90,"1","val_global",1527,"1 0",0.84289254
"1",90,"1","val_global",1528,"1 0",0.84208345925
"1",90,"1","val_global",1529,"1 0",0.84228199875
"1",90,"1","val_global",1530,"1 0",0.84157262225
"1",90,"1","val_global",1531,"1 0",0.84171851775
"1",90,"1","val_global",1532,"1 0",0.84176817825
"1",90,"1","val_global",1533,"1 0",0.84211008025
"1",90,"1","val_global",1534,"1 0",0.8424336185
"1",90,"1","val_global",1535,"1 0",0.8419675395
"1",90,"1","val_global",1536,"1 0",0.84133437625
"1",90,"1","val_global",1537,"1 0",0.84198657475
"1",90,"1","val_global",1538,"1 0",0.84122285825
"1",90,"1","val_global",1539,"1 0",0.8407986025
"1",90,"1","val_global",1540,"1 0",0.84101198125
"1",90,"1","val_global",1541,"1 0",0.8405138865
"1",90,"1","val_global",1542,"1 0",0.8396600925
"1",90,"1","val_global",1543,"1 0",0.837936213
"1",90,"1","val_global",1544,"1 0",0.83798281725
"1",90,"1","val_global",1545,"1 0",0.83886487925
"1",90,"1","val_global",1546,"1 0",0.83881586325
"1",90,"1","val_global",1547,"1 0",0.83868560925
"1",90,"1","val_global",1548,"1 0",0.83902594125
"1",90,"1","val_global",1549,"1 0",0.83939765625
"1",90,"1","val_global",1550,"1 0",0.83926515825
"1",90,"1","val_global",1551,"1 0",0.8396670965
"1",90,"1","val_global",1552,"1 0",0.840235829
"1",90,"1","val_global",1553,"1 0",0.839492585
"1",90,"1","val_global",1554,"1 0",0.8389977455
"1",90,"1","val_global",1555,"1 0",0.8393713595
"1",90,"1","val_global",1556,"1 0",0.83943465175
"1",90,"1","val_global",1557,"1 0",0.8393124675
"1",90,"1","val_global",1558,"1 0",0.83940860575
"1",90,"1","val_global",1559,"1 0",0.839708425
"1",90,"1","val_global",1560,"1 0",0.8394238965
"1",90,"1","val_global",1561,"1 0",0.839248688
"1",90,"1","val_global",1562,"1 0",0.84043789875
"1",90,"1","val_global",1563,"1 0",0.8412923845
"1",90,"1","val_global",1564,"1 0",0.84136218375
"1",90,"1","val_global",1565,"1 0",0.84084504025
"1",90,"1","val_global",1566,"1 0",0.84086757125
"1",90,"1","val_global",1567,"1 0",0.840651864
"1",90,"1","val_global",1568,"1 0",0.84081629525
"1",90,"1","val_global",1569,"1 0",0.84001090625
"1",90,"1","val_global",1570,"1 0",0.8392142435
"1",90,"1","val_global",1571,"1 0",0.839378325
"1",90,"1","val_global",1572,"1 0",0.839389437
"1",90,"1","val_global",1573,"1 0",0.8394076915
"1",90,"1","val_global",1574,"1 0",0.83973530325
"1",90,"1","val_global",1575,"1 0",0.839436344
"1",90,"1","val_global",1576,"1 0",0.83932477875
"1",90,"1","val_global",1577,"1 0",0.83864878775
"1",90,"1","val_global",1578,"1 0",0.8380361385
"1",90,"1","val_global",1579,"1 0",0.838620631
"1",90,"1","val_global",1580,"1 0",0.83832748525
"1",90,"1","val_global",1581,"1 0",0.838265412
"1",90,"1","val_global",1582,"1 0",0.83750516875
"1",90,"1","val_global",1583,"1 0",0.83771506125
"1",90,"1","val_global",1584,"1 0",0.83725840625
"1",90,"1","val_global",1585,"1 0",0.8368760345
"1",90,"1","val_global",1586,"1 0",0.8367224035
"1",90,"1","val_global",1587,"1 0",0.83620823975
"1",90,"1","val_global",1588,"1 0",0.835737315
"1",90,"1","val_global",1589,"1 0",0.83604663025
"1",90,"1","val_global",1590,"1 0",0.83692280375
"1",90,"1","val_global",1591,"1 0",0.836290953
"1",90,"1","val_global",1592,"1 0",0.8353108765
"1",90,"1","val_global",1593,"1 0",0.835410683
"1",90,"1","val_global",1594,"1 0",0.836064825
"1",90,"1","val_global",1595,"1 0",0.835672612
"1",90,"1","val_global",1596,"1 0",0.8359589255
"1",90,"1","val_global",1597,"1 0",0.8354905785
"1",90,"1","val_global",1598,"1 0",0.83590910375
"1",90,"1","val_global",1599,"1 0",0.8355635665
"1",90,"1","val_global",1600,"1 0",0.83613597975
"1",90,"1","val_global",1601,"1 0",0.835778619
"1",90,"1","val_global",1602,"1 0",0.83608021325
"1",90,"1","val_global",1603,"1 0",0.8360508665
"1",90,"1","val_global",1604,"1 0",0.8357980955
"1",90,"1","val_global",1605,"1 0",0.8361472755
"1",90,"1","val_global",1606,"1 0",0.835881087
"1",90,"1","val_global",1607,"1 0",0.836283744
"1",90,"1","val_global",1608,"1 0",0.83695088775
"1",90,"1","val_global",1609,"1 0",0.83674650275
"1",90,"1","val_global",1610,"1 0",0.83711301725
"1",90,"1","val_global",1611,"1 0",0.83753060525
"1",90,"1","val_global",1612,"1 0",0.8378906905
"1",90,"1","val_global",1613,"1 0",0.837662306
"1",90,"1","val_global",1614,"1 0",0.8369330795
"1",90,"1","val_global",1615,"1 0",0.836682031
"1",90,"1","val_global",1616,"1 0",0.836338204
"1",90,"1","val_global",1617,"1 0",0.8366139405
"1",90,"1","val_global",1618,"1 0",0.83643265675
"1",90,"1","val_global",1619,"1 0",0.83686380725
"1",90,"1","val_global",1620,"1 0",0.83592676175
"1",90,"1","val_global",1621,"1 0",0.836642643
"1",90,"1","val_global",1622,"1 0",0.8365760285
"1",90,"1","val_global",1623,"1 0",0.8364434075
"1",90,"1","val_global",1624,"1 0",0.8373837175
"1",90,"1","val_global",1625,"1 0",0.8380215535
"1",90,"1","val_global",1626,"1 0",0.83803720975
"1",90,"1","val_global",1627,"1 0",0.83762977
"1",90,"1","val_global",1628,"1 0",0.8357075885
"1",90,"1","val_global",1629,"1 0",0.83469700725
"1",90,"1","val_global",1630,"1 0",0.834840255
"1",90,"1","val_global",1631,"1 0",0.83479935725
"1",90,"1","val_global",1632,"1 0",0.83437689725
"1",90,"1","val_global",1633,"1 0",0.8342641765
"1",90,"1","val_global",1634,"1 0",0.83475180075
"1",90,"1","val_global",1635,"1 0",0.83533013125
"1",90,"1","val_global",1636,"1 0",0.83508865275
"1",90,"1","val_global",1637,"1 0",0.83429161225
"1",90,"1","val_global",1638,"1 0",0.83384033
"1",90,"1","val_global",1639,"1 0",0.83349919
"1",90,"1","val_global",1640,"1 0",0.83286112625
"1",90,"1","val_global",1641,"1 0",0.83222122
"1",90,"1","val_global",1642,"1 0",0.83116169425
"1",90,"1","val_global",1643,"1 0",0.831477798
"1",90,"1","val_global",1644,"1 0",0.83093926975
"1",90,"1","val_global",1645,"1 0",0.8304061995
"1",90,"1","val_global",1646,"1 0",0.831288984
"1",90,"1","val_global",1647,"1 0",0.83152890025
"1",90,"1","val_global",1648,"1 0",0.83200891
"1",90,"1","val_global",1649,"1 0",0.83330390525
"1",90,"1","val_global",1650,"1 0",0.83251811025
"1",90,"1","val_global",1651,"1 0",0.83195683725
"1",90,"1","val_global",1652,"1 0",0.83165130375
"1",90,"1","val_global",1653,"1 0",0.83174076975
"1",90,"1","val_global",1654,"1 0",0.8306479455
"1",90,"1","val_global",1655,"1 0",0.83036894775
"1",90,"1","val_global",1656,"1 0",0.82991908325
"1",90,"1","val_global",1657,"1 0",0.830588109
"1",90,"1","val_global",1658,"1 0",0.83113736225
"1",90,"1","val_global",1659,"1 0",0.830931289
"1",90,"1","val_global",1660,"1 0",0.83165473025
"1",90,"1","val_global",1661,"1 0",0.83252871925
"1",90,"1","val_global",1662,"1 0",0.83311047425
"1",90,"1","val_global",1663,"1 0",0.83245170175
"1",90,"1","val_global",1664,"1 0",0.831748082
"1",90,"1","val_global",1665,"1 0",0.8316646515
"1",90,"1","val_global",1666,"1 0",0.83133252125
"1",90,"1","val_global",1667,"1 0",0.83189548975
"1",90,"1","val_global",1668,"1 0",0.83206752
"1",90,"1","val_global",1669,"1 0",0.83119938125
"1",90,"1","val_global",1670,"1 0",0.831288106
"1",90,"1","val_global",1671,"1 0",0.83165578375
"1",90,"1","val_global",1672,"1 0",0.83157540025
"1",90,"1","val_global",1673,"1 0",0.83111015725
"1",90,"1","val_global",1674,"1 0",0.83171644225
"1",90,"1","val_global",1675,"1 0",0.8319072085
"1",90,"1","val_global",1676,"1 0",0.832399726
"1",90,"1","val_global",1677,"1 0",0.832721692
"1",90,"1","val_global",1678,"1 0",0.83219880425
"1",90,"1","val_global",1679,"1 0",0.831698539
"1",90,"1","val_global",1680,"1 0",0.83126807925
"1",90,"1","val_global",1681,"1 0",0.8301833515
"1",90,"1","val_global",1682,"1 0",0.8295488725
"1",90,"1","val_global",1683,"1 0",0.82928944125
"1",90,"1","val_global",1684,"1 0",0.82911
"1",90,"1","val_global",1685,"1 0",0.8292564565
"1",90,"1","val_global",1686,"1 0",0.82868038075
"1",90,"1","val_global",1687,"1 0",0.827983331
"1",90,"1","val_global",1688,"1 0",0.827505602
"1",90,"1","val_global",1689,"1 0",0.82708030225
"1",90,"1","val_global",1690,"1 0",0.82633658625
"1",90,"1","val_global",1691,"1 0",0.82603158175
"1",90,"1","val_global",1692,"1 0",0.8256606825
"1",90,"1","val_global",1693,"1 0",0.82571597875
"1",90,"1","val_global",1694,"1 0",0.8255214575
"1",90,"1","val_global",1695,"1 0",0.82533382125
"1",90,"1","val_global",1696,"1 0",0.82515810025
"1",90,"1","val_global",1697,"1 0",0.824359997
"1",90,"1","val_global",1698,"1 0",0.8242563655
"1",90,"1","val_global",1699,"1 0",0.8235921065
"1",90,"1","val_global",1700,"1 0",0.82348194925
"1",90,"1","val_global",1701,"1 0",0.8245011095
"1",90,"1","val_global",1702,"1 0",0.824942618
"1",90,"1","val_global",1703,"1 0",0.82497642575
"1",90,"1","val_global",1704,"1 0",0.8254888385
"1",90,"1","val_global",1705,"1 0",0.82483119575
"1",90,"1","val_global",1706,"1 0",0.82502562675
"1",90,"1","val_global",1707,"1 0",0.8248422605
"1",90,"1","val_global",1708,"1 0",0.825106912
"1",90,"1","val_global",1709,"1 0",0.8259818595
"1",90,"1","val_global",1710,"1 0",0.82686820675
"1",90,"1","val_global",1711,"1 0",0.82615598775
"1",90,"1","val_global",1712,"1 0",0.82650211375
"1",90,"1","val_global",1713,"1 0",0.8267218955
"1",90,"1","val_global",1714,"1 0",0.8264865685
"1",90,"1","val_global",1715,"1 0",0.82664545725
"1",90,"1","val_global",1716,"1 0",0.82658196
"1",90,"1","val_global",1717,"1 0",0.82715765075
"1",90,"1","val_global",1718,"1 0",0.82722581925
"1",90,"1","val_global",1719,"1 0",0.827485676
"1",90,"1","val_global",1720,"1 0",0.8274066755
"1",90,"1","val_global",1721,"1 0",0.8267260355
"1",90,"1","val_global",1722,"1 0",0.82718954
"1",90,"1","val_global",1723,"1 0",0.8274636135
"1",90,"1","val_global",1724,"1 0",0.82724139675
"1",90,"1","val_global",1725,"1 0",0.8276398795
"1",90,"1","val_global",1726,"1 0",0.8281794865
"1",90,"1","val_global",1727,"1 0",0.82760825525
"1",90,"1","val_global",1728,"1 0",0.828062703
"1",90,"1","val_global",1729,"1 0",0.82744825975
"1",90,"1","val_global",1730,"1 0",0.82691059925
"1",90,"1","val_global",1731,"1 0",0.82742186025
"1",90,"1","val_global",1732,"1 0",0.8276470465
"1",90,"1","val_global",1733,"1 0",0.827541919
"1",90,"1","val_global",1734,"1 0",0.82727068
"1",90,"1","val_global",1735,"1 0",0.82687863025
"1",90,"1","val_global",1736,"1 0",0.826481529
"1",90,"1","val_global",1737,"1 0",0.82589674275
"1",90,"1","val_global",1738,"1 0",0.825712985
"1",90,"1","val_global",1739,"1 0",0.825648023
"1",90,"1","val_global",1740,"1 0",0.82617483475
"1",90,"1","val_global",1741,"1 0",0.825995666
"1",90,"1","val_global",1742,"1 0",0.825914754
"1",90,"1","val_global",1743,"1 0",0.82518787475
"1",90,"1","val_global",1744,"1 0",0.82509568275
"1",90,"1","val_global",1745,"1 0",0.82521522625
"1",90,"1","val_global",1746,"1 0",0.82461401075
"1",90,"1","val_global",1747,"1 0",0.825144267
"1",90,"1","val_global",1748,"1 0",0.82491697325
"1",90,"1","val_global",1749,"1 0",0.82532550475
"1",90,"1","val_global",1750,"1 0",0.82516494025
"1",90,"1","val_global",1751,"1 0",0.82503989225
"1",90,"1","val_global",1752,"1 0",0.82499008875
"1",90,"1","val_global",1753,"1 0",0.82533942475
"1",90,"1","val_global",1754,"1 0",0.82538816575
"1",90,"1","val_global",1755,"1 0",0.8254360655
"1",90,"1","val_global",1756,"1 0",0.8257034845
"1",90,"1","val_global",1757,"1 0",0.82533326225
"1",90,"1","val_global",1758,"1 0",0.8249623895
"1",90,"1","val_global",1759,"1 0",0.82528104525
"1",90,"1","val_global",1760,"1 0",0.82506600425
"1",90,"1","val_global",1761,"1 0",0.82525215675
"1",90,"1","val_global",1762,"1 0",0.824959083
"1",90,"1","val_global",1763,"1 0",0.8246674815
"1",90,"1","val_global",1764,"1 0",0.824988776
"1",90,"1","val_global",1765,"1 0",0.82446447475
"1",90,"1","val_global",1766,"1 0",0.824244401
"1",90,"1","val_global",1767,"1 0",0.82450816075
"1",90,"1","val_global",1768,"1 0",0.82416708175
"1",90,"1","val_global",1769,"1 0",0.82333645825
"1",90,"1","val_global",1770,"1 0",0.82348386175
"1",90,"1","val_global",1771,"1 0",0.823858934
"1",90,"1","val_global",1772,"1 0",0.82371259375
"1",90,"1","val_global",1773,"1 0",0.823054441
"1",90,"1","val_global",1774,"1 0",0.823029324
"1",90,"1","val_global",1775,"1 0",0.82293874525
"1",90,"1","val_global",1776,"1 0",0.82257079075
"1",90,"1","val_global",1777,"1 0",0.8233015835
"1",90,"1","val_global",1778,"1 0",0.823420957
"1",90,"1","val_global",1779,"1 0",0.82399084875
"1",90,"1","val_global",1780,"1 0",0.82324616
"1",90,"1","val_global",1781,"1 0",0.82304268675
"1",90,"1","val_global",1782,"1 0",0.822365307
"1",90,"1","val_global",1783,"1 0",0.82309121275
"1",90,"1","val_global",1784,"1 0",0.82308548525
"1",90,"1","val_global",1785,"1 0",0.823099946
"1",90,"1","val_global",1786,"1 0",0.8225955335
"1",90,"1","val_global",1787,"1 0",0.82228456775
"1",90,"1","val_global",1788,"1 0",0.8213947285
"1",90,"1","val_global",1789,"1 0",0.822255731
"1",90,"1","val_global",1790,"1 0",0.82204897325
"1",90,"1","val_global",1791,"1 0",0.82123364875
"1",90,"1","val_global",1792,"1 0",0.82044573
"1",90,"1","val_global",1793,"1 0",0.820069969
"1",90,"1","val_global",1794,"1 0",0.81960494125
"1",90,"1","val_global",1795,"1 0",0.81983745075
"1",90,"1","val_global",1796,"1 0",0.8195511155
"1",90,"1","val_global",1797,"1 0",0.8195605445
"1",90,"1","val_global",1798,"1 0",0.81995385025
"1",90,"1","val_global",1799,"1 0",0.81871007625
"1",90,"1","val_global",1800,"1 0",0.819362784
"1",90,"1","val_global",1801,"1 0",0.819968539
"1",90,"1","val_global",1802,"1 0",0.8202072315
"1",90,"1","val_global",1803,"1 0",0.81895743675
"1",90,"1","val_global",1804,"1 0",0.8182294855
"1",90,"1","val_global",1805,"1 0",0.817834534
"1",90,"1","val_global",1806,"1 0",0.818355008
"1",90,"1","val_global",1807,"1 0",0.8176800855
"1",90,"1","val_global",1808,"1 0",0.8180424765
"1",90,"1","val_global",1809,"1 0",0.81788895875
"1",90,"1","val_global",1810,"1 0",0.8183790025
"1",90,"1","val_global",1811,"1 0",0.81886164425
"1",90,"1","val_global",1812,"1 0",0.81933741625
"1",90,"1","val_global",1813,"1 0",0.8199138365
"1",90,"1","val_global",1814,"1 0",0.819922484
"1",90,"1","val_global",1815,"1 0",0.8191971265
"1",90,"1","val_global",1816,"1 0",0.819132449
"1",90,"1","val_global",1817,"1 0",0.81891144075
"1",90,"1","val_global",1818,"1 0",0.81846505925
"1",90,"1","val_global",1819,"1 0",0.81843022225
"1",90,"1","val_global",1820,"1 0",0.81795504925
"1",90,"1","val_global",1821,"1 0",0.8168805305
"1",90,"1","val_global",1822,"1 0",0.817361975
"1",90,"1","val_global",1823,"1 0",0.8174375065
"1",90,"1","val_global",1824,"1 0",0.817992015
"1",90,"1","val_global",1825,"1 0",0.817859108
"1",90,"1","val_global",1826,"1 0",0.81659311775
"1",90,"1","val_global",1827,"1 0",0.81702870425
"1",90,"1","val_global",1828,"1 0",0.81782241925
"1",90,"1","val_global",1829,"1 0",0.81761813725
"1",90,"1","val_global",1830,"1 0",0.81688626275
"1",90,"1","val_global",1831,"1 0",0.81731752925
"1",90,"1","val_global",1832,"1 0",0.8172979685
"1",90,"1","val_global",1833,"1 0",0.8175474
"1",90,"1","val_global",1834,"1 0",0.81774666425
"1",90,"1","val_global",1835,"1 0",0.8181403545
"1",90,"1","val_global",1836,"1 0",0.81818369875
"1",90,"1","val_global",1837,"1 0",0.81795265225
"1",90,"1","val_global",1838,"1 0",0.8178046085
"1",90,"1","val_global",1839,"1 0",0.818144245
"1",90,"1","val_global",1840,"1 0",0.81764837475
"1",90,"1","val_global",1841,"1 0",0.8175038785
"1",90,"1","val_global",1842,"1 0",0.8168288475
"1",90,"1","val_global",1843,"1 0",0.817391671
"1",90,"1","val_global",1844,"1 0",0.81643041475
"1",90,"1","val_global",1845,"1 0",0.8170661075
"1",90,"1","val_global",1846,"1 0",0.81797688875
"1",90,"1","val_global",1847,"1 0",0.81820284275
"1",90,"1","val_global",1848,"1 0",0.817844437
"1",90,"1","val_global",1849,"1 0",0.81731831525
"1",90,"1","val_global",1850,"1 0",0.818047392
"1",90,"1","val_global",1851,"1 0",0.817827668
"1",90,"1","val_global",1852,"1 0",0.817571401
"1",90,"1","val_global",1853,"1 0",0.81623187875
"1",90,"1","val_global",1854,"1 0",0.81607795725
"1",90,"1","val_global",1855,"1 0",0.816088319
"1",90,"1","val_global",1856,"1 0",0.815996303
"1",90,"1","val_global",1857,"1 0",0.8155686775
"1",90,"1","val_global",1858,"1 0",0.81564764325
"1",90,"1","val_global",1859,"1 0",0.81466361425
"1",90,"1","val_global",1860,"1 0",0.8158781585
"1",90,"1","val_global",1861,"1 0",0.816251752
"1",90,"1","val_global",1862,"1 0",0.81601641775
"1",90,"1","val_global",1863,"1 0",0.81582929025
"1",90,"1","val_global",1864,"1 0",0.81656438575
"1",90,"1","val_global",1865,"1 0",0.816532624
"1",90,"1","val_global",1866,"1 0",0.81657246575
"1",90,"1","val_global",1867,"1 0",0.81623938325
"1",90,"1","val_global",1868,"1 0",0.8155965785
"1",90,"1","val_global",1869,"1 0",0.81533081425
"1",90,"1","val_global",1870,"1 0",0.814602606
"1",90,"1","val_global",1871,"1 0",0.81358212125
"1",90,"1","val_global",1872,"1 0",0.8145983185
"1",90,"1","val_global",1873,"1 0",0.8144500945
"1",90,"1","val_global",1874,"1 0",0.81538159725
"1",90,"1","val_global",1875,"1 0",0.814710981
"1",90,"1","val_global",1876,"1 0",0.8147475565
"1",90,"1","val_global",1877,"1 0",0.814561229
"1",90,"1","val_global",1878,"1 0",0.81466830525
"1",90,"1","val_global",1879,"1 0",0.8148395615
"1",90,"1","val_global",1880,"1 0",0.8141538845
"1",90,"1","val_global",1881,"1 0",0.8135321225
"1",90,"1","val_global",1882,"1 0",0.81383081075
"1",90,"1","val_global",1883,"1 0",0.81426922025
"1",90,"1","val_global",1884,"1 0",0.813536587
"1",90,"1","val_global",1885,"1 0",0.81316636975
"1",90,"1","val_global",1886,"1 0",0.812939466
"1",90,"1","val_global",1887,"1 0",0.8123416705
"1",90,"1","val_global",1888,"1 0",0.812896927
"1",90,"1","val_global",1889,"1 0",0.81268877375
"1",90,"1","val_global",1890,"1 0",0.81303266
"1",90,"1","val_global",1891,"1 0",0.81327489
"1",90,"1","val_global",1892,"1 0",0.81257043825
"1",90,"1","val_global",1893,"1 0",0.812743758
"1",90,"1","val_global",1894,"1 0",0.81199860975
"1",90,"1","val_global",1895,"1 0",0.8121435745
"1",90,"1","val_global",1896,"1 0",0.812575464
"1",90,"1","val_global",1897,"1 0",0.81328256325
"1",90,"1","val_global",1898,"1 0",0.81291229225
"1",90,"1","val_global",1899,"1 0",0.813800678
"1",90,"1","val_global",1900,"1 0",0.8135691555
"1",90,"1","val_global",1901,"1 0",0.8140866935
"1",90,"1","val_global",1902,"1 0",0.81402543375
"1",90,"1","val_global",1903,"1 0",0.813622657
"1",90,"1","val_global",1904,"1 0",0.81378728875
"1",90,"1","val_global",1905,"1 0",0.81391216175
"1",90,"1","val_global",1906,"1 0",0.814465718
"1",90,"1","val_global",1907,"1 0",0.814458354
"1",90,"1","val_global",1908,"1 0",0.8146446855
"1",90,"1","val_global",1909,"1 0",0.8148224905
"1",90,"1","val_global",1910,"1 0",0.81449430425
"1",90,"1","val_global",1911,"1 0",0.81355942425
"1",90,"1","val_global",1912,"1 0",0.81397974775
"1",90,"1","val_global",1913,"1 0",0.81395508225
"1",90,"1","val_global",1914,"1 0",0.8133967785
"1",90,"1","val_global",1915,"1 0",0.81358020625
"1",90,"1","val_global",1916,"1 0",0.81281575375
"1",90,"1","val_global",1917,"1 0",0.8127829705
"1",90,"1","val_global",1918,"1 0",0.81298753475
"1",90,"1","val_global",1919,"1 0",0.81255052425
"1",90,"1","val_global",1920,"1 0",0.81267287775
"1",90,"1","val_global",1921,"1 0",0.81254532725
"1",90,"1","val_global",1922,"1 0",0.81177483325
"1",90,"1","val_global",1923,"1 0",0.81179054625
"1",90,"1","val_global",1924,"1 0",0.8117454175
"1",90,"1","val_global",1925,"1 0",0.8115202765
"1",90,"1","val_global",1926,"1 0",0.8112901565
"1",90,"1","val_global",1927,"1 0",0.8114700605
"1",90,"1","val_global",1928,"1 0",0.81049534275
"1",90,"1","val_global",1929,"1 0",0.810501102
"1",90,"1","val_global",1930,"1 0",0.81010334825
"1",90,"1","val_global",1931,"1 0",0.81154011275
"1",90,"1","val_global",1932,"1 0",0.811102457
"1",90,"1","val_global",1933,"1 0",0.811407632
"1",90,"1","val_global",1934,"1 0",0.81222149425
"1",90,"1","val_global",1935,"1 0",0.812048693
"1",90,"1","val_global",1936,"1 0",0.81196054175
"1",90,"1","val_global",1937,"1 0",0.81132868625
"1",90,"1","val_global",1938,"1 0",0.8112149925
"1",90,"1","val_global",1939,"1 0",0.81085629325
"1",90,"1","val_global",1940,"1 0",0.810671835
"1",90,"1","val_global",1941,"1 0",0.81066588425
"1",90,"1","val_global",1942,"1 0",0.81133622975
"1",90,"1","val_global",1943,"1 0",0.8117021745
"1",90,"1","val_global",1944,"1 0",0.81222476975
"1",90,"1","val_global",1945,"1 0",0.812481922
"1",90,"1","val_global",1946,"1 0",0.812161334
"1",90,"1","val_global",1947,"1 0",0.81258670725
"1",90,"1","val_global",1948,"1 0",0.813212276
"1",90,"1","val_global",1949,"1 0",0.812872627
"1",90,"1","val_global",1950,"1 0",0.812549426
"1",90,"1","val_global",1951,"1 0",0.8118186665
"1",90,"1","val_global",1952,"1 0",0.811942943
"1",90,"1","val_global",1953,"1 0",0.81181572425
"1",90,"1","val_global",1954,"1 0",0.8111270175
"1",90,"1","val_global",1955,"1 0",0.81201954325
"1",90,"1","val_global",1956,"1 0",0.8116407645
"1",90,"1","val_global",1957,"1 0",0.811141716
"1",90,"1","val_global",1958,"1 0",0.81187409075
"1",90,"1","val_global",1959,"1 0",0.811513346
"1",90,"1","val_global",1960,"1 0",0.81196412425
"1",90,"1","val_global",1961,"1 0",0.81175235625
"1",90,"1","val_global",1962,"1 0",0.811528902
"1",90,"1","val_global",1963,"1 0",0.81104421675
"1",90,"1","val_global",1964,"1 0",0.81034035225
"1",90,"1","val_global",1965,"1 0",0.809850775
"1",90,"1","val_global",1966,"1 0",0.80949968575
"1",90,"1","val_global",1967,"1 0",0.8088153795
"1",90,"1","val_global",1968,"1 0",0.808176848
"1",90,"1","val_global",1969,"1 0",0.80939213775
"1",90,"1","val_global",1970,"1 0",0.809345499
"1",90,"1","val_global",1971,"1 0",0.80898532475
"1",90,"1","val_global",1972,"1 0",0.80888159325
"1",90,"1","val_global",1973,"1 0",0.809572373
"1",90,"1","val_global",1974,"1 0",0.8091319385
"1",90,"1","val_global",1975,"1 0",0.808532521
"1",90,"1","val_global",1976,"1 0",0.80891683475
"1",90,"1","val_global",1977,"1 0",0.81034610375
"1",90,"1","val_global",1978,"1 0",0.808916121
"1",90,"1","val_global",1979,"1 0",0.80940088125
"1",90,"1","val_global",1980,"1 0",0.80860737425
"1",90,"1","val_global",1981,"1 0",0.80821897275
"1",90,"1","val_global",1982,"1 0",0.807879973
"1",90,"1","val_global",1983,"1 0",0.808044549
"1",90,"1","val_global",1984,"1 0",0.8079780995
"1",90,"1","val_global",1985,"1 0",0.8078479795
"1",90,"1","val_global",1986,"1 0",0.8080075625
"1",90,"1","val_global",1987,"1 0",0.80835127775
"1",90,"1","val_global",1988,"1 0",0.80778209225
"1",90,"1","val_global",1989,"1 0",0.80730272575
"1",90,"1","val_global",1990,"1 0",0.80815002525
"1",90,"1","val_global",1991,"1 0",0.80859322625
"1",90,"1","val_global",1992,"1 0",0.80827822075
"1",90,"1","val_global",1993,"1 0",0.807091039
"1",90,"1","val_global",1994,"1 0",0.8071423565
"1",90,"1","val_global",1995,"1 0",0.8064847435
"1",90,"1","val_global",1996,"1 0",0.8067470235
"1",90,"1","val_global",1997,"1 0",0.80562982575
"1",90,"1","val_global",1998,"1 0",0.806259178
"1",90,"1","val_global",1999,"1 0",0.80584306125
"1",90,"1","val_global",2000,"1 0",0.806292262
"1",90,"1","val_global",2001,"1 0",0.8059083465
"1",90,"1","val_global",2002,"1 0",0.8060815835
"1",90,"1","val_global",2003,"1 0",0.80538821875
"1",90,"1","val_global",2004,"1 0",0.80561076775
"1",90,"1","val_global",2005,"1 0",0.80535736475
"1",90,"1","val_global",2006,"1 0",0.805925695
"1",90,"1","val_global",2007,"1 0",0.806655569
"1",90,"1","val_global",2008,"1 0",0.80651195275
"1",90,"1","val_global",2009,"1 0",0.80547043925
"1",90,"1","val_global",2010,"1 0",0.80569608225
"1",90,"1","val_global",2011,"1 0",0.80621554625
"1",90,"1","val_global",2012,"1 0",0.80580503475
"1",90,"1","val_global",2013,"1 0",0.8062529435
"1",90,"1","val_global",2014,"1 0",0.80639106225
"1",90,"1","val_global",2015,"1 0",0.80719059125
"1",90,"1","val_global",2016,"1 0",0.80625183025
"1",90,"1","val_global",2017,"1 0",0.80723712325
"1",90,"1","val_global",2018,"1 0",0.80736803275
"1",90,"1","val_global",2019,"1 0",0.80681030675
"1",90,"1","val_global",2020,"1 0",0.8067073605
"1",90,"1","val_global",2021,"1 0",0.8070420765
"1",90,"1","val_global",2022,"1 0",0.80750709375
"1",90,"1","val_global",2023,"1 0",0.80714184575
"1",90,"1","val_global",2024,"1 0",0.8065500255
"1",90,"1","val_global",2025,"1 0",0.80653434125
"1",90,"1","val_global",2026,"1 0",0.80626969225
"1",90,"1","val_global",2027,"1 0",0.8050038725
"1",90,"1","val_global",2028,"1 0",0.80569117225
"1",90,"1","val_global",2029,"1 0",0.8062887075
"1",90,"1","val_global",2030,"1 0",0.805465654
"1",90,"1","val_global",2031,"1 0",0.80538195025
"1",90,"1","val_global",2032,"1 0",0.8060829235
"1",90,"1","val_global",2033,"1 0",0.80581998275
"1",90,"1","val_global",2034,"1 0",0.8061209455
"1",90,"1","val_global",2035,"1 0",0.8055694895
"1",90,"1","val_global",2036,"1 0",0.80618919875
"1",90,"1","val_global",2037,"1 0",0.80500877675
"1",90,"1","val_global",2038,"1 0",0.804170681
"1",90,"1","val_global",2039,"1 0",0.80503534375
"1",90,"1","val_global",2040,"1 0",0.80554403325
"1",90,"1","val_global",2041,"1 0",0.80616802125
"1",90,"1","val_global",2042,"1 0",0.805194176
"1",90,"1","val_global",2043,"1 0",0.8058568465
"1",90,"1","val_global",2044,"1 0",0.80647745425
"1",90,"1","val_global",2045,"1 0",0.807499287
"1",90,"1","val_global",2046,"1 0",0.806760855
"1",90,"1","val_global",2047,"1 0",0.8075619915
"1",90,"1","val_global",2048,"1 0",0.80685335975
"1",90,"1","val_global",2049,"1 0",0.80637517525
"1",90,"1","val_global",2050,"1 0",0.80601408375
"1",90,"1","val_global",2051,"1 0",0.80490280775
"1",90,"1","val_global",2052,"1 0",0.8042304795
"1",90,"1","val_global",2053,"1 0",0.80402021875
"1",90,"1","val_global",2054,"1 0",0.803982845
"1",90,"1","val_global",2055,"1 0",0.80412136925
"1",90,"1","val_global",2056,"1 0",0.80395024175
"1",90,"1","val_global",2057,"1 0",0.80402592775
"1",90,"1","val_global",2058,"1 0",0.804892876
"1",90,"1","val_global",2059,"1 0",0.80393131325
"1",90,"1","val_global",2060,"1 0",0.802793099
"1",90,"1","val_global",2061,"1 0",0.802870267
"1",90,"1","val_global",2062,"1 0",0.8028320155
"1",90,"1","val_global",2063,"1 0",0.802223365
"1",90,"1","val_global",2064,"1 0",0.80171595875
"1",90,"1","val_global",2065,"1 0",0.80016829525
"1",90,"1","val_global",2066,"1 0",0.8004007365
"1",90,"1","val_global",2067,"1 0",0.80003521225
"1",90,"1","val_global",2068,"1 0",0.800599204
"1",90,"1","val_global",2069,"1 0",0.8000968155
"1",90,"1","val_global",2070,"1 0",0.80005957525
"1",90,"1","val_global",2071,"1 0",0.80029004275
"1",90,"1","val_global",2072,"1 0",0.80077827275
"1",90,"1","val_global",2073,"1 0",0.80141943525
"1",90,"1","val_global",2074,"1 0",0.80119555275
"1",90,"1","val_global",2075,"1 0",0.80067480575
"1",90,"1","val_global",2076,"1 0",0.80119476675
"1",90,"1","val_global",2077,"1 0",0.801555672
"1",90,"1","val_global",2078,"1 0",0.8006443745
"1",90,"1","val_global",2079,"1 0",0.800723225
"1",90,"1","val_global",2080,"1 0",0.80128479725
"1",90,"1","val_global",2081,"1 0",0.79967167875
"1",90,"1","val_global",2082,"1 0",0.79971029625
"1",90,"1","val_global",2083,"1 0",0.79907869075
"1",90,"1","val_global",2084,"1 0",0.79964322225
"1",90,"1","val_global",2085,"1 0",0.799958066
"1",90,"1","val_global",2086,"1 0",0.79989536875
"1",90,"1","val_global",2087,"1 0",0.798601284
"1",90,"1","val_global",2088,"1 0",0.7986158045
"1",90,"1","val_global",2089,"1 0",0.79922561825
"1",90,"1","val_global",2090,"1 0",0.799058507
"1",90,"1","val_global",2091,"1 0",0.799078121
"1",90,"1","val_global",2092,"1 0",0.79884046025
"1",90,"1","val_global",2093,"1 0",0.798067431
"1",90,"1","val_global",2094,"1 0",0.7978165185
"1",90,"1","val_global",2095,"1 0",0.79798617425
"1",90,"1","val_global",2096,"1 0",0.79773350775
"1",90,"1","val_global",2097,"1 0",0.7969622345
"1",90,"1","val_global",2098,"1 0",0.79697109425
"1",90,"1","val_global",2099,"1 0",0.797505658
"1",90,"1","val_global",2100,"1 0",0.797392689
"1",90,"1","val_global",2101,"1 0",0.79890202725
"1",90,"1","val_global",2102,"1 0",0.79926064425
"1",90,"1","val_global",2103,"1 0",0.8003275775
"1",90,"1","val_global",2104,"1 0",0.80051000725
"1",90,"1","val_global",2105,"1 0",0.80111488575
"1",90,"1","val_global",2106,"1 0",0.800761563
"1",90,"1","val_global",2107,"1 0",0.80043935025
"1",90,"1","val_global",2108,"1 0",0.8000905595
"1",90,"1","val_global",2109,"1 0",0.80059496425
"1",90,"1","val_global",2110,"1 0",0.80122473225
"1",90,"1","val_global",2111,"1 0",0.80083950325
"1",90,"1","val_global",2112,"1 0",0.80091944825
"1",90,"1","val_global",2113,"1 0",0.80131849475
"1",90,"1","val_global",2114,"1 0",0.80132919575
"1",90,"1","val_global",2115,"1 0",0.80144635675
"1",90,"1","val_global",2116,"1 0",0.801465252
"1",90,"1","val_global",2117,"1 0",0.80177945775
"1",90,"1","val_global",2118,"1 0",0.801498179
"1",90,"1","val_global",2119,"1 0",0.8016179005
"1",90,"1","val_global",2120,"1 0",0.80110867475
"1",90,"1","val_global",2121,"1 0",0.800755574
"1",90,"1","val_global",2122,"1 0",0.800581267
"1",90,"1","val_global",2123,"1 0",0.80059508
"1",90,"1","val_global",2124,"1 0",0.79943919325
"1",90,"1","val_global",2125,"1 0",0.79884326075
"1",90,"1","val_global",2126,"1 0",0.79864345625
"1",90,"1","val_global",2127,"1 0",0.7998528665
"1",90,"1","val_global",2128,"1 0",0.80057840875
"1",90,"1","val_global",2129,"1 0",0.79982812925
"1",90,"1","val_global",2130,"1 0",0.798945623
"1",90,"1","val_global",2131,"1 0",0.799798559
"1",90,"1","val_global",2132,"1 0",0.799527088
"1",90,"1","val_global",2133,"1 0",0.79888587
"1",90,"1","val_global",2134,"1 0",0.7991334065
"1",90,"1","val_global",2135,"1 0",0.7984067305
"1",90,"1","val_global",2136,"1 0",0.79809870625
"1",90,"1","val_global",2137,"1 0",0.7983057615
"1",90,"1","val_global",2138,"1 0",0.79844118325
"1",90,"1","val_global",2139,"1 0",0.798026532
"1",90,"1","val_global",2140,"1 0",0.798409481
"1",90,"1","val_global",2141,"1 0",0.7979306295
"1",90,"1","val_global",2142,"1 0",0.798268026
"1",90,"1","val_global",2143,"1 0",0.797637299
"1",90,"1","val_global",2144,"1 0",0.7971849475
"1",90,"1","val_global",2145,"1 0",0.798105789
"1",90,"1","val_global",2146,"1 0",0.7980530065
"1",90,"1","val_global",2147,"1 0",0.797539351
"1",90,"1","val_global",2148,"1 0",0.7965714875
"1",90,"1","val_global",2149,"1 0",0.7967435065
"1",90,"1","val_global",2150,"1 0",0.79775844775
"1",90,"1","val_global",2151,"1 0",0.79685956975
"1",90,"1","val_global",2152,"1 0",0.79645610375
"1",90,"1","val_global",2153,"1 0",0.797118507
"1",90,"1","val_global",2154,"1 0",0.796842325
"1",90,"1","val_global",2155,"1 0",0.79758196975
"1",90,"1","val_global",2156,"1 0",0.797633478
"1",90,"1","val_global",2157,"1 0",0.797639072
"1",90,"1","val_global",2158,"1 0",0.7971784445
"1",90,"1","val_global",2159,"1 0",0.7974637545
"1",90,"1","val_global",2160,"1 0",0.7973248915
"1",90,"1","val_global",2161,"1 0",0.79765178675
"1",90,"1","val_global",2162,"1 0",0.7974944
"1",90,"1","val_global",2163,"1 0",0.7975987345
"1",90,"1","val_global",2164,"1 0",0.79824183425
"1",90,"1","val_global",2165,"1 0",0.7973835125
"1",90,"1","val_global",2166,"1 0",0.7981761005
"1",90,"1","val_global",2167,"1 0",0.79873266525
"1",90,"1","val_global",2168,"1 0",0.79972191275
"1",90,"1","val_global",2169,"1 0",0.8001698475
"1",90,"1","val_global",2170,"1 0",0.79954489725
"1",90,"1","val_global",2171,"1 0",0.799879442
"1",90,"1","val_global",2172,"1 0",0.800147029
"1",90,"1","val_global",2173,"1 0",0.80042873
"1",90,"1","val_global",2174,"1 0",0.800020187
"1",90,"1","val_global",2175,"1 0",0.79997125
"1",90,"1","val_global",2176,"1 0",0.80010141375
"1",90,"1","val_global",2177,"1 0",0.79923012675
"1",90,"1","val_global",2178,"1 0",0.79978663275
"1",90,"1","val_global",2179,"1 0",0.799897506
"1",90,"1","val_global",2180,"1 0",0.79977551975
"1",90,"1","val_global",2181,"1 0",0.79832953925
"1",90,"1","val_global",2182,"1 0",0.7981951005
"1",90,"1","val_global",2183,"1 0",0.798127788
"1",90,"1","val_global",2184,"1 0",0.7989194865
"1",90,"1","val_global",2185,"1 0",0.7992505475
"1",90,"1","val_global",2186,"1 0",0.79826899975
"1",90,"1","val_global",2187,"1 0",0.79835786525
"1",90,"1","val_global",2188,"1 0",0.7977709545
"1",90,"1","val_global",2189,"1 0",0.7977136125
"1",90,"1","val_global",2190,"1 0",0.7972156245
"1",90,"1","val_global",2191,"1 0",0.7968464885
"1",90,"1","val_global",2192,"1 0",0.7973372705
"1",90,"1","val_global",2193,"1 0",0.79700193775
"1",90,"1","val_global",2194,"1 0",0.79656734425
"1",90,"1","val_global",2195,"1 0",0.79631972875
"1",90,"1","val_global",2196,"1 0",0.79536108525
"1",90,"1","val_global",2197,"1 0",0.795382169
"1",90,"1","val_global",2198,"1 0",0.79567614275
"1",90,"1","val_global",2199,"1 0",0.79555868225
"1",90,"1","val_global",2200,"1 0",0.79607012025
"1",90,"1","val_global",2201,"1 0",0.7966587285
"1",90,"1","val_global",2202,"1 0",0.79657683475
"1",90,"1","val_global",2203,"1 0",0.79660622375
"1",90,"1","val_global",2204,"1 0",0.796483682
"1",90,"1","val_global",2205,"1 0",0.796303325
"1",90,"1","val_global",2206,"1 0",0.79673837275
"1",90,"1","val_global",2207,"1 0",0.79674996325
"1",90,"1","val_global",2208,"1 0",0.797122847
"1",90,"1","val_global",2209,"1 0",0.79750273175
"1",90,"1","val_global",2210,"1 0",0.797144302
"1",90,"1","val_global",2211,"1 0",0.7963893655
"1",90,"1","val_global",2212,"1 0",0.7957014665
"1",90,"1","val_global",2213,"1 0",0.7953366075
"1",90,"1","val_global",2214,"1 0",0.7958119325
"1",90,"1","val_global",2215,"1 0",0.79618960175
"1",90,"1","val_global",2216,"1 0",0.79727463775
"1",90,"1","val_global",2217,"1 0",0.798548898
"1",90,"1","val_global",2218,"1 0",0.79805312
"1",90,"1","val_global",2219,"1 0",0.79812653575
"1",90,"1","val_global",2220,"1 0",0.79722980275
"1",90,"1","val_global",2221,"1 0",0.7979042625
"1",90,"1","val_global",2222,"1 0",0.7977230145
"1",90,"1","val_global",2223,"1 0",0.7977980915
"1",90,"1","val_global",2224,"1 0",0.797473112
"1",90,"1","val_global",2225,"1 0",0.79721403625
"1",90,"1","val_global",2226,"1 0",0.79702626575
"1",90,"1","val_global",2227,"1 0",0.79616684525
"1",90,"1","val_global",2228,"1 0",0.79525214325
"1",90,"1","val_global",2229,"1 0",0.7952702485
"1",90,"1","val_global",2230,"1 0",0.79570453025
"1",90,"1","val_global",2231,"1 0",0.79537526075
"1",90,"1","val_global",2232,"1 0",0.79528822025
"1",90,"1","val_global",2233,"1 0",0.79559865525
"1",90,"1","val_global",2234,"1 0",0.796212397
"1",90,"1","val_global",2235,"1 0",0.795165122
"1",90,"1","val_global",2236,"1 0",0.79492008125
"1",90,"1","val_global",2237,"1 0",0.794123337
"1",90,"1","val_global",2238,"1 0",0.794517518
"1",90,"1","val_global",2239,"1 0",0.7943719225
"1",90,"1","val_global",2240,"1 0",0.79438559075
"1",90,"1","val_global",2241,"1 0",0.7935558255
"1",90,"1","val_global",2242,"1 0",0.79309149375
"1",90,"1","val_global",2243,"1 0",0.7936309895
"1",90,"1","val_global",2244,"1 0",0.7930997595
"1",90,"1","val_global",2245,"1 0",0.7927270275
"1",90,"1","val_global",2246,"1 0",0.79329083375
"1",90,"1","val_global",2247,"1 0",0.79312838375
"1",90,"1","val_global",2248,"1 0",0.79387702675
"1",90,"1","val_global",2249,"1 0",0.793127391
"1",90,"1","val_global",2250,"1 0",0.79345647425
"1",90,"1","val_global",2251,"1 0",0.7947576985
"1",90,"1","val_global",2252,"1 0",0.79533551375
"1",90,"1","val_global",2253,"1 0",0.79453739675
"1",90,"1","val_global",2254,"1 0",0.7937747945
"1",90,"1","val_global",2255,"1 0",0.79409508725
"1",90,"1","val_global",2256,"1 0",0.79439186875
"1",90,"1","val_global",2257,"1 0",0.79422992075
"1",90,"1","val_global",2258,"1 0",0.79349909075
"1",90,"1","val_global",2259,"1 0",0.79279086025
"1",90,"1","val_global",2260,"1 0",0.7934428415
"1",90,"1","val_global",2261,"1 0",0.79412010625
"1",90,"1","val_global",2262,"1 0",0.7947661025
"1",90,"1","val_global",2263,"1 0",0.793866743
"1",90,"1","val_global",2264,"1 0",0.79412127475
"1",90,"1","val_global",2265,"1 0",0.794648949
"1",90,"1","val_global",2266,"1 0",0.7940306935
"1",90,"1","val_global",2267,"1 0",0.79586369625
"1",90,"1","val_global",2268,"1 0",0.79534159
"1",90,"1","val_global",2269,"1 0",0.79483485625
"1",90,"1","val_global",2270,"1 0",0.79484023625
"1",90,"1","val_global",2271,"1 0",0.7950554045
"1",90,"1","val_global",2272,"1 0",0.7945982505
"1",90,"1","val_global",2273,"1 0",0.79523481925
"1",90,"1","val_global",2274,"1 0",0.7953043685
"1",90,"1","val_global",2275,"1 0",0.79487831275
"1",90,"1","val_global",2276,"1 0",0.79443368225
"1",90,"1","val_global",2277,"1 0",0.79430693075
"1",90,"1","val_global",2278,"1 0",0.794251552
"1",90,"1","val_global",2279,"1 0",0.79569763925
"1",90,"1","val_global",2280,"1 0",0.7950326055
"1",90,"1","val_global",2281,"1 0",0.79456930275
"1",90,"1","val_global",2282,"1 0",0.79451418225
"1",90,"1","val_global",2283,"1 0",0.794324488
"1",90,"1","val_global",2284,"1 0",0.7945546595
"1",90,"1","val_global",2285,"1 0",0.79417231125
"1",90,"1","val_global",2286,"1 0",0.7942234215
"1",90,"1","val_global",2287,"1 0",0.79207347775
"1",90,"1","val_global",2288,"1 0",0.7921552755
"1",90,"1","val_global",2289,"1 0",0.79240534525
"1",90,"1","val_global",2290,"1 0",0.7915654325
"1",90,"1","val_global",2291,"1 0",0.79120705425
"1",90,"1","val_global",2292,"1 0",0.79086045225
"1",90,"1","val_global",2293,"1 0",0.79027645775
"1",90,"1","val_global",2294,"1 0",0.78980116025
"1",90,"1","val_global",2295,"1 0",0.789807495
"1",90,"1","val_global",2296,"1 0",0.78903752075
"1",90,"1","val_global",2297,"1 0",0.7891170655
"1",90,"1","val_global",2298,"1 0",0.78926150575
"1",90,"1","val_global",2299,"1 0",0.7884871735
"1",90,"1","val_global",2300,"1 0",0.78831125025
"1",90,"1","val_global",2301,"1 0",0.78840497
"1",90,"1","val_global",2302,"1 0",0.7880068015
"1",90,"1","val_global",2303,"1 0",0.787687584
"1",90,"1","val_global",2304,"1 0",0.78748291875
"1",90,"1","val_global",2305,"1 0",0.78760833875
"1",90,"1","val_global",2306,"1 0",0.78772529425
"1",90,"1","val_global",2307,"1 0",0.78786781575
"1",90,"1","val_global",2308,"1 0",0.78754298775
"1",90,"1","val_global",2309,"1 0",0.78754892825
"1",90,"1","val_global",2310,"1 0",0.787961513
"1",90,"1","val_global",2311,"1 0",0.787708683
"1",90,"1","val_global",2312,"1 0",0.7875460905
"1",90,"1","val_global",2313,"1 0",0.78776262075
"1",90,"1","val_global",2314,"1 0",0.78862343625
"1",90,"1","val_global",2315,"1 0",0.790021345
"1",90,"1","val_global",2316,"1 0",0.79020186675
"1",90,"1","val_global",2317,"1 0",0.79110608
"1",90,"1","val_global",2318,"1 0",0.7918144335
"1",90,"1","val_global",2319,"1 0",0.7920182025
"1",90,"1","val_global",2320,"1 0",0.7924529575
"1",90,"1","val_global",2321,"1 0",0.79252283325
"1",90,"1","val_global",2322,"1 0",0.792693328
"1",90,"1","val_global",2323,"1 0",0.792714766
"1",90,"1","val_global",2324,"1 0",0.792637726
"1",90,"1","val_global",2325,"1 0",0.7926464165
"1",90,"1","val_global",2326,"1 0",0.793011136
"1",90,"1","val_global",2327,"1 0",0.79435212225
"1",90,"1","val_global",2328,"1 0",0.7952808725
"1",90,"1","val_global",2329,"1 0",0.794516209
"1",90,"1","val_global",2330,"1 0",0.79492591875
"1",90,"1","val_global",2331,"1 0",0.795617526
"1",90,"1","val_global",2332,"1 0",0.795739959
"1",90,"1","val_global",2333,"1 0",0.7958080075
"1",90,"1","val_global",2334,"1 0",0.7959971475
"1",90,"1","val_global",2335,"1 0",0.79441626725
"1",90,"1","val_global",2336,"1 0",0.79417489675
"1",90,"1","val_global",2337,"1 0",0.79182974525
"1",90,"1","val_global",2338,"1 0",0.79096447025
"1",90,"1","val_global",2339,"1 0",0.79160442825
"1",90,"1","val_global",2340,"1 0",0.790809032
"1",90,"1","val_global",2341,"1 0",0.79101873225
"1",90,"1","val_global",2342,"1 0",0.7912034985
"1",90,"1","val_global",2343,"1 0",0.7918916435
"1",90,"1","val_global",2344,"1 0",0.79130001825
"1",90,"1","val_global",2345,"1 0",0.79021443225
"1",90,"1","val_global",2346,"1 0",0.789147329
"1",90,"1","val_global",2347,"1 0",0.78810484475
"1",90,"1","val_global",2348,"1 0",0.78694812425
"1",90,"1","val_global",2349,"1 0",0.78841719975
"1",90,"1","val_global",2350,"1 0",0.78880280075
"1",90,"1","val_global",2351,"1 0",0.78862856025
"1",90,"1","val_global",2352,"1 0",0.78822315875
"1",90,"1","val_global",2353,"1 0",0.78764433275
"1",90,"1","val_global",2354,"1 0",0.78686515575
"1",90,"1","val_global",2355,"1 0",0.7873885565
"1",90,"1","val_global",2356,"1 0",0.7877982125
"1",90,"1","val_global",2357,"1 0",0.789637487
"1",90,"1","val_global",2358,"1 0",0.7903568835
"1",90,"1","val_global",2359,"1 0",0.78920358925
"1",90,"1","val_global",2360,"1 0",0.78997472675
"1",90,"1","val_global",2361,"1 0",0.7890166735
"1",90,"1","val_global",2362,"1 0",0.788744078
"1",90,"1","val_global",2363,"1 0",0.78865462975
"1",90,"1","val_global",2364,"1 0",0.7894711595
"1",90,"1","val_global",2365,"1 0",0.79017954025
"1",90,"1","val_global",2366,"1 0",0.79071959725
"1",90,"1","val_global",2367,"1 0",0.791026179
"1",90,"1","val_global",2368,"1 0",0.79150532275
"1",90,"1","val_global",2369,"1 0",0.790632561
"1",90,"1","val_global",2370,"1 0",0.78995255425
"1",90,"1","val_global",2371,"1 0",0.78848218325
"1",90,"1","val_global",2372,"1 0",0.7895392005
"1",90,"1","val_global",2373,"1 0",0.7899514685
"1",90,"1","val_global",2374,"1 0",0.79036101325
"1",90,"1","val_global",2375,"1 0",0.79046658475
"1",90,"1","val_global",2376,"1 0",0.79041724075
"1",90,"1","val_global",2377,"1 0",0.78896866475
"1",90,"1","val_global",2378,"1 0",0.78785647175
"1",90,"1","val_global",2379,"1 0",0.787440337
"1",90,"1","val_global",2380,"1 0",0.78722792825
"1",90,"1","val_global",2381,"1 0",0.78822149175
"1",90,"1","val_global",2382,"1 0",0.78852176925
"1",90,"1","val_global",2383,"1 0",0.78822974575
"1",90,"1","val_global",2384,"1 0",0.7881860445
"1",90,"1","val_global",2385,"1 0",0.7874727745
"1",90,"1","val_global",2386,"1 0",0.787431991
"1",90,"1","val_global",2387,"1 0",0.786476391
"1",90,"1","val_global",2388,"1 0",0.78647903825
"1",90,"1","val_global",2389,"1 0",0.78680772525
"1",90,"1","val_global",2390,"1 0",0.78722204825
"1",90,"1","val_global",2391,"1 0",0.78778425125
"1",90,"1","val_global",2392,"1 0",0.786951606
"1",90,"1","val_global",2393,"1 0",0.7870609745
"1",90,"1","val_global",2394,"1 0",0.78607673475
"1",90,"1","val_global",2395,"1 0",0.785276938
"1",90,"1","val_global",2396,"1 0",0.78510040525
"1",90,"1","val_global",2397,"1 0",0.786453838
"1",90,"1","val_global",2398,"1 0",0.78706443025
"1",90,"1","val_global",2399,"1 0",0.7876332645
"1",90,"1","val_global",2400,"1 0",0.78777399975
"1",90,"1","val_global",2401,"1 0",0.786795219
"1",90,"1","val_global",2402,"1 0",0.78574285475
"1",90,"1","val_global",2403,"1 0",0.7857440255
"1",90,"1","val_global",2404,"1 0",0.78547720575
"1",90,"1","val_global",2405,"1 0",0.785050066
"1",90,"1","val_global",2406,"1 0",0.7855312495
"1",90,"1","val_global",2407,"1 0",0.78623319675
"1",90,"1","val_global",2408,"1 0",0.78630392225
"1",90,"1","val_global",2409,"1 0",0.78579670525
"1",90,"1","val_global",2410,"1 0",0.78562893075
"1",90,"1","val_global",2411,"1 0",0.7869188645
"1",90,"1","val_global",2412,"1 0",0.78717287925
"1",90,"1","val_global",2413,"1 0",0.78692737475
"1",90,"1","val_global",2414,"1 0",0.787652445
"1",90,"1","val_global",2415,"1 0",0.78819096925
"1",90,"1","val_global",2416,"1 0",0.78854423725
"1",90,"1","val_global",2417,"1 0",0.7880753385
"1",90,"1","val_global",2418,"1 0",0.78851478475
"1",90,"1","val_global",2419,"1 0",0.787955956
"1",90,"1","val_global",2420,"1 0",0.78763653075
"1",90,"1","val_global",2421,"1 0",0.78836310375
"1",90,"1","val_global",2422,"1 0",0.789068747
"1",90,"1","val_global",2423,"1 0",0.79006010775
"1",90,"1","val_global",2424,"1 0",0.78938767775
"1",90,"1","val_global",2425,"1 0",0.791022361
"1",90,"1","val_global",2426,"1 0",0.790673815
"1",90,"1","val_global",2427,"1 0",0.7903823135
"1",90,"1","val_global",2428,"1 0",0.789033955
"1",90,"1","val_global",2429,"1 0",0.7898240295
"1",90,"1","val_global",2430,"1 0",0.78984797075
"1",90,"1","val_global",2431,"1 0",0.78834374725
"1",90,"1","val_global",2432,"1 0",0.78809928475
"1",90,"1","val_global",2433,"1 0",0.78866576475
"1",90,"1","val_global",2434,"1 0",0.78877908575
"1",90,"1","val_global",2435,"1 0",0.788220323
"1",90,"1","val_global",2436,"1 0",0.78805753625
"1",90,"1","val_global",2437,"1 0",0.78824044675
"1",90,"1","val_global",2438,"1 0",0.786838461
"1",90,"1","val_global",2439,"1 0",0.78707399
"1",90,"1","val_global",2440,"1 0",0.78712034125
"1",90,"1","val_global",2441,"1 0",0.78673979725
"1",90,"1","val_global",2442,"1 0",0.786904233
"1",90,"1","val_global",2443,"1 0",0.78613702875
"1",90,"1","val_global",2444,"1 0",0.78601250075
"1",90,"1","val_global",2445,"1 0",0.786125514
"1",90,"1","val_global",2446,"1 0",0.7853847955
"1",90,"1","val_global",2447,"1 0",0.78625615575
"1",90,"1","val_global",2448,"1 0",0.7872291485
"1",90,"1","val_global",2449,"1 0",0.78581283925
"1",90,"1","val_global",2450,"1 0",0.78530614075
"1",90,"1","val_global",2451,"1 0",0.78592426875
"1",90,"1","val_global",2452,"1 0",0.785410185
"1",90,"1","val_global",2453,"1 0",0.78484816575
"1",90,"1","val_global",2454,"1 0",0.783917797
"1",90,"1","val_global",2455,"1 0",0.7841017205
"1",90,"1","val_global",2456,"1 0",0.7832672545
"1",90,"1","val_global",2457,"1 0",0.7828315555
"1",90,"1","val_global",2458,"1 0",0.78397983975
"1",90,"1","val_global",2459,"1 0",0.7837095255
"1",90,"1","val_global",2460,"1 0",0.7841895735
"1",90,"1","val_global",2461,"1 0",0.78355929975
"1",90,"1","val_global",2462,"1 0",0.782482551
"1",90,"1","val_global",2463,"1 0",0.7827506875
"1",90,"1","val_global",2464,"1 0",0.78392756525
"1",90,"1","val_global",2465,"1 0",0.78349016025
"1",90,"1","val_global",2466,"1 0",0.783997034
"1",90,"1","val_global",2467,"1 0",0.78381411875
"1",90,"1","val_global",2468,"1 0",0.78401121475
"1",90,"1","val_global",2469,"1 0",0.78443171525
"1",90,"1","val_global",2470,"1 0",0.78470363375
"1",90,"1","val_global",2471,"1 0",0.78400501575
"1",90,"1","val_global",2472,"1 0",0.7850504265
"1",90,"1","val_global",2473,"1 0",0.78425895175
"1",90,"1","val_global",2474,"1 0",0.78511731275
"1",90,"1","val_global",2475,"1 0",0.7857236025
"1",90,"1","val_global",2476,"1 0",0.7865608395
"1",90,"1","val_global",2477,"1 0",0.78741220225
"1",90,"1","val_global",2478,"1 0",0.787410692
"1",90,"1","val_global",2479,"1 0",0.78672998625
"1",90,"1","val_global",2480,"1 0",0.787026168
"1",90,"1","val_global",2481,"1 0",0.7877550235
"1",90,"1","val_global",2482,"1 0",0.787848349
"1",90,"1","val_global",2483,"1 0",0.787422392
"1",90,"1","val_global",2484,"1 0",0.78642046775
"1",90,"1","val_global",2485,"1 0",0.78592637025
"1",90,"1","val_global",2486,"1 0",0.78615189125
"1",90,"1","val_global",2487,"1 0",0.78612687425
"1",90,"1","val_global",2488,"1 0",0.786247819
"1",90,"1","val_global",2489,"1 0",0.78623538125
"1",90,"1","val_global",2490,"1 0",0.78538976225
"1",90,"1","val_global",2491,"1 0",0.78558854
"1",90,"1","val_global",2492,"1 0",0.785623962
"1",90,"1","val_global",2493,"1 0",0.78654984375
"1",90,"1","val_global",2494,"1 0",0.78572268625
"1",90,"1","val_global",2495,"1 0",0.784932417
"1",90,"1","val_global",2496,"1 0",0.78410488775
"1",90,"1","val_global",2497,"1 0",0.78333392175
"1",90,"1","val_global",2498,"1 0",0.7832249825
"1",90,"1","val_global",2499,"1 0",0.783780263
"1",90,"1","val_global",2500,"1 0",0.78353554525
"1",90,"1","val_global",2501,"1 0",0.7830350205
"1",90,"1","val_global",2502,"1 0",0.783670682
"1",90,"1","val_global",2503,"1 0",0.784018498
"1",90,"1","val_global",2504,"1 0",0.78397168
"1",90,"1","val_global",2505,"1 0",0.78453162525
"1",90,"1","val_global",2506,"1 0",0.7838411545
"1",90,"1","val_global",2507,"1 0",0.78322801375
"1",90,"1","val_global",2508,"1 0",0.78330833825
"1",90,"1","val_global",2509,"1 0",0.78368851775
"1",90,"1","val_global",2510,"1 0",0.78383680825
"1",90,"1","val_global",2511,"1 0",0.783788522
"1",90,"1","val_global",2512,"1 0",0.78269133125
"1",90,"1","val_global",2513,"1 0",0.78260353375
"1",90,"1","val_global",2514,"1 0",0.7832522505
"1",90,"1","val_global",2515,"1 0",0.78437338925
"1",90,"1","val_global",2516,"1 0",0.78492665225
"1",90,"1","val_global",2517,"1 0",0.784434825
"1",90,"1","val_global",2518,"1 0",0.78386604925
"1",90,"1","val_global",2519,"1 0",0.785245987
"1",90,"1","val_global",2520,"1 0",0.78437480725
"1",90,"1","val_global",2521,"1 0",0.78479327725
"1",90,"1","val_global",2522,"1 0",0.78429481525
"1",90,"1","val_global",2523,"1 0",0.78333283125
"1",90,"1","val_global",2524,"1 0",0.78311142
"1",90,"1","val_global",2525,"1 0",0.7833372985
"1",90,"1","val_global",2526,"1 0",0.782817528
"1",90,"1","val_global",2527,"1 0",0.782631303
"1",90,"1","val_global",2528,"1 0",0.78207671325
"1",90,"1","val_global",2529,"1 0",0.78183362825
"1",90,"1","val_global",2530,"1 0",0.78208483075
"1",90,"1","val_global",2531,"1 0",0.7822044925
"1",90,"1","val_global",2532,"1 0",0.7828164405
"1",90,"1","val_global",2533,"1 0",0.78253037425
"1",90,"1","val_global",2534,"1 0",0.7826561165
"1",90,"1","val_global",2535,"1 0",0.7816592115
"1",90,"1","val_global",2536,"1 0",0.7815550275
"1",90,"1","val_global",2537,"1 0",0.78215909475
"1",90,"1","val_global",2538,"1 0",0.781649649
"1",90,"1","val_global",2539,"1 0",0.7798667865
"1",90,"1","val_global",2540,"1 0",0.7798833995
"1",90,"1","val_global",2541,"1 0",0.78020151375
"1",90,"1","val_global",2542,"1 0",0.77969956825
"1",90,"1","val_global",2543,"1 0",0.78048182375
"1",90,"1","val_global",2544,"1 0",0.7811433715
"1",90,"1","val_global",2545,"1 0",0.7808512
"1",90,"1","val_global",2546,"1 0",0.78127755775
"1",90,"1","val_global",2547,"1 0",0.781345776
"1",90,"1","val_global",2548,"1 0",0.781354046
"1",90,"1","val_global",2549,"1 0",0.78181586475
"1",90,"1","val_global",2550,"1 0",0.781511782
"1",90,"1","val_global",2551,"1 0",0.78170209
"1",90,"1","val_global",2552,"1 0",0.78131704125
"1",90,"1","val_global",2553,"1 0",0.78086473775
"1",90,"1","val_global",2554,"1 0",0.7803027295
"1",90,"1","val_global",2555,"1 0",0.78010222075
"1",90,"1","val_global",2556,"1 0",0.78045604525
"1",90,"1","val_global",2557,"1 0",0.78042722225
"1",90,"1","val_global",2558,"1 0",0.78002897675
"1",90,"1","val_global",2559,"1 0",0.78070018625
"1",90,"1","val_global",2560,"1 0",0.780937082
"1",90,"1","val_global",2561,"1 0",0.78031769275
"1",90,"1","val_global",2562,"1 0",0.78034350675
"1",90,"1","val_global",2563,"1 0",0.7794009365
"1",90,"1","val_global",2564,"1 0",0.778706143
"1",90,"1","val_global",2565,"1 0",0.77826121275
"1",90,"1","val_global",2566,"1 0",0.77854986975
"1",90,"1","val_global",2567,"1 0",0.7787364305
"1",90,"1","val_global",2568,"1 0",0.77911846725
"1",90,"1","val_global",2569,"1 0",0.7772936675
"1",90,"1","val_global",2570,"1 0",0.7771907075
"1",90,"1","val_global",2571,"1 0",0.77697058175
"1",90,"1","val_global",2572,"1 0",0.77716449675
"1",90,"1","val_global",2573,"1 0",0.77788574825
"1",90,"1","val_global",2574,"1 0",0.77741645625
"1",90,"1","val_global",2575,"1 0",0.777677802
"1",90,"1","val_global",2576,"1 0",0.7772513005
"1",90,"1","val_global",2577,"1 0",0.77671430475
"1",90,"1","val_global",2578,"1 0",0.77725040225
"1",90,"1","val_global",2579,"1 0",0.77689865675
"1",90,"1","val_global",2580,"1 0",0.77626716475
"1",90,"1","val_global",2581,"1 0",0.7765903825
"1",90,"1","val_global",2582,"1 0",0.7778795475
"1",90,"1","val_global",2583,"1 0",0.778301179
"1",90,"1","val_global",2584,"1 0",0.77840581475
"1",90,"1","val_global",2585,"1 0",0.7786070985
"1",90,"1","val_global",2586,"1 0",0.77857735825
"1",90,"1","val_global",2587,"1 0",0.778141866
"1",90,"1","val_global",2588,"1 0",0.7773731585
"1",90,"1","val_global",2589,"1 0",0.77847552575
"1",90,"1","val_global",2590,"1 0",0.77870983525
"1",90,"1","val_global",2591,"1 0",0.778278952
"1",90,"1","val_global",2592,"1 0",0.7784628875
"1",90,"1","val_global",2593,"1 0",0.77765244825
"1",90,"1","val_global",2594,"1 0",0.77784085325
"1",90,"1","val_global",2595,"1 0",0.7782985615
"1",90,"1","val_global",2596,"1 0",0.778568231
"1",90,"1","val_global",2597,"1 0",0.7789420635
"1",90,"1","val_global",2598,"1 0",0.77951332
"1",90,"1","val_global",2599,"1 0",0.77928591475
"1",90,"1","val_global",2600,"1 0",0.7793903795
"1",90,"1","val_global",2601,"1 0",0.77885489025
"1",90,"1","val_global",2602,"1 0",0.77843835275
"1",90,"1","val_global",2603,"1 0",0.7781175875
"1",90,"1","val_global",2604,"1 0",0.7781358465
"1",90,"1","val_global",2605,"1 0",0.77777938425
"1",90,"1","val_global",2606,"1 0",0.77872089975
"1",90,"1","val_global",2607,"1 0",0.779074492
"1",90,"1","val_global",2608,"1 0",0.77910449275
"1",90,"1","val_global",2609,"1 0",0.780198687
"1",90,"1","val_global",2610,"1 0",0.78047644025
"1",90,"1","val_global",2611,"1 0",0.78052580725
"1",90,"1","val_global",2612,"1 0",0.77972228575
"1",90,"1","val_global",2613,"1 0",0.78049193875
"1",90,"1","val_global",2614,"1 0",0.781021232
"1",90,"1","val_global",2615,"1 0",0.780856283
"1",90,"1","val_global",2616,"1 0",0.78065743775
"1",90,"1","val_global",2617,"1 0",0.78060831575
"1",90,"1","val_global",2618,"1 0",0.780446013
"1",90,"1","val_global",2619,"1 0",0.78108988575
"1",90,"1","val_global",2620,"1 0",0.78160485
"1",90,"1","val_global",2621,"1 0",0.78152920825
"1",90,"1","val_global",2622,"1 0",0.78078544475
"1",90,"1","val_global",2623,"1 0",0.78145455825
"1",90,"1","val_global",2624,"1 0",0.7815075515
"1",90,"1","val_global",2625,"1 0",0.78066509025
"1",90,"1","val_global",2626,"1 0",0.78060989325
"1",90,"1","val_global",2627,"1 0",0.780338722
"1",90,"1","val_global",2628,"1 0",0.7796459735
"1",90,"1","val_global",2629,"1 0",0.778064876
"1",90,"1","val_global",2630,"1 0",0.7773478475
"1",90,"1","val_global",2631,"1 0",0.777447997
"1",90,"1","val_global",2632,"1 0",0.77812087925
"1",90,"1","val_global",2633,"1 0",0.77807752675
"1",90,"1","val_global",2634,"1 0",0.77801575825
"1",90,"1","val_global",2635,"1 0",0.777317373
"1",90,"1","val_global",2636,"1 0",0.77728148675
"1",90,"1","val_global",2637,"1 0",0.777496836
"1",90,"1","val_global",2638,"1 0",0.77643627225
"1",90,"1","val_global",2639,"1 0",0.77568754675
"1",90,"1","val_global",2640,"1 0",0.775850157
"1",90,"1","val_global",2641,"1 0",0.776348249
"1",90,"1","val_global",2642,"1 0",0.77667632625
"1",90,"1","val_global",2643,"1 0",0.77601835575
"1",90,"1","val_global",2644,"1 0",0.77581882825
"1",90,"1","val_global",2645,"1 0",0.77702979275
"1",90,"1","val_global",2646,"1 0",0.775863626
"1",90,"1","val_global",2647,"1 0",0.775706095
"1",90,"1","val_global",2648,"1 0",0.77640656675
"1",90,"1","val_global",2649,"1 0",0.77707357625
"1",90,"1","val_global",2650,"1 0",0.777287078
"1",90,"1","val_global",2651,"1 0",0.778754504
"1",90,"1","val_global",2652,"1 0",0.778876892
"1",90,"1","val_global",2653,"1 0",0.779076548
"1",90,"1","val_global",2654,"1 0",0.77942013
"1",90,"1","val_global",2655,"1 0",0.77932235075
"1",90,"1","val_global",2656,"1 0",0.77884617225
"1",90,"1","val_global",2657,"1 0",0.777902026
"1",90,"1","val_global",2658,"1 0",0.778397503
"1",90,"1","val_global",2659,"1 0",0.778669719
"1",90,"1","val_global",2660,"1 0",0.77813416775
"1",90,"1","val_global",2661,"1 0",0.777267303
"1",90,"1","val_global",2662,"1 0",0.7771202675
"1",90,"1","val_global",2663,"1 0",0.77845789025
"1",90,"1","val_global",2664,"1 0",0.77826311575
"1",90,"1","val_global",2665,"1 0",0.77716811
"1",90,"1","val_global",2666,"1 0",0.77694272675
"1",90,"1","val_global",2667,"1 0",0.77693408275
"1",90,"1","val_global",2668,"1 0",0.7773076365
"1",90,"1","val_global",2669,"1 0",0.77721913275
"1",90,"1","val_global",2670,"1 0",0.77842215075
"1",90,"1","val_global",2671,"1 0",0.77758484725
"1",90,"1","val_global",2672,"1 0",0.7772548225
"1",90,"1","val_global",2673,"1 0",0.7766522255
"1",90,"1","val_global",2674,"1 0",0.775620195
"1",90,"1","val_global",2675,"1 0",0.77635828125
"1",90,"1","val_global",2676,"1 0",0.77587775175
"1",90,"1","val_global",2677,"1 0",0.77646915775
"1",90,"1","val_global",2678,"1 0",0.77658381975
"1",90,"1","val_global",2679,"1 0",0.77630444325
"1",90,"1","val_global",2680,"1 0",0.77671338475
"1",90,"1","val_global",2681,"1 0",0.77747455375
"1",90,"1","val_global",2682,"1 0",0.77778491275
"1",90,"1","val_global",2683,"1 0",0.7768687185
"1",90,"1","val_global",2684,"1 0",0.77661025375
"1",90,"1","val_global",2685,"1 0",0.7773878395
"1",90,"1","val_global",2686,"1 0",0.77758455125
"1",90,"1","val_global",2687,"1 0",0.778024422
"1",90,"1","val_global",2688,"1 0",0.77787122925
"1",90,"1","val_global",2689,"1 0",0.77785042225
"1",90,"1","val_global",2690,"1 0",0.77749229425
"1",90,"1","val_global",2691,"1 0",0.77698046325
"1",90,"1","val_global",2692,"1 0",0.77704295475
"1",90,"1","val_global",2693,"1 0",0.776507907
"1",90,"1","val_global",2694,"1 0",0.7769674345
"1",90,"1","val_global",2695,"1 0",0.77644811225
"1",90,"1","val_global",2696,"1 0",0.77702072275
"1",90,"1","val_global",2697,"1 0",0.777056176
"1",90,"1","val_global",2698,"1 0",0.7763890915
"1",90,"1","val_global",2699,"1 0",0.77645717325
"1",90,"1","val_global",2700,"1 0",0.77655249725
"1",90,"1","val_global",2701,"1 0",0.77580288725
"1",90,"1","val_global",2702,"1 0",0.7755991635
"1",90,"1","val_global",2703,"1 0",0.77628490975
"1",90,"1","val_global",2704,"1 0",0.77706777825
"1",90,"1","val_global",2705,"1 0",0.7766677405
"1",90,"1","val_global",2706,"1 0",0.77661991425
"1",90,"1","val_global",2707,"1 0",0.7761529015
"1",90,"1","val_global",2708,"1 0",0.7752897755
"1",90,"1","val_global",2709,"1 0",0.774650928
"1",90,"1","val_global",2710,"1 0",0.7748907495
"1",90,"1","val_global",2711,"1 0",0.77511345875
"1",90,"1","val_global",2712,"1 0",0.77448136225
"1",90,"1","val_global",2713,"1 0",0.77525320675
"1",90,"1","val_global",2714,"1 0",0.77546496425
"1",90,"1","val_global",2715,"1 0",0.775057436
"1",90,"1","val_global",2716,"1 0",0.77430061225
"1",90,"1","val_global",2717,"1 0",0.77359153775
"1",90,"1","val_global",2718,"1 0",0.77454964325
"1",90,"1","val_global",2719,"1 0",0.77502642275
"1",90,"1","val_global",2720,"1 0",0.774003734
"1",90,"1","val_global",2721,"1 0",0.77492664125
"1",90,"1","val_global",2722,"1 0",0.77458170075
"1",90,"1","val_global",2723,"1 0",0.77401301175
"1",90,"1","val_global",2724,"1 0",0.77444629625
"1",90,"1","val_global",2725,"1 0",0.7746658025
"1",90,"1","val_global",2726,"1 0",0.77444235775
"1",90,"1","val_global",2727,"1 0",0.774594049
"1",90,"1","val_global",2728,"1 0",0.7747868865
"1",90,"1","val_global",2729,"1 0",0.77536417525
"1",90,"1","val_global",2730,"1 0",0.77437854475
"1",90,"1","val_global",2731,"1 0",0.7735311065
"1",90,"1","val_global",2732,"1 0",0.77428301375
"1",90,"1","val_global",2733,"1 0",0.77395598025
"1",90,"1","val_global",2734,"1 0",0.77281686575
"1",90,"1","val_global",2735,"1 0",0.77332658225
"1",90,"1","val_global",2736,"1 0",0.773857495
"1",90,"1","val_global",2737,"1 0",0.77368507875
"1",90,"1","val_global",2738,"1 0",0.7736280785
"1",90,"1","val_global",2739,"1 0",0.77306252075
"1",90,"1","val_global",2740,"1 0",0.77345148775
"1",90,"1","val_global",2741,"1 0",0.772393991
"1",90,"1","val_global",2742,"1 0",0.772663931
"1",90,"1","val_global",2743,"1 0",0.77243012625
"1",90,"1","val_global",2744,"1 0",0.7719930085
"1",90,"1","val_global",2745,"1 0",0.7724651275
"1",90,"1","val_global",2746,"1 0",0.7727080785
"1",90,"1","val_global",2747,"1 0",0.7727745395
"1",90,"1","val_global",2748,"1 0",0.77324841425
"1",90,"1","val_global",2749,"1 0",0.77292762825
"1",90,"1","val_global",2750,"1 0",0.77280799975
"1",90,"1","val_global",2751,"1 0",0.77352800375
"1",90,"1","val_global",2752,"1 0",0.77348554025
"1",90,"1","val_global",2753,"1 0",0.773230073
"1",90,"1","val_global",2754,"1 0",0.773265432
"1",90,"1","val_global",2755,"1 0",0.773237668
"1",90,"1","val_global",2756,"1 0",0.77351475575
"1",90,"1","val_global",2757,"1 0",0.77382476725
"1",90,"1","val_global",2758,"1 0",0.77438923
"1",90,"1","val_global",2759,"1 0",0.77446885525
"1",90,"1","val_global",2760,"1 0",0.77452980275
"1",90,"1","val_global",2761,"1 0",0.775635929
"1",90,"1","val_global",2762,"1 0",0.7751641215
"1",90,"1","val_global",2763,"1 0",0.77433990875
"1",90,"1","val_global",2764,"1 0",0.77370036175
"1",90,"1","val_global",2765,"1 0",0.77322834025
"1",90,"1","val_global",2766,"1 0",0.7728667075
"1",90,"1","val_global",2767,"1 0",0.77344954375
"1",90,"1","val_global",2768,"1 0",0.7736317755
"1",90,"1","val_global",2769,"1 0",0.7733974185
"1",90,"1","val_global",2770,"1 0",0.77366457825
"1",90,"1","val_global",2771,"1 0",0.77344931975
"1",90,"1","val_global",2772,"1 0",0.77287979275
"1",90,"1","val_global",2773,"1 0",0.77245934
"1",90,"1","val_global",2774,"1 0",0.77344838325
"1",90,"1","val_global",2775,"1 0",0.77333065675
"1",90,"1","val_global",2776,"1 0",0.773038665
"1",90,"1","val_global",2777,"1 0",0.77337766625
"1",90,"1","val_global",2778,"1 0",0.7726821605
"1",90,"1","val_global",2779,"1 0",0.77277776625
"1",90,"1","val_global",2780,"1 0",0.77198422325
"1",90,"1","val_global",2781,"1 0",0.77118403925
"1",90,"1","val_global",2782,"1 0",0.77150284625
"1",90,"1","val_global",2783,"1 0",0.77248993
"1",90,"1","val_global",2784,"1 0",0.77262959
"1",90,"1","val_global",2785,"1 0",0.77163470025
"1",90,"1","val_global",2786,"1 0",0.7723972305
"1",90,"1","val_global",2787,"1 0",0.77203236775
"1",90,"1","val_global",2788,"1 0",0.77135875025
"1",90,"1","val_global",2789,"1 0",0.77073231025
"1",90,"1","val_global",2790,"1 0",0.77008309975
"1",90,"1","val_global",2791,"1 0",0.7696941705
"1",90,"1","val_global",2792,"1 0",0.769521126
"1",90,"1","val_global",2793,"1 0",0.76909416
"1",90,"1","val_global",2794,"1 0",0.76802885475
"1",90,"1","val_global",2795,"1 0",0.76853736575
"1",90,"1","val_global",2796,"1 0",0.768347502
"1",90,"1","val_global",2797,"1 0",0.76843540175
"1",90,"1","val_global",2798,"1 0",0.769101165
"1",90,"1","val_global",2799,"1 0",0.7706299235
"1",90,"1","val_global",2800,"1 0",0.770903569
"1",90,"1","val_global",2801,"1 0",0.7714318295
"1",90,"1","val_global",2802,"1 0",0.77144926325
"1",90,"1","val_global",2803,"1 0",0.7714577625
"1",90,"1","val_global",2804,"1 0",0.77133957725
"1",90,"1","val_global",2805,"1 0",0.771943417
"1",90,"1","val_global",2806,"1 0",0.7701424495
"1",90,"1","val_global",2807,"1 0",0.7694347695
"1",90,"1","val_global",2808,"1 0",0.77007754825
"1",90,"1","val_global",2809,"1 0",0.771088685
"1",90,"1","val_global",2810,"1 0",0.77119518725
"1",90,"1","val_global",2811,"1 0",0.77147582575
"1",90,"1","val_global",2812,"1 0",0.77199415125
"1",90,"1","val_global",2813,"1 0",0.77289985025
"1",90,"1","val_global",2814,"1 0",0.77348224575
"1",90,"1","val_global",2815,"1 0",0.77248776625
"1",90,"1","val_global",2816,"1 0",0.773674913
"1",90,"1","val_global",2817,"1 0",0.77334108
"1",90,"1","val_global",2818,"1 0",0.7727976945
"1",90,"1","val_global",2819,"1 0",0.77133798875
"1",90,"1","val_global",2820,"1 0",0.77140392375
"1",90,"1","val_global",2821,"1 0",0.77152793625
"1",90,"1","val_global",2822,"1 0",0.77200516775
"1",90,"1","val_global",2823,"1 0",0.77087264875
"1",90,"1","val_global",2824,"1 0",0.771808984
"1",90,"1","val_global",2825,"1 0",0.772359188
"1",90,"1","val_global",2826,"1 0",0.774141518
"1",90,"1","val_global",2827,"1 0",0.77415684825
"1",90,"1","val_global",2828,"1 0",0.77364591325
"1",90,"1","val_global",2829,"1 0",0.77311308275
"1",90,"1","val_global",2830,"1 0",0.7727045275
"1",90,"1","val_global",2831,"1 0",0.77266365775
"1",90,"1","val_global",2832,"1 0",0.7720576005
"1",90,"1","val_global",2833,"1 0",0.771866889
"1",90,"1","val_global",2834,"1 0",0.7718633155
"1",90,"1","val_global",2835,"1 0",0.7722657055
"1",90,"1","val_global",2836,"1 0",0.77082662875
"1",90,"1","val_global",2837,"1 0",0.770647379
"1",90,"1","val_global",2838,"1 0",0.7701759315
"1",90,"1","val_global",2839,"1 0",0.769578233
"1",90,"1","val_global",2840,"1 0",0.7698018415
"1",90,"1","val_global",2841,"1 0",0.76855698025
"1",90,"1","val_global",2842,"1 0",0.7668074795
"1",90,"1","val_global",2843,"1 0",0.767197116
"1",90,"1","val_global",2844,"1 0",0.7661006825
"1",90,"1","val_global",2845,"1 0",0.7657078565
"1",90,"1","val_global",2846,"1 0",0.76464365775
"1",90,"1","val_global",2847,"1 0",0.7648509735
"1",90,"1","val_global",2848,"1 0",0.76526188875
"1",90,"1","val_global",2849,"1 0",0.7650718845
"1",90,"1","val_global",2850,"1 0",0.76528944125
"1",90,"1","val_global",2851,"1 0",0.764522035
"1",90,"1","val_global",2852,"1 0",0.7645977905
"1",90,"1","val_global",2853,"1 0",0.76480649525
"1",90,"1","val_global",2854,"1 0",0.76507505475
"1",90,"1","val_global",2855,"1 0",0.7654793215
"1",90,"1","val_global",2856,"1 0",0.76609824275
"1",90,"1","val_global",2857,"1 0",0.765111165
"1",90,"1","val_global",2858,"1 0",0.7657405125
"1",90,"1","val_global",2859,"1 0",0.76705461725
"1",90,"1","val_global",2860,"1 0",0.76767013675
"1",90,"1","val_global",2861,"1 0",0.768419303
"1",90,"1","val_global",2862,"1 0",0.7692267785
"1",90,"1","val_global",2863,"1 0",0.76945952225
"1",90,"1","val_global",2864,"1 0",0.76963241325
"1",90,"1","val_global",2865,"1 0",0.7693774785
"1",90,"1","val_global",2866,"1 0",0.76985242175
"1",90,"1","val_global",2867,"1 0",0.769774842
"1",90,"1","val_global",2868,"1 0",0.77015073875
"1",90,"1","val_global",2869,"1 0",0.7701836615
"1",90,"1","val_global",2870,"1 0",0.76964182875
"1",90,"1","val_global",2871,"1 0",0.77028881825
"1",90,"1","val_global",2872,"1 0",0.7706707705
"1",90,"1","val_global",2873,"1 0",0.770637934
"1",90,"1","val_global",2874,"1 0",0.7705207645
"1",90,"1","val_global",2875,"1 0",0.76966666575
"1",90,"1","val_global",2876,"1 0",0.7691288065
"1",90,"1","val_global",2877,"1 0",0.770869429
"1",90,"1","val_global",2878,"1 0",0.77076542675
"1",90,"1","val_global",2879,"1 0",0.76996781125
"1",90,"1","val_global",2880,"1 0",0.768694639
"1",90,"1","val_global",2881,"1 0",0.76820345225
"1",90,"1","val_global",2882,"1 0",0.7691228
"1",90,"1","val_global",2883,"1 0",0.7687327455
"1",90,"1","val_global",2884,"1 0",0.76800437075
"1",90,"1","val_global",2885,"1 0",0.7687081475
"1",90,"1","val_global",2886,"1 0",0.76790247875
"1",90,"1","val_global",2887,"1 0",0.7669618135
"1",90,"1","val_global",2888,"1 0",0.76600169275
"1",90,"1","val_global",2889,"1 0",0.766298482
"1",90,"1","val_global",2890,"1 0",0.768045197
"1",90,"1","val_global",2891,"1 0",0.76790911925
"1",90,"1","val_global",2892,"1 0",0.767095167
"1",90,"1","val_global",2893,"1 0",0.7669860515
"1",90,"1","val_global",2894,"1 0",0.7664929285
"1",90,"1","val_global",2895,"1 0",0.76692802
"1",90,"1","val_global",2896,"1 0",0.76797849025
"1",90,"1","val_global",2897,"1 0",0.76721962275
"1",90,"1","val_global",2898,"1 0",0.766915423
"1",90,"1","val_global",2899,"1 0",0.76673358025
"1",90,"1","val_global",2900,"1 0",0.7670860765
"1",90,"1","val_global",2901,"1 0",0.7669617005
"1",90,"1","val_global",2902,"1 0",0.7664385335
"1",90,"1","val_global",2903,"1 0",0.7665962345
"1",90,"1","val_global",2904,"1 0",0.767151361
"1",90,"1","val_global",2905,"1 0",0.76671874525
"1",90,"1","val_global",2906,"1 0",0.76728583625
"1",90,"1","val_global",2907,"1 0",0.76809227375
"1",90,"1","val_global",2908,"1 0",0.76841449375
"1",90,"1","val_global",2909,"1 0",0.7683646145
"1",90,"1","val_global",2910,"1 0",0.767725607
"1",90,"1","val_global",2911,"1 0",0.76791256525
"1",90,"1","val_global",2912,"1 0",0.7682105705
"1",90,"1","val_global",2913,"1 0",0.7684835595
"1",90,"1","val_global",2914,"1 0",0.768592762
"1",90,"1","val_global",2915,"1 0",0.7679005205
"1",90,"1","val_global",2916,"1 0",0.7670760045
"1",90,"1","val_global",2917,"1 0",0.76698251875
"1",90,"1","val_global",2918,"1 0",0.76665228375
"1",90,"1","val_global",2919,"1 0",0.76646938525
"1",90,"1","val_global",2920,"1 0",0.7662575855
"1",90,"1","val_global",2921,"1 0",0.76676981275
"1",90,"1","val_global",2922,"1 0",0.76707293425
"1",90,"1","val_global",2923,"1 0",0.7668500415
"1",90,"1","val_global",2924,"1 0",0.7664883165
"1",90,"1","val_global",2925,"1 0",0.76614719225
"1",90,"1","val_global",2926,"1 0",0.76612775225
"1",90,"1","val_global",2927,"1 0",0.765655172
"1",90,"1","val_global",2928,"1 0",0.76552141175
"1",90,"1","val_global",2929,"1 0",0.76578813425
"1",90,"1","val_global",2930,"1 0",0.7650527145
"1",90,"1","val_global",2931,"1 0",0.7651121285
"1",90,"1","val_global",2932,"1 0",0.765185808
"1",90,"1","val_global",2933,"1 0",0.76529357725
"1",90,"1","val_global",2934,"1 0",0.7659185095
"1",90,"1","val_global",2935,"1 0",0.766218507
"1",90,"1","val_global",2936,"1 0",0.7665399545
"1",90,"1","val_global",2937,"1 0",0.766659994
"1",90,"1","val_global",2938,"1 0",0.76649227075
"1",90,"1","val_global",2939,"1 0",0.76663601875
"1",90,"1","val_global",2940,"1 0",0.7670370455
"1",90,"1","val_global",2941,"1 0",0.76674703475
"1",90,"1","val_global",2942,"1 0",0.76597283
"1",90,"1","val_global",2943,"1 0",0.765901982
"1",90,"1","val_global",2944,"1 0",0.7663884165
"1",90,"1","val_global",2945,"1 0",0.76670830675
"1",90,"1","val_global",2946,"1 0",0.76714367725
"1",90,"1","val_global",2947,"1 0",0.76802725875
"1",90,"1","val_global",2948,"1 0",0.767540344
"1",90,"1","val_global",2949,"1 0",0.7674036645
"1",90,"1","val_global",2950,"1 0",0.767387305
"1",90,"1","val_global",2951,"1 0",0.766984178030612
"1",90,"1","val_global",2952,"1 0",NaN
"1",90,"1","val_global",2953,"1 0",NaN
"1",90,"1","val_global",2954,"1 0",NaN
"1",90,"1","val_global",2955,"1 0",NaN
"1",90,"1","val_global",2956,"1 0",NaN
"1",90,"1","val_global",2957,"1 0",NaN
"1",90,"1","val_global",2958,"1 0",NaN
"1",90,"1","val_global",2959,"1 0",NaN
"1",90,"1","val_global",2960,"1 0",NaN
"1",90,"1","val_global",2961,"1 0",NaN


==> data/processed_niid_single.csv <==
"cohorts","seed","alpha","type","round","group","loss"
"1",90,"0.3","val_global",1,"1 0",NaN
"1",90,"0.3","val_global",2,"1 0",NaN
"1",90,"0.3","val_global",3,"1 0",NaN
"1",90,"0.3","val_global",4,"1 0",NaN
"1",90,"0.3","val_global",5,"1 0",NaN
"1",90,"0.3","val_global",6,"1 0",NaN
"1",90,"0.3","val_global",7,"1 0",NaN
"1",90,"0.3","val_global",8,"1 0",NaN
"1",90,"0.3","val_global",9,"1 0",NaN
"1",90,"0.3","val_global",10,"1 0",2.11662472437186
"1",90,"0.3","val_global",11,"1 0",2.09056409422111
"1",90,"0.3","val_global",12,"1 0",2.07339832939698
"1",90,"0.3","val_global",13,"1 0",2.05669039472362
"1",90,"0.3","val_global",14,"1 0",2.04383238743719
"1",90,"0.3","val_global",15,"1 0",2.03500843341709
"1",90,"0.3","val_global",16,"1 0",2.02792351180905
"1",90,"0.3","val_global",17,"1 0",2.02038579849246
"1",90,"0.3","val_global",18,"1 0",2.0124730758794
"1",90,"0.3","val_global",19,"1 0",2.00426966080402
"1",90,"0.3","val_global",20,"1 0",1.99562210276382
"1",90,"0.3","val_global",21,"1 0",1.98717881683417
"1",90,"0.3","val_global",22,"1 0",1.97876708492462
"1",90,"0.3","val_global",23,"1 0",1.97067655376884
"1",90,"0.3","val_global",24,"1 0",1.9614233459799
"1",90,"0.3","val_global",25,"1 0",1.95063062261307
"1",90,"0.3","val_global",26,"1 0",1.94106370904523
"1",90,"0.3","val_global",27,"1 0",1.93175750603015
"1",90,"0.3","val_global",28,"1 0",1.92231105904523
"1",90,"0.3","val_global",29,"1 0",1.91245986457286
"1",90,"0.3","val_global",30,"1 0",1.90424067688442
"1",90,"0.3","val_global",31,"1 0",1.89598124773869
"1",90,"0.3","val_global",32,"1 0",1.88847906180905
"1",90,"0.3","val_global",33,"1 0",1.88060770929648
"1",90,"0.3","val_global",34,"1 0",1.87223581407035
"1",90,"0.3","val_global",35,"1 0",1.86350891482412
"1",90,"0.3","val_global",36,"1 0",1.85437271758794
"1",90,"0.3","val_global",37,"1 0",1.84750394673367
"1",90,"0.3","val_global",38,"1 0",1.83947533768844
"1",90,"0.3","val_global",39,"1 0",1.8321302298995
"1",90,"0.3","val_global",40,"1 0",1.82365301407035
"1",90,"0.3","val_global",41,"1 0",1.81685449648241
"1",90,"0.3","val_global",42,"1 0",1.81187157638191
"1",90,"0.3","val_global",43,"1 0",1.80876906080402
"1",90,"0.3","val_global",44,"1 0",1.80549513040201
"1",90,"0.3","val_global",45,"1 0",1.80249738643216
"1",90,"0.3","val_global",46,"1 0",1.79779441256281
"1",90,"0.3","val_global",47,"1 0",1.79226259547739
"1",90,"0.3","val_global",48,"1 0",1.78746660427136
"1",90,"0.3","val_global",49,"1 0",1.78433728366834
"1",90,"0.3","val_global",50,"1 0",1.78295128115578
"1",90,"0.3","val_global",51,"1 0",1.78053988291457
"1",90,"0.3","val_global",52,"1 0",1.77786168190955
"1",90,"0.3","val_global",53,"1 0",1.77446647914573
"1",90,"0.3","val_global",54,"1 0",1.77092550753769
"1",90,"0.3","val_global",55,"1 0",1.76821277236181
"1",90,"0.3","val_global",56,"1 0",1.76582404773869
"1",90,"0.3","val_global",57,"1 0",1.76210030326633
"1",90,"0.3","val_global",58,"1 0",1.75984387663317
"1",90,"0.3","val_global",59,"1 0",1.75612379045226
"1",90,"0.3","val_global",60,"1 0",1.75438523090452
"1",90,"0.3","val_global",61,"1 0",1.75138715351759
"1",90,"0.3","val_global",62,"1 0",1.7475082620603
"1",90,"0.3","val_global",63,"1 0",1.74113409648241
"1",90,"0.3","val_global",64,"1 0",1.73416092864322
"1",90,"0.3","val_global",65,"1 0",1.72677828819096
"1",90,"0.3","val_global",66,"1 0",1.72080691432161
"1",90,"0.3","val_global",67,"1 0",1.7164350879397
"1",90,"0.3","val_global",68,"1 0",1.71215959949749
"1",90,"0.3","val_global",69,"1 0",1.70785507386935
"1",90,"0.3","val_global",70,"1 0",1.70249476532663
"1",90,"0.3","val_global",71,"1 0",1.6978032758794
"1",90,"0.3","val_global",72,"1 0",1.69373486005025
"1",90,"0.3","val_global",73,"1 0",1.68989609648241
"1",90,"0.3","val_global",74,"1 0",1.68684907788945
"1",90,"0.3","val_global",75,"1 0",1.68449876708543
"1",90,"0.3","val_global",76,"1 0",1.6816090218593
"1",90,"0.3","val_global",77,"1 0",1.67952137286432
"1",90,"0.3","val_global",78,"1 0",1.6762817160804
"1",90,"0.3","val_global",79,"1 0",1.67343348040201
"1",90,"0.3","val_global",80,"1 0",1.66902959949749
"1",90,"0.3","val_global",81,"1 0",1.6654235218593
"1",90,"0.3","val_global",82,"1 0",1.66091950150754
"1",90,"0.3","val_global",83,"1 0",1.65873823090452
"1",90,"0.3","val_global",84,"1 0",1.65677781030151
"1",90,"0.3","val_global",85,"1 0",1.65610611959799
"1",90,"0.3","val_global",86,"1 0",1.65437225301508
"1",90,"0.3","val_global",87,"1 0",1.65396732638191
"1",90,"0.3","val_global",88,"1 0",1.65243677211055
"1",90,"0.3","val_global",89,"1 0",1.65049303819095
"1",90,"0.3","val_global",90,"1 0",1.64723070150754
"1",90,"0.3","val_global",91,"1 0",1.64463182939698
"1",90,"0.3","val_global",92,"1 0",1.6413553660804
"1",90,"0.3","val_global",93,"1 0",1.63808507964824
"1",90,"0.3","val_global",94,"1 0",1.63361942512563
"1",90,"0.3","val_global",95,"1 0",1.62846414321608
"1",90,"0.3","val_global",96,"1 0",1.62464343668342
"1",90,"0.3","val_global",97,"1 0",1.62026778592965
"1",90,"0.3","val_global",98,"1 0",1.61781508567839
"1",90,"0.3","val_global",99,"1 0",1.61577956809045
"1",90,"0.3","val_global",100,"1 0",1.61325807336683
"1",90,"0.3","val_global",101,"1 0",1.60908423567839
"1",90,"0.3","val_global",102,"1 0",1.6067828781407
"1",90,"0.3","val_global",103,"1 0",1.60306951356784
"1",90,"0.3","val_global",104,"1 0",1.59948649547739
"1",90,"0.3","val_global",105,"1 0",1.59578558844221
"1",90,"0.3","val_global",106,"1 0",1.59405908417085
"1",90,"0.3","val_global",107,"1 0",1.59011897914573
"1",90,"0.3","val_global",108,"1 0",1.58604723316583
"1",90,"0.3","val_global",109,"1 0",1.58214430376884
"1",90,"0.3","val_global",110,"1 0",1.57894984849246
"1",90,"0.3","val_global",111,"1 0",1.57820397512563
"1",90,"0.3","val_global",112,"1 0",1.5774540821608
"1",90,"0.3","val_global",113,"1 0",1.57714576909548
"1",90,"0.3","val_global",114,"1 0",1.5768354758794
"1",90,"0.3","val_global",115,"1 0",1.57742884723618
"1",90,"0.3","val_global",116,"1 0",1.57470208165829
"1",90,"0.3","val_global",117,"1 0",1.57408282236181
"1",90,"0.3","val_global",118,"1 0",1.57077901834171
"1",90,"0.3","val_global",119,"1 0",1.56924360201005
"1",90,"0.3","val_global",120,"1 0",1.56773598115578
"1",90,"0.3","val_global",121,"1 0",1.56801636859296
"1",90,"0.3","val_global",122,"1 0",1.5675557080402
"1",90,"0.3","val_global",123,"1 0",1.56791545527638
"1",90,"0.3","val_global",124,"1 0",1.56727099949749
"1",90,"0.3","val_global",125,"1 0",1.56641893190955
"1",90,"0.3","val_global",126,"1 0",1.56318589698492
"1",90,"0.3","val_global",127,"1 0",1.56052348140704
"1",90,"0.3","val_global",128,"1 0",1.55879372864322
"1",90,"0.3","val_global",129,"1 0",1.55645289371859
"1",90,"0.3","val_global",130,"1 0",1.55441163743719
"1",90,"0.3","val_global",131,"1 0",1.54958348266332
"1",90,"0.3","val_global",132,"1 0",1.54510428768844
"1",90,"0.3","val_global",133,"1 0",1.54021081834171
"1",90,"0.3","val_global",134,"1 0",1.53746708693467
"1",90,"0.3","val_global",135,"1 0",1.53392373668342
"1",90,"0.3","val_global",136,"1 0",1.53381477688442
"1",90,"0.3","val_global",137,"1 0",1.53164691959799
"1",90,"0.3","val_global",138,"1 0",1.53173279020101
"1",90,"0.3","val_global",139,"1 0",1.52942934522613
"1",90,"0.3","val_global",140,"1 0",1.52787024522613
"1",90,"0.3","val_global",141,"1 0",1.52544411080402
"1",90,"0.3","val_global",142,"1 0",1.52289952512563
"1",90,"0.3","val_global",143,"1 0",1.51916141683417
"1",90,"0.3","val_global",144,"1 0",1.51560227437186
"1",90,"0.3","val_global",145,"1 0",1.51213400452261
"1",90,"0.3","val_global",146,"1 0",1.50919975427136
"1",90,"0.3","val_global",147,"1 0",1.50735958592965
"1",90,"0.3","val_global",148,"1 0",1.5051442638191
"1",90,"0.3","val_global",149,"1 0",1.5043585321608
"1",90,"0.3","val_global",150,"1 0",1.50182296055276
"1",90,"0.3","val_global",151,"1 0",1.50085384698492
"1",90,"0.3","val_global",152,"1 0",1.49973501984925
"1",90,"0.3","val_global",153,"1 0",1.49899236080402
"1",90,"0.3","val_global",154,"1 0",1.49663029949749
"1",90,"0.3","val_global",155,"1 0",1.49401993592965
"1",90,"0.3","val_global",156,"1 0",1.49108842211055
"1",90,"0.3","val_global",157,"1 0",1.4889943040201
"1",90,"0.3","val_global",158,"1 0",1.48538987763819
"1",90,"0.3","val_global",159,"1 0",1.48341486432161
"1",90,"0.3","val_global",160,"1 0",1.48156995477387
"1",90,"0.3","val_global",161,"1 0",1.47975086180905
"1",90,"0.3","val_global",162,"1 0",1.47731052738693
"1",90,"0.3","val_global",163,"1 0",1.47493894045226
"1",90,"0.3","val_global",164,"1 0",1.47421822638191
"1",90,"0.3","val_global",165,"1 0",1.47288651507538
"1",90,"0.3","val_global",166,"1 0",1.47216570477387
"1",90,"0.3","val_global",167,"1 0",1.47117215201005
"1",90,"0.3","val_global",168,"1 0",1.47085010125628
"1",90,"0.3","val_global",169,"1 0",1.46865508467337
"1",90,"0.3","val_global",170,"1 0",1.46919658592965
"1",90,"0.3","val_global",171,"1 0",1.46883430075377
"1",90,"0.3","val_global",172,"1 0",1.46931114170854
"1",90,"0.3","val_global",173,"1 0",1.47064930251256
"1",90,"0.3","val_global",174,"1 0",1.47214557261307
"1",90,"0.3","val_global",175,"1 0",1.47170938944724
"1",90,"0.3","val_global",176,"1 0",1.47150070351759
"1",90,"0.3","val_global",177,"1 0",1.46973096959799
"1",90,"0.3","val_global",178,"1 0",1.46883780125628
"1",90,"0.3","val_global",179,"1 0",1.46704040376884
"1",90,"0.3","val_global",180,"1 0",1.46574996180905
"1",90,"0.3","val_global",181,"1 0",1.46407865050251
"1",90,"0.3","val_global",182,"1 0",1.46332437060302
"1",90,"0.3","val_global",183,"1 0",1.46174515276382
"1",90,"0.3","val_global",184,"1 0",1.45944320879397
"1",90,"0.3","val_global",185,"1 0",1.4573911298995
"1",90,"0.3","val_global",186,"1 0",1.45441288919598
"1",90,"0.3","val_global",187,"1 0",1.45149126080402
"1",90,"0.3","val_global",188,"1 0",1.44826711934673
"1",90,"0.3","val_global",189,"1 0",1.44675867035176
"1",90,"0.3","val_global",190,"1 0",1.44269936155779
"1",90,"0.3","val_global",191,"1 0",1.43890995125628
"1",90,"0.3","val_global",192,"1 0",1.43487896281407
"1",90,"0.3","val_global",193,"1 0",1.43066816984925
"1",90,"0.3","val_global",194,"1 0",1.42699962688442
"1",90,"0.3","val_global",195,"1 0",1.42579897914573
"1",90,"0.3","val_global",196,"1 0",1.42445420753769
"1",90,"0.3","val_global",197,"1 0",1.42347086005025
"1",90,"0.3","val_global",198,"1 0",1.42343331331658
"1",90,"0.3","val_global",199,"1 0",1.42286542462312
"1",90,"0.3","val_global",200,"1 0",1.42231374296482
"1",90,"0.3","val_global",201,"1 0",1.42133903241206
"1",90,"0.3","val_global",202,"1 0",1.4207596798995
"1",90,"0.3","val_global",203,"1 0",1.42080504472362
"1",90,"0.3","val_global",204,"1 0",1.42033406331658
"1",90,"0.3","val_global",205,"1 0",1.41906535150754
"1",90,"0.3","val_global",206,"1 0",1.41913932713568
"1",90,"0.3","val_global",207,"1 0",1.41863209623116
"1",90,"0.3","val_global",208,"1 0",1.41816269698492
"1",90,"0.3","val_global",209,"1 0",1.4169752
"1",90,"0.3","val_global",210,"1 0",1.41731278894472
"1",90,"0.3","val_global",211,"1 0",1.41679576231156
"1",90,"0.3","val_global",212,"1 0",1.41594800577889
"1",90,"0.3","val_global",213,"1 0",1.41414845904523
"1",90,"0.3","val_global",214,"1 0",1.41215105226131
"1",90,"0.3","val_global",215,"1 0",1.40977722939699
"1",90,"0.3","val_global",216,"1 0",1.40617735050251
"1",90,"0.3","val_global",217,"1 0",1.40413537638191
"1",90,"0.3","val_global",218,"1 0",1.4010511459799
"1",90,"0.3","val_global",219,"1 0",1.39889910929648
"1",90,"0.3","val_global",220,"1 0",1.39468597688442
"1",90,"0.3","val_global",221,"1 0",1.39265380326633
"1",90,"0.3","val_global",222,"1 0",1.3887723839196
"1",90,"0.3","val_global",223,"1 0",1.38546688567839
"1",90,"0.3","val_global",224,"1 0",1.38231693090452
"1",90,"0.3","val_global",225,"1 0",1.37989539396985
"1",90,"0.3","val_global",226,"1 0",1.37599731834171
"1",90,"0.3","val_global",227,"1 0",1.37323944522613
"1",90,"0.3","val_global",228,"1 0",1.37081737613065
"1",90,"0.3","val_global",229,"1 0",1.36968088919598
"1",90,"0.3","val_global",230,"1 0",1.36883066633166
"1",90,"0.3","val_global",231,"1 0",1.37115289522613
"1",90,"0.3","val_global",232,"1 0",1.3728876379397
"1",90,"0.3","val_global",233,"1 0",1.37769851482412
"1",90,"0.3","val_global",234,"1 0",1.37946304974874
"1",90,"0.3","val_global",235,"1 0",1.38056302437186
"1",90,"0.3","val_global",236,"1 0",1.38124849623116
"1",90,"0.3","val_global",237,"1 0",1.38129259949749
"1",90,"0.3","val_global",238,"1 0",1.38085140678392
"1",90,"0.3","val_global",239,"1 0",1.38080387085427
"1",90,"0.3","val_global",240,"1 0",1.38072720527638
"1",90,"0.3","val_global",241,"1 0",1.37980890477387
"1",90,"0.3","val_global",242,"1 0",1.37975476130653
"1",90,"0.3","val_global",243,"1 0",1.3800242620603
"1",90,"0.3","val_global",244,"1 0",1.37949761658291
"1",90,"0.3","val_global",245,"1 0",1.37949985201005
"1",90,"0.3","val_global",246,"1 0",1.37931835050251
"1",90,"0.3","val_global",247,"1 0",1.37937575577889
"1",90,"0.3","val_global",248,"1 0",1.37795507035176
"1",90,"0.3","val_global",249,"1 0",1.37724341080402
"1",90,"0.3","val_global",250,"1 0",1.37483585552764
"1",90,"0.3","val_global",251,"1 0",1.37106892738693
"1",90,"0.3","val_global",252,"1 0",1.36710113366834
"1",90,"0.3","val_global",253,"1 0",1.36118259120603
"1",90,"0.3","val_global",254,"1 0",1.35736394924623
"1",90,"0.3","val_global",255,"1 0",1.35547453467337
"1",90,"0.3","val_global",256,"1 0",1.35360571658291
"1",90,"0.3","val_global",257,"1 0",1.3525062781407
"1",90,"0.3","val_global",258,"1 0",1.35033264472362
"1",90,"0.3","val_global",259,"1 0",1.34890918919598
"1",90,"0.3","val_global",260,"1 0",1.34758735201005
"1",90,"0.3","val_global",261,"1 0",1.34765872914573
"1",90,"0.3","val_global",262,"1 0",1.34760142311558
"1",90,"0.3","val_global",263,"1 0",1.34610369874372
"1",90,"0.3","val_global",264,"1 0",1.34564946432161
"1",90,"0.3","val_global",265,"1 0",1.34468668241206
"1",90,"0.3","val_global",266,"1 0",1.34388862864322
"1",90,"0.3","val_global",267,"1 0",1.34248230954774
"1",90,"0.3","val_global",268,"1 0",1.34263549045226
"1",90,"0.3","val_global",269,"1 0",1.34094956582915
"1",90,"0.3","val_global",270,"1 0",1.34046883542714
"1",90,"0.3","val_global",271,"1 0",1.33833287562814
"1",90,"0.3","val_global",272,"1 0",1.33695611155779
"1",90,"0.3","val_global",273,"1 0",1.33534515025126
"1",90,"0.3","val_global",274,"1 0",1.33529377939699
"1",90,"0.3","val_global",275,"1 0",1.3335724241206
"1",90,"0.3","val_global",276,"1 0",1.33239236155779
"1",90,"0.3","val_global",277,"1 0",1.33204539246231
"1",90,"0.3","val_global",278,"1 0",1.33262380728643
"1",90,"0.3","val_global",279,"1 0",1.33255714522613
"1",90,"0.3","val_global",280,"1 0",1.33245978366834
"1",90,"0.3","val_global",281,"1 0",1.33172683492462
"1",90,"0.3","val_global",282,"1 0",1.3298549580402
"1",90,"0.3","val_global",283,"1 0",1.32997684849246
"1",90,"0.3","val_global",284,"1 0",1.32947987688442
"1",90,"0.3","val_global",285,"1 0",1.32997631507538
"1",90,"0.3","val_global",286,"1 0",1.32998132336683
"1",90,"0.3","val_global",287,"1 0",1.3296267798995
"1",90,"0.3","val_global",288,"1 0",1.3287646241206
"1",90,"0.3","val_global",289,"1 0",1.32904761130653
"1",90,"0.3","val_global",290,"1 0",1.32710102487437
"1",90,"0.3","val_global",291,"1 0",1.32756779296482
"1",90,"0.3","val_global",292,"1 0",1.32657784447236
"1",90,"0.3","val_global",293,"1 0",1.32524615829146
"1",90,"0.3","val_global",294,"1 0",1.32255159020101
"1",90,"0.3","val_global",295,"1 0",1.32106543718593
"1",90,"0.3","val_global",296,"1 0",1.3189513201005
"1",90,"0.3","val_global",297,"1 0",1.31633390778894
"1",90,"0.3","val_global",298,"1 0",1.3129458701005
"1",90,"0.3","val_global",299,"1 0",1.31081250753769
"1",90,"0.3","val_global",300,"1 0",1.30906940376884
"1",90,"0.3","val_global",301,"1 0",1.30704113090452
"1",90,"0.3","val_global",302,"1 0",1.30555663190955
"1",90,"0.3","val_global",303,"1 0",1.30401522688442
"1",90,"0.3","val_global",304,"1 0",1.30182282060302
"1",90,"0.3","val_global",305,"1 0",1.29968418316583
"1",90,"0.3","val_global",306,"1 0",1.29848389070352
"1",90,"0.3","val_global",307,"1 0",1.29799164497487
"1",90,"0.3","val_global",308,"1 0",1.29736044874372
"1",90,"0.3","val_global",309,"1 0",1.29562153291457
"1",90,"0.3","val_global",310,"1 0",1.29537984070352
"1",90,"0.3","val_global",311,"1 0",1.29422560829146
"1",90,"0.3","val_global",312,"1 0",1.29332445954774
"1",90,"0.3","val_global",313,"1 0",1.29292159472362
"1",90,"0.3","val_global",314,"1 0",1.29205388316583
"1",90,"0.3","val_global",315,"1 0",1.29049022462312
"1",90,"0.3","val_global",316,"1 0",1.28949457110553
"1",90,"0.3","val_global",317,"1 0",1.28887131984925
"1",90,"0.3","val_global",318,"1 0",1.28883569321608
"1",90,"0.3","val_global",319,"1 0",1.28891968567839
"1",90,"0.3","val_global",320,"1 0",1.28804116733668
"1",90,"0.3","val_global",321,"1 0",1.28798342512563
"1",90,"0.3","val_global",322,"1 0",1.28681290929648
"1",90,"0.3","val_global",323,"1 0",1.28516845150754
"1",90,"0.3","val_global",324,"1 0",1.28385937336683
"1",90,"0.3","val_global",325,"1 0",1.28328460502513
"1",90,"0.3","val_global",326,"1 0",1.28169653894472
"1",90,"0.3","val_global",327,"1 0",1.27987419020101
"1",90,"0.3","val_global",328,"1 0",1.2774701919598
"1",90,"0.3","val_global",329,"1 0",1.27642197110553
"1",90,"0.3","val_global",330,"1 0",1.27514239246231
"1",90,"0.3","val_global",331,"1 0",1.27300182738693
"1",90,"0.3","val_global",332,"1 0",1.27104593291457
"1",90,"0.3","val_global",333,"1 0",1.2701327379397
"1",90,"0.3","val_global",334,"1 0",1.26971456281407
"1",90,"0.3","val_global",335,"1 0",1.26841882135678
"1",90,"0.3","val_global",336,"1 0",1.26714938668342
"1",90,"0.3","val_global",337,"1 0",1.26532064773869
"1",90,"0.3","val_global",338,"1 0",1.26348314522613
"1",90,"0.3","val_global",339,"1 0",1.26069663190955
"1",90,"0.3","val_global",340,"1 0",1.25862233266332
"1",90,"0.3","val_global",341,"1 0",1.25638958015075
"1",90,"0.3","val_global",342,"1 0",1.25481761708543
"1",90,"0.3","val_global",343,"1 0",1.25311761256281
"1",90,"0.3","val_global",344,"1 0",1.25197730251256
"1",90,"0.3","val_global",345,"1 0",1.24883250150754
"1",90,"0.3","val_global",346,"1 0",1.24688225
"1",90,"0.3","val_global",347,"1 0",1.24522719899498
"1",90,"0.3","val_global",348,"1 0",1.24375926407035
"1",90,"0.3","val_global",349,"1 0",1.24121376005025
"1",90,"0.3","val_global",350,"1 0",1.23980884447236
"1",90,"0.3","val_global",351,"1 0",1.23830331356784
"1",90,"0.3","val_global",352,"1 0",1.2369553379397
"1",90,"0.3","val_global",353,"1 0",1.23467220577889
"1",90,"0.3","val_global",354,"1 0",1.23283290025126
"1",90,"0.3","val_global",355,"1 0",1.23225808065327
"1",90,"0.3","val_global",356,"1 0",1.23263211231156
"1",90,"0.3","val_global",357,"1 0",1.23257013291457
"1",90,"0.3","val_global",358,"1 0",1.23122326683417
"1",90,"0.3","val_global",359,"1 0",1.23093262663317
"1",90,"0.3","val_global",360,"1 0",1.23029765100503
"1",90,"0.3","val_global",361,"1 0",1.23045325854271
"1",90,"0.3","val_global",362,"1 0",1.23085727286432
"1",90,"0.3","val_global",363,"1 0",1.23189506105528
"1",90,"0.3","val_global",364,"1 0",1.23188222613065
"1",90,"0.3","val_global",365,"1 0",1.23263134070352
"1",90,"0.3","val_global",366,"1 0",1.23358715552764
"1",90,"0.3","val_global",367,"1 0",1.23357436909548
"1",90,"0.3","val_global",368,"1 0",1.23433466130653
"1",90,"0.3","val_global",369,"1 0",1.23555043819096
"1",90,"0.3","val_global",370,"1 0",1.23545449648241
"1",90,"0.3","val_global",371,"1 0",1.23669002964824
"1",90,"0.3","val_global",372,"1 0",1.2377620138191
"1",90,"0.3","val_global",373,"1 0",1.24006612211055
"1",90,"0.3","val_global",374,"1 0",1.24097899798995
"1",90,"0.3","val_global",375,"1 0",1.24219727110553
"1",90,"0.3","val_global",376,"1 0",1.24128735628141
"1",90,"0.3","val_global",377,"1 0",1.24031358994975
"1",90,"0.3","val_global",378,"1 0",1.23962798065327
"1",90,"0.3","val_global",379,"1 0",1.23880800251256
"1",90,"0.3","val_global",380,"1 0",1.23760720452261
"1",90,"0.3","val_global",381,"1 0",1.23528549673367
"1",90,"0.3","val_global",382,"1 0",1.23342739095477
"1",90,"0.3","val_global",383,"1 0",1.2320502298995
"1",90,"0.3","val_global",384,"1 0",1.23130052663317
"1",90,"0.3","val_global",385,"1 0",1.23002055125628
"1",90,"0.3","val_global",386,"1 0",1.22788089246231
"1",90,"0.3","val_global",387,"1 0",1.22651446105528
"1",90,"0.3","val_global",388,"1 0",1.22482475502513
"1",90,"0.3","val_global",389,"1 0",1.22216736658291
"1",90,"0.3","val_global",390,"1 0",1.22040588743719
"1",90,"0.3","val_global",391,"1 0",1.21792871231156
"1",90,"0.3","val_global",392,"1 0",1.21553655603015
"1",90,"0.3","val_global",393,"1 0",1.21229323969849
"1",90,"0.3","val_global",394,"1 0",1.20954582663317
"1",90,"0.3","val_global",395,"1 0",1.20569489447236
"1",90,"0.3","val_global",396,"1 0",1.20321346934673
"1",90,"0.3","val_global",397,"1 0",1.20173284974874
"1",90,"0.3","val_global",398,"1 0",1.20094886934673
"1",90,"0.3","val_global",399,"1 0",1.19882748643216
"1",90,"0.3","val_global",400,"1 0",1.19795749874372
"1",90,"0.3","val_global",401,"1 0",1.19653545427136
"1",90,"0.3","val_global",402,"1 0",1.19501259120603
"1",90,"0.3","val_global",403,"1 0",1.19303343341709
"1",90,"0.3","val_global",404,"1 0",1.19104817085427
"1",90,"0.3","val_global",405,"1 0",1.18985901934673
"1",90,"0.3","val_global",406,"1 0",1.18921413115578
"1",90,"0.3","val_global",407,"1 0",1.1877028138191
"1",90,"0.3","val_global",408,"1 0",1.18636433844221
"1",90,"0.3","val_global",409,"1 0",1.18557102889447
"1",90,"0.3","val_global",410,"1 0",1.18548420904523
"1",90,"0.3","val_global",411,"1 0",1.18485615025126
"1",90,"0.3","val_global",412,"1 0",1.18427185025126
"1",90,"0.3","val_global",413,"1 0",1.18310658266332
"1",90,"0.3","val_global",414,"1 0",1.18259943015075
"1",90,"0.3","val_global",415,"1 0",1.18304040150754
"1",90,"0.3","val_global",416,"1 0",1.1827730160804
"1",90,"0.3","val_global",417,"1 0",1.18264312361809
"1",90,"0.3","val_global",418,"1 0",1.18302468015075
"1",90,"0.3","val_global",419,"1 0",1.1838528701005
"1",90,"0.3","val_global",420,"1 0",1.18378815527638
"1",90,"0.3","val_global",421,"1 0",1.18404237135678
"1",90,"0.3","val_global",422,"1 0",1.1832728281407
"1",90,"0.3","val_global",423,"1 0",1.18343406256281
"1",90,"0.3","val_global",424,"1 0",1.18322521557789
"1",90,"0.3","val_global",425,"1 0",1.18343399874372
"1",90,"0.3","val_global",426,"1 0",1.18286762236181
"1",90,"0.3","val_global",427,"1 0",1.18299607914573
"1",90,"0.3","val_global",428,"1 0",1.18250366180905
"1",90,"0.3","val_global",429,"1 0",1.18191853015075
"1",90,"0.3","val_global",430,"1 0",1.18134141331658
"1",90,"0.3","val_global",431,"1 0",1.18081270703518
"1",90,"0.3","val_global",432,"1 0",1.18078451532663
"1",90,"0.3","val_global",433,"1 0",1.18132097613065
"1",90,"0.3","val_global",434,"1 0",1.18019284145729
"1",90,"0.3","val_global",435,"1 0",1.18004278718593
"1",90,"0.3","val_global",436,"1 0",1.17974253115578
"1",90,"0.3","val_global",437,"1 0",1.1783451
"1",90,"0.3","val_global",438,"1 0",1.17677397386935
"1",90,"0.3","val_global",439,"1 0",1.17481935854271
"1",90,"0.3","val_global",440,"1 0",1.17339495502513
"1",90,"0.3","val_global",441,"1 0",1.17193743140704
"1",90,"0.3","val_global",442,"1 0",1.1725083080402
"1",90,"0.3","val_global",443,"1 0",1.17170008894472
"1",90,"0.3","val_global",444,"1 0",1.17125650527638
"1",90,"0.3","val_global",445,"1 0",1.16959846231156
"1",90,"0.3","val_global",446,"1 0",1.16843058869347
"1",90,"0.3","val_global",447,"1 0",1.16730560150754
"1",90,"0.3","val_global",448,"1 0",1.16707700954774
"1",90,"0.3","val_global",449,"1 0",1.16734823492462
"1",90,"0.3","val_global",450,"1 0",1.16588762738693
"1",90,"0.3","val_global",451,"1 0",1.16507971959799
"1",90,"0.3","val_global",452,"1 0",1.16426295477387
"1",90,"0.3","val_global",453,"1 0",1.16226246055276
"1",90,"0.3","val_global",454,"1 0",1.16184061557789
"1",90,"0.3","val_global",455,"1 0",1.15957595728643
"1",90,"0.3","val_global",456,"1 0",1.15881004145729
"1",90,"0.3","val_global",457,"1 0",1.15788229648241
"1",90,"0.3","val_global",458,"1 0",1.15698947085427
"1",90,"0.3","val_global",459,"1 0",1.15697822110553
"1",90,"0.3","val_global",460,"1 0",1.15709935075377
"1",90,"0.3","val_global",461,"1 0",1.15709854271357
"1",90,"0.3","val_global",462,"1 0",1.15531511859297
"1",90,"0.3","val_global",463,"1 0",1.15339702462312
"1",90,"0.3","val_global",464,"1 0",1.15204684346734
"1",90,"0.3","val_global",465,"1 0",1.15045637864322
"1",90,"0.3","val_global",466,"1 0",1.14984842462312
"1",90,"0.3","val_global",467,"1 0",1.14974819723618
"1",90,"0.3","val_global",468,"1 0",1.1490988959799
"1",90,"0.3","val_global",469,"1 0",1.14727677035176
"1",90,"0.3","val_global",470,"1 0",1.14692464447236
"1",90,"0.3","val_global",471,"1 0",1.14463076256281
"1",90,"0.3","val_global",472,"1 0",1.14283422864322
"1",90,"0.3","val_global",473,"1 0",1.1415724379397
"1",90,"0.3","val_global",474,"1 0",1.14026393994975
"1",90,"0.3","val_global",475,"1 0",1.13919061959799
"1",90,"0.3","val_global",476,"1 0",1.13879052286432
"1",90,"0.3","val_global",477,"1 0",1.1379831258794
"1",90,"0.3","val_global",478,"1 0",1.13731242487437
"1",90,"0.3","val_global",479,"1 0",1.13589515502513
"1",90,"0.3","val_global",480,"1 0",1.13514218442211
"1",90,"0.3","val_global",481,"1 0",1.13391907713568
"1",90,"0.3","val_global",482,"1 0",1.13341549371859
"1",90,"0.3","val_global",483,"1 0",1.13358907462312
"1",90,"0.3","val_global",484,"1 0",1.13276217311558
"1",90,"0.3","val_global",485,"1 0",1.13233992964824
"1",90,"0.3","val_global",486,"1 0",1.13225936884422
"1",90,"0.3","val_global",487,"1 0",1.13066253065327
"1",90,"0.3","val_global",488,"1 0",1.12958327286432
"1",90,"0.3","val_global",489,"1 0",1.12931940502513
"1",90,"0.3","val_global",490,"1 0",1.12848731859296
"1",90,"0.3","val_global",491,"1 0",1.12924422562814
"1",90,"0.3","val_global",492,"1 0",1.12947298467337
"1",90,"0.3","val_global",493,"1 0",1.12973294296482
"1",90,"0.3","val_global",494,"1 0",1.13041459472362
"1",90,"0.3","val_global",495,"1 0",1.13117022763819
"1",90,"0.3","val_global",496,"1 0",1.13030399371859
"1",90,"0.3","val_global",497,"1 0",1.13005138668342
"1",90,"0.3","val_global",498,"1 0",1.12976815703518
"1",90,"0.3","val_global",499,"1 0",1.13029885376884
"1",90,"0.3","val_global",500,"1 0",1.12958096080402
"1",90,"0.3","val_global",501,"1 0",1.12969030326633
"1",90,"0.3","val_global",502,"1 0",1.12975872060302
"1",90,"0.3","val_global",503,"1 0",1.12932684371859
"1",90,"0.3","val_global",504,"1 0",1.1292717258794
"1",90,"0.3","val_global",505,"1 0",1.12969447864322
"1",90,"0.3","val_global",506,"1 0",1.12970723366834
"1",90,"0.3","val_global",507,"1 0",1.13056508341709
"1",90,"0.3","val_global",508,"1 0",1.12976589371859
"1",90,"0.3","val_global",509,"1 0",1.12977245778894
"1",90,"0.3","val_global",510,"1 0",1.13044745879397
"1",90,"0.3","val_global",511,"1 0",1.13017459296482
"1",90,"0.3","val_global",512,"1 0",1.12938907437186
"1",90,"0.3","val_global",513,"1 0",1.1291522160804
"1",90,"0.3","val_global",514,"1 0",1.12814619170854
"1",90,"0.3","val_global",515,"1 0",1.12748917688442
"1",90,"0.3","val_global",516,"1 0",1.12665373894472
"1",90,"0.3","val_global",517,"1 0",1.12675916005025
"1",90,"0.3","val_global",518,"1 0",1.12598662864322
"1",90,"0.3","val_global",519,"1 0",1.12497677311558
"1",90,"0.3","val_global",520,"1 0",1.12441210603015
"1",90,"0.3","val_global",521,"1 0",1.12403899547739
"1",90,"0.3","val_global",522,"1 0",1.12275239924623
"1",90,"0.3","val_global",523,"1 0",1.12120930502513
"1",90,"0.3","val_global",524,"1 0",1.1195850781407
"1",90,"0.3","val_global",525,"1 0",1.11869528819095
"1",90,"0.3","val_global",526,"1 0",1.11823027060302
"1",90,"0.3","val_global",527,"1 0",1.11625378190955
"1",90,"0.3","val_global",528,"1 0",1.11574575879397
"1",90,"0.3","val_global",529,"1 0",1.11449331658291
"1",90,"0.3","val_global",530,"1 0",1.11300470351759
"1",90,"0.3","val_global",531,"1 0",1.11214425552764
"1",90,"0.3","val_global",532,"1 0",1.11238683919598
"1",90,"0.3","val_global",533,"1 0",1.11128433165829
"1",90,"0.3","val_global",534,"1 0",1.11161469723618
"1",90,"0.3","val_global",535,"1 0",1.11090382512563
"1",90,"0.3","val_global",536,"1 0",1.11057529648241
"1",90,"0.3","val_global",537,"1 0",1.10958613442211
"1",90,"0.3","val_global",538,"1 0",1.10960789899497
"1",90,"0.3","val_global",539,"1 0",1.10953387562814
"1",90,"0.3","val_global",540,"1 0",1.10975439497487
"1",90,"0.3","val_global",541,"1 0",1.10790559396985
"1",90,"0.3","val_global",542,"1 0",1.10821128140704
"1",90,"0.3","val_global",543,"1 0",1.10869388190955
"1",90,"0.3","val_global",544,"1 0",1.10914269648241
"1",90,"0.3","val_global",545,"1 0",1.10796264522613
"1",90,"0.3","val_global",546,"1 0",1.10670887788945
"1",90,"0.3","val_global",547,"1 0",1.10682344497487
"1",90,"0.3","val_global",548,"1 0",1.1064847241206
"1",90,"0.3","val_global",549,"1 0",1.106464059799
"1",90,"0.3","val_global",550,"1 0",1.1055294201005
"1",90,"0.3","val_global",551,"1 0",1.10501365527638
"1",90,"0.3","val_global",552,"1 0",1.10276768542714
"1",90,"0.3","val_global",553,"1 0",1.10182135653266
"1",90,"0.3","val_global",554,"1 0",1.10086247110553
"1",90,"0.3","val_global",555,"1 0",1.10005604120603
"1",90,"0.3","val_global",556,"1 0",1.09935696055276
"1",90,"0.3","val_global",557,"1 0",1.09864405628141
"1",90,"0.3","val_global",558,"1 0",1.09688982060302
"1",90,"0.3","val_global",559,"1 0",1.09510861155779
"1",90,"0.3","val_global",560,"1 0",1.09306316532663
"1",90,"0.3","val_global",561,"1 0",1.09318948743719
"1",90,"0.3","val_global",562,"1 0",1.09171288492462
"1",90,"0.3","val_global",563,"1 0",1.09017656909548
"1",90,"0.3","val_global",564,"1 0",1.08944622964824
"1",90,"0.3","val_global",565,"1 0",1.08892047487437
"1",90,"0.3","val_global",566,"1 0",1.088758709799
"1",90,"0.3","val_global",567,"1 0",1.08851337688442
"1",90,"0.3","val_global",568,"1 0",1.08735846130653
"1",90,"0.3","val_global",569,"1 0",1.08635886909548
"1",90,"0.3","val_global",570,"1 0",1.0848584741206
"1",90,"0.3","val_global",571,"1 0",1.08313433768844
"1",90,"0.3","val_global",572,"1 0",1.08353274321608
"1",90,"0.3","val_global",573,"1 0",1.08349479346734
"1",90,"0.3","val_global",574,"1 0",1.08228898341709
"1",90,"0.3","val_global",575,"1 0",1.08090721884422
"1",90,"0.3","val_global",576,"1 0",1.08096413341709
"1",90,"0.3","val_global",577,"1 0",1.08038574346734
"1",90,"0.3","val_global",578,"1 0",1.08087328366834
"1",90,"0.3","val_global",579,"1 0",1.08026147211055
"1",90,"0.3","val_global",580,"1 0",1.07991207663317
"1",90,"0.3","val_global",581,"1 0",1.07913367562814
"1",90,"0.3","val_global",582,"1 0",1.07800788944724
"1",90,"0.3","val_global",583,"1 0",1.07825296758794
"1",90,"0.3","val_global",584,"1 0",1.07867321683417
"1",90,"0.3","val_global",585,"1 0",1.07756154648241
"1",90,"0.3","val_global",586,"1 0",1.07697972613065
"1",90,"0.3","val_global",587,"1 0",1.07473596482412
"1",90,"0.3","val_global",588,"1 0",1.07439539874372
"1",90,"0.3","val_global",589,"1 0",1.07473076809045
"1",90,"0.3","val_global",590,"1 0",1.07582385351759
"1",90,"0.3","val_global",591,"1 0",1.07613459497487
"1",90,"0.3","val_global",592,"1 0",1.07598134723618
"1",90,"0.3","val_global",593,"1 0",1.07618215050251
"1",90,"0.3","val_global",594,"1 0",1.0763811298995
"1",90,"0.3","val_global",595,"1 0",1.07752684974874
"1",90,"0.3","val_global",596,"1 0",1.0767409241206
"1",90,"0.3","val_global",597,"1 0",1.07617190251256
"1",90,"0.3","val_global",598,"1 0",1.07549476180905
"1",90,"0.3","val_global",599,"1 0",1.07502229773869
"1",90,"0.3","val_global",600,"1 0",1.07476867437186
"1",90,"0.3","val_global",601,"1 0",1.07433750201005
"1",90,"0.3","val_global",602,"1 0",1.07511327914573
"1",90,"0.3","val_global",603,"1 0",1.07483419723618
"1",90,"0.3","val_global",604,"1 0",1.07344874924623
"1",90,"0.3","val_global",605,"1 0",1.07417387914573
"1",90,"0.3","val_global",606,"1 0",1.07289635829146
"1",90,"0.3","val_global",607,"1 0",1.07218122914573
"1",90,"0.3","val_global",608,"1 0",1.07190794246231
"1",90,"0.3","val_global",609,"1 0",1.07016753316583
"1",90,"0.3","val_global",610,"1 0",1.06914697035176
"1",90,"0.3","val_global",611,"1 0",1.06890291683417
"1",90,"0.3","val_global",612,"1 0",1.06810879698492
"1",90,"0.3","val_global",613,"1 0",1.0666777120603
"1",90,"0.3","val_global",614,"1 0",1.06636369120603
"1",90,"0.3","val_global",615,"1 0",1.0642108339196
"1",90,"0.3","val_global",616,"1 0",1.0630446138191
"1",90,"0.3","val_global",617,"1 0",1.06318241130653
"1",90,"0.3","val_global",618,"1 0",1.06384217386935
"1",90,"0.3","val_global",619,"1 0",1.06339322889447
"1",90,"0.3","val_global",620,"1 0",1.06345998090452
"1",90,"0.3","val_global",621,"1 0",1.06296265753769
"1",90,"0.3","val_global",622,"1 0",1.06261742964824
"1",90,"0.3","val_global",623,"1 0",1.06153961884422
"1",90,"0.3","val_global",624,"1 0",1.06165630301508
"1",90,"0.3","val_global",625,"1 0",1.06080451005025
"1",90,"0.3","val_global",626,"1 0",1.06009052060302
"1",90,"0.3","val_global",627,"1 0",1.06076207361809
"1",90,"0.3","val_global",628,"1 0",1.06011438567839
"1",90,"0.3","val_global",629,"1 0",1.05914231909548
"1",90,"0.3","val_global",630,"1 0",1.05843367060302
"1",90,"0.3","val_global",631,"1 0",1.05796887763819
"1",90,"0.3","val_global",632,"1 0",1.05799289824121
"1",90,"0.3","val_global",633,"1 0",1.05770637211055
"1",90,"0.3","val_global",634,"1 0",1.0569718040201
"1",90,"0.3","val_global",635,"1 0",1.05715787437186
"1",90,"0.3","val_global",636,"1 0",1.05662907537688
"1",90,"0.3","val_global",637,"1 0",1.05580612964824
"1",90,"0.3","val_global",638,"1 0",1.05459442386935
"1",90,"0.3","val_global",639,"1 0",1.05368407487437
"1",90,"0.3","val_global",640,"1 0",1.05225440728643
"1",90,"0.3","val_global",641,"1 0",1.05138799497487
"1",90,"0.3","val_global",642,"1 0",1.05101564522613
"1",90,"0.3","val_global",643,"1 0",1.05070073366834
"1",90,"0.3","val_global",644,"1 0",1.05110473291457
"1",90,"0.3","val_global",645,"1 0",1.05070268517588
"1",90,"0.3","val_global",646,"1 0",1.0506955258794
"1",90,"0.3","val_global",647,"1 0",1.05029413090452
"1",90,"0.3","val_global",648,"1 0",1.05004602336683
"1",90,"0.3","val_global",649,"1 0",1.0507114201005
"1",90,"0.3","val_global",650,"1 0",1.05042177060302
"1",90,"0.3","val_global",651,"1 0",1.05043813090452
"1",90,"0.3","val_global",652,"1 0",1.04953290326633
"1",90,"0.3","val_global",653,"1 0",1.04939903869347
"1",90,"0.3","val_global",654,"1 0",1.04946271683417
"1",90,"0.3","val_global",655,"1 0",1.0499136298995
"1",90,"0.3","val_global",656,"1 0",1.04973679045226
"1",90,"0.3","val_global",657,"1 0",1.04890105050251
"1",90,"0.3","val_global",658,"1 0",1.04907316457286
"1",90,"0.3","val_global",659,"1 0",1.04957395351759
"1",90,"0.3","val_global",660,"1 0",1.04925878165829
"1",90,"0.3","val_global",661,"1 0",1.04938433366834
"1",90,"0.3","val_global",662,"1 0",1.04884843140704
"1",90,"0.3","val_global",663,"1 0",1.04850572914573
"1",90,"0.3","val_global",664,"1 0",1.04743898467337
"1",90,"0.3","val_global",665,"1 0",1.04715060251256
"1",90,"0.3","val_global",666,"1 0",1.0463111218593
"1",90,"0.3","val_global",667,"1 0",1.04651073241206
"1",90,"0.3","val_global",668,"1 0",1.04611818567839
"1",90,"0.3","val_global",669,"1 0",1.0452971861809
"1",90,"0.3","val_global",670,"1 0",1.04582352562814
"1",90,"0.3","val_global",671,"1 0",1.04468458316583
"1",90,"0.3","val_global",672,"1 0",1.04575438592965
"1",90,"0.3","val_global",673,"1 0",1.04510732311558
"1",90,"0.3","val_global",674,"1 0",1.04513370427136
"1",90,"0.3","val_global",675,"1 0",1.04381865226131
"1",90,"0.3","val_global",676,"1 0",1.04402192738693
"1",90,"0.3","val_global",677,"1 0",1.04323282060302
"1",90,"0.3","val_global",678,"1 0",1.04246767688442
"1",90,"0.3","val_global",679,"1 0",1.04147753542714
"1",90,"0.3","val_global",680,"1 0",1.04165274120603
"1",90,"0.3","val_global",681,"1 0",1.04139490025126
"1",90,"0.3","val_global",682,"1 0",1.04038037914573
"1",90,"0.3","val_global",683,"1 0",1.04020131432161
"1",90,"0.3","val_global",684,"1 0",1.03951876180905
"1",90,"0.3","val_global",685,"1 0",1.03856352336683
"1",90,"0.3","val_global",686,"1 0",1.03912190276382
"1",90,"0.3","val_global",687,"1 0",1.0391100218593
"1",90,"0.3","val_global",688,"1 0",1.03887054748744
"1",90,"0.3","val_global",689,"1 0",1.03884580276382
"1",90,"0.3","val_global",690,"1 0",1.03799864020101
"1",90,"0.3","val_global",691,"1 0",1.03764148442211
"1",90,"0.3","val_global",692,"1 0",1.03613835452261
"1",90,"0.3","val_global",693,"1 0",1.0353444879397
"1",90,"0.3","val_global",694,"1 0",1.03354117211055
"1",90,"0.3","val_global",695,"1 0",1.03337743994975
"1",90,"0.3","val_global",696,"1 0",1.03274036005025
"1",90,"0.3","val_global",697,"1 0",1.03314197512563
"1",90,"0.3","val_global",698,"1 0",1.03221493266332
"1",90,"0.3","val_global",699,"1 0",1.03213591180905
"1",90,"0.3","val_global",700,"1 0",1.03128058894472
"1",90,"0.3","val_global",701,"1 0",1.03105940703518
"1",90,"0.3","val_global",702,"1 0",1.03090732964824
"1",90,"0.3","val_global",703,"1 0",1.02975118442211
"1",90,"0.3","val_global",704,"1 0",1.02829274798995
"1",90,"0.3","val_global",705,"1 0",1.02844436180905
"1",90,"0.3","val_global",706,"1 0",1.02803757914573
"1",90,"0.3","val_global",707,"1 0",1.02667762788945
"1",90,"0.3","val_global",708,"1 0",1.02567178768844
"1",90,"0.3","val_global",709,"1 0",1.02544287864322
"1",90,"0.3","val_global",710,"1 0",1.02540345829146
"1",90,"0.3","val_global",711,"1 0",1.02555802964824
"1",90,"0.3","val_global",712,"1 0",1.02497266582915
"1",90,"0.3","val_global",713,"1 0",1.02496204623116
"1",90,"0.3","val_global",714,"1 0",1.02481083819095
"1",90,"0.3","val_global",715,"1 0",1.02421195929648
"1",90,"0.3","val_global",716,"1 0",1.02340672286432
"1",90,"0.3","val_global",717,"1 0",1.02253950653266
"1",90,"0.3","val_global",718,"1 0",1.02292178969849
"1",90,"0.3","val_global",719,"1 0",1.02254690427136
"1",90,"0.3","val_global",720,"1 0",1.02254126105528
"1",90,"0.3","val_global",721,"1 0",1.02175504547739
"1",90,"0.3","val_global",722,"1 0",1.02155506507538
"1",90,"0.3","val_global",723,"1 0",1.02118965075377
"1",90,"0.3","val_global",724,"1 0",1.02166355150754
"1",90,"0.3","val_global",725,"1 0",1.02119839497487
"1",90,"0.3","val_global",726,"1 0",1.02022328266332
"1",90,"0.3","val_global",727,"1 0",1.01930347663317
"1",90,"0.3","val_global",728,"1 0",1.01969917964824
"1",90,"0.3","val_global",729,"1 0",1.0188044379397
"1",90,"0.3","val_global",730,"1 0",1.01832525376884
"1",90,"0.3","val_global",731,"1 0",1.01850633366834
"1",90,"0.3","val_global",732,"1 0",1.0183647540201
"1",90,"0.3","val_global",733,"1 0",1.01841902562814
"1",90,"0.3","val_global",734,"1 0",1.01915724723618
"1",90,"0.3","val_global",735,"1 0",1.0191616919598
"1",90,"0.3","val_global",736,"1 0",1.02029983969849
"1",90,"0.3","val_global",737,"1 0",1.0209345160804
"1",90,"0.3","val_global",738,"1 0",1.02034739145729
"1",90,"0.3","val_global",739,"1 0",1.02112735050251
"1",90,"0.3","val_global",740,"1 0",1.02105656834171
"1",90,"0.3","val_global",741,"1 0",1.02076179472362
"1",90,"0.3","val_global",742,"1 0",1.02126102562814
"1",90,"0.3","val_global",743,"1 0",1.02212311909548
"1",90,"0.3","val_global",744,"1 0",1.0219200459799
"1",90,"0.3","val_global",745,"1 0",1.02219926909548
"1",90,"0.3","val_global",746,"1 0",1.02270720351759
"1",90,"0.3","val_global",747,"1 0",1.02210148316583
"1",90,"0.3","val_global",748,"1 0",1.02268566758794
"1",90,"0.3","val_global",749,"1 0",1.02287881582915
"1",90,"0.3","val_global",750,"1 0",1.02276117060302
"1",90,"0.3","val_global",751,"1 0",1.02163239346734
"1",90,"0.3","val_global",752,"1 0",1.02075894170854
"1",90,"0.3","val_global",753,"1 0",1.02000671130653
"1",90,"0.3","val_global",754,"1 0",1.01939556708543
"1",90,"0.3","val_global",755,"1 0",1.01943487361809
"1",90,"0.3","val_global",756,"1 0",1.01872181331658
"1",90,"0.3","val_global",757,"1 0",1.01667482135678
"1",90,"0.3","val_global",758,"1 0",1.0169795861809
"1",90,"0.3","val_global",759,"1 0",1.01613635025126
"1",90,"0.3","val_global",760,"1 0",1.01573127060302
"1",90,"0.3","val_global",761,"1 0",1.01592773291457
"1",90,"0.3","val_global",762,"1 0",1.01438217613065
"1",90,"0.3","val_global",763,"1 0",1.01351175452261
"1",90,"0.3","val_global",764,"1 0",1.01404819849246
"1",90,"0.3","val_global",765,"1 0",1.01368888894472
"1",90,"0.3","val_global",766,"1 0",1.01350695929648
"1",90,"0.3","val_global",767,"1 0",1.01459212638191
"1",90,"0.3","val_global",768,"1 0",1.0125596620603
"1",90,"0.3","val_global",769,"1 0",1.01250892889447
"1",90,"0.3","val_global",770,"1 0",1.01209868266332
"1",90,"0.3","val_global",771,"1 0",1.01186100100503
"1",90,"0.3","val_global",772,"1 0",1.01139312160804
"1",90,"0.3","val_global",773,"1 0",1.01037671758794
"1",90,"0.3","val_global",774,"1 0",1.01068523266332
"1",90,"0.3","val_global",775,"1 0",1.00980106130653
"1",90,"0.3","val_global",776,"1 0",1.0095368718593
"1",90,"0.3","val_global",777,"1 0",1.01035246683417
"1",90,"0.3","val_global",778,"1 0",1.00870468241206
"1",90,"0.3","val_global",779,"1 0",1.00826741658291
"1",90,"0.3","val_global",780,"1 0",1.00773221256281
"1",90,"0.3","val_global",781,"1 0",1.00740863190955
"1",90,"0.3","val_global",782,"1 0",1.00728075477387
"1",90,"0.3","val_global",783,"1 0",1.00643574422111
"1",90,"0.3","val_global",784,"1 0",1.00489003442211
"1",90,"0.3","val_global",785,"1 0",1.00449632713568
"1",90,"0.3","val_global",786,"1 0",1.00354238417085
"1",90,"0.3","val_global",787,"1 0",1.0021457321608
"1",90,"0.3","val_global",788,"1 0",1.00320684874372
"1",90,"0.3","val_global",789,"1 0",1.00324245653266
"1",90,"0.3","val_global",790,"1 0",1.00297124070352
"1",90,"0.3","val_global",791,"1 0",1.00279469547739
"1",90,"0.3","val_global",792,"1 0",1.00297274120603
"1",90,"0.3","val_global",793,"1 0",1.00368167713568
"1",90,"0.3","val_global",794,"1 0",1.00242343542714
"1",90,"0.3","val_global",795,"1 0",1.0028077281407
"1",90,"0.3","val_global",796,"1 0",1.00177269497487
"1",90,"0.3","val_global",797,"1 0",1.00233539723618
"1",90,"0.3","val_global",798,"1 0",1.00301005125628
"1",90,"0.3","val_global",799,"1 0",1.00191606432161
"1",90,"0.3","val_global",800,"1 0",1.00205421432161
"1",90,"0.3","val_global",801,"1 0",1.00139830050251
"1",90,"0.3","val_global",802,"1 0",1.00274212160804
"1",90,"0.3","val_global",803,"1 0",1.00301455577889
"1",90,"0.3","val_global",804,"1 0",1.0027349459799
"1",90,"0.3","val_global",805,"1 0",1.00202398341709
"1",90,"0.3","val_global",806,"1 0",1.00218784949749
"1",90,"0.3","val_global",807,"1 0",1.00257940326633
"1",90,"0.3","val_global",808,"1 0",1.00171167085427
"1",90,"0.3","val_global",809,"1 0",1.00117504949749
"1",90,"0.3","val_global",810,"1 0",1.00095090125628
"1",90,"0.3","val_global",811,"1 0",1.0015088
"1",90,"0.3","val_global",812,"1 0",1.00142636809045
"1",90,"0.3","val_global",813,"1 0",1.0011218120603
"1",90,"0.3","val_global",814,"1 0",1.00003713291457
"1",90,"0.3","val_global",815,"1 0",0.998598390201005
"1",90,"0.3","val_global",816,"1 0",0.998115022110553
"1",90,"0.3","val_global",817,"1 0",0.996696988190955
"1",90,"0.3","val_global",818,"1 0",0.995622200251256
"1",90,"0.3","val_global",819,"1 0",0.9956333959799
"1",90,"0.3","val_global",820,"1 0",0.996543020351759
"1",90,"0.3","val_global",821,"1 0",0.996777216331658
"1",90,"0.3","val_global",822,"1 0",0.995191013819096
"1",90,"0.3","val_global",823,"1 0",0.994267511809045
"1",90,"0.3","val_global",824,"1 0",0.994562055276382
"1",90,"0.3","val_global",825,"1 0",0.994791188442211
"1",90,"0.3","val_global",826,"1 0",0.994892840703518
"1",90,"0.3","val_global",827,"1 0",0.994834220603015
"1",90,"0.3","val_global",828,"1 0",0.994854768341709
"1",90,"0.3","val_global",829,"1 0",0.993653542713568
"1",90,"0.3","val_global",830,"1 0",0.993029474120603
"1",90,"0.3","val_global",831,"1 0",0.992154983417086
"1",90,"0.3","val_global",832,"1 0",0.991271124371859
"1",90,"0.3","val_global",833,"1 0",0.990402751507538
"1",90,"0.3","val_global",834,"1 0",0.990843786934673
"1",90,"0.3","val_global",835,"1 0",0.991242656532663
"1",90,"0.3","val_global",836,"1 0",0.992485094221106
"1",90,"0.3","val_global",837,"1 0",0.993014326130653
"1",90,"0.3","val_global",838,"1 0",0.993148446733668
"1",90,"0.3","val_global",839,"1 0",0.993099721356784
"1",90,"0.3","val_global",840,"1 0",0.991947785678392
"1",90,"0.3","val_global",841,"1 0",0.99154308919598
"1",90,"0.3","val_global",842,"1 0",0.990539747236181
"1",90,"0.3","val_global",843,"1 0",0.990882038693467
"1",90,"0.3","val_global",844,"1 0",0.99070618517588
"1",90,"0.3","val_global",845,"1 0",0.989506626884422
"1",90,"0.3","val_global",846,"1 0",0.988307141457287
"1",90,"0.3","val_global",847,"1 0",0.987774674623116
"1",90,"0.3","val_global",848,"1 0",0.987636797487437
"1",90,"0.3","val_global",849,"1 0",0.988168932160804
"1",90,"0.3","val_global",850,"1 0",0.988140168090452
"1",90,"0.3","val_global",851,"1 0",0.986969504271357
"1",90,"0.3","val_global",852,"1 0",0.987686454271357
"1",90,"0.3","val_global",853,"1 0",0.987661893969849
"1",90,"0.3","val_global",854,"1 0",0.987953772864322
"1",90,"0.3","val_global",855,"1 0",0.988227483417086
"1",90,"0.3","val_global",856,"1 0",0.986948017336683
"1",90,"0.3","val_global",857,"1 0",0.98598287839196
"1",90,"0.3","val_global",858,"1 0",0.985630371356784
"1",90,"0.3","val_global",859,"1 0",0.985473602512563
"1",90,"0.3","val_global",860,"1 0",0.984948737939699
"1",90,"0.3","val_global",861,"1 0",0.985199057788945
"1",90,"0.3","val_global",862,"1 0",0.985994756030151
"1",90,"0.3","val_global",863,"1 0",0.985354052512563
"1",90,"0.3","val_global",864,"1 0",0.98593405
"1",90,"0.3","val_global",865,"1 0",0.986145362562814
"1",90,"0.3","val_global",866,"1 0",0.986393941959799
"1",90,"0.3","val_global",867,"1 0",0.986482547236181
"1",90,"0.3","val_global",868,"1 0",0.986649096231156
"1",90,"0.3","val_global",869,"1 0",0.986378427889447
"1",90,"0.3","val_global",870,"1 0",0.986260340954774
"1",90,"0.3","val_global",871,"1 0",0.986689856030151
"1",90,"0.3","val_global",872,"1 0",0.986998124623116
"1",90,"0.3","val_global",873,"1 0",0.986267270351759
"1",90,"0.3","val_global",874,"1 0",0.985728100251256
"1",90,"0.3","val_global",875,"1 0",0.985517888442211
"1",90,"0.3","val_global",876,"1 0",0.985715054522613
"1",90,"0.3","val_global",877,"1 0",0.986178542964824
"1",90,"0.3","val_global",878,"1 0",0.985872151005025
"1",90,"0.3","val_global",879,"1 0",0.984877473115578
"1",90,"0.3","val_global",880,"1 0",0.984246974120603
"1",90,"0.3","val_global",881,"1 0",0.982647485678392
"1",90,"0.3","val_global",882,"1 0",0.982704570351759
"1",90,"0.3","val_global",883,"1 0",0.98292899798995
"1",90,"0.3","val_global",884,"1 0",0.981453049748744
"1",90,"0.3","val_global",885,"1 0",0.981145079396985
"1",90,"0.3","val_global",886,"1 0",0.981086072361809
"1",90,"0.3","val_global",887,"1 0",0.980459613819096
"1",90,"0.3","val_global",888,"1 0",0.979225201507538
"1",90,"0.3","val_global",889,"1 0",0.979193420100503
"1",90,"0.3","val_global",890,"1 0",0.978447321859297
"1",90,"0.3","val_global",891,"1 0",0.977881766582915
"1",90,"0.3","val_global",892,"1 0",0.976367847236181
"1",90,"0.3","val_global",893,"1 0",0.976314707788945
"1",90,"0.3","val_global",894,"1 0",0.976328911306533
"1",90,"0.3","val_global",895,"1 0",0.975497476884422
"1",90,"0.3","val_global",896,"1 0",0.974824327638191
"1",90,"0.3","val_global",897,"1 0",0.974242232160804
"1",90,"0.3","val_global",898,"1 0",0.97421002839196
"1",90,"0.3","val_global",899,"1 0",0.974718617839196
"1",90,"0.3","val_global",900,"1 0",0.97553555879397
"1",90,"0.3","val_global",901,"1 0",0.976131139949749
"1",90,"0.3","val_global",902,"1 0",0.97559346959799
"1",90,"0.3","val_global",903,"1 0",0.974695855527638
"1",90,"0.3","val_global",904,"1 0",0.974497257286432
"1",90,"0.3","val_global",905,"1 0",0.974725934924623
"1",90,"0.3","val_global",906,"1 0",0.974462766582915
"1",90,"0.3","val_global",907,"1 0",0.974567423869347
"1",90,"0.3","val_global",908,"1 0",0.975776936432161
"1",90,"0.3","val_global",909,"1 0",0.97474640879397
"1",90,"0.3","val_global",910,"1 0",0.974732781155779
"1",90,"0.3","val_global",911,"1 0",0.974656140452261
"1",90,"0.3","val_global",912,"1 0",0.973960442462312
"1",90,"0.3","val_global",913,"1 0",0.973817389949749
"1",90,"0.3","val_global",914,"1 0",0.972795047487437
"1",90,"0.3","val_global",915,"1 0",0.97259918517588
"1",90,"0.3","val_global",916,"1 0",0.972861846984925
"1",90,"0.3","val_global",917,"1 0",0.97255538040201
"1",90,"0.3","val_global",918,"1 0",0.97277163517588
"1",90,"0.3","val_global",919,"1 0",0.972970004522613
"1",90,"0.3","val_global",920,"1 0",0.972598967839196
"1",90,"0.3","val_global",921,"1 0",0.97211031080402
"1",90,"0.3","val_global",922,"1 0",0.970807631155779
"1",90,"0.3","val_global",923,"1 0",0.971028999246231
"1",90,"0.3","val_global",924,"1 0",0.97093542839196
"1",90,"0.3","val_global",925,"1 0",0.970593070603015
"1",90,"0.3","val_global",926,"1 0",0.969543302261307
"1",90,"0.3","val_global",927,"1 0",0.969300189447236
"1",90,"0.3","val_global",928,"1 0",0.967742573618091
"1",90,"0.3","val_global",929,"1 0",0.967595731155779
"1",90,"0.3","val_global",930,"1 0",0.967404308040201
"1",90,"0.3","val_global",931,"1 0",0.967278018844221
"1",90,"0.3","val_global",932,"1 0",0.968091909798995
"1",90,"0.3","val_global",933,"1 0",0.968160266080402
"1",90,"0.3","val_global",934,"1 0",0.968941065829146
"1",90,"0.3","val_global",935,"1 0",0.968874294472362
"1",90,"0.3","val_global",936,"1 0",0.968742753517588
"1",90,"0.3","val_global",937,"1 0",0.968027528894472
"1",90,"0.3","val_global",938,"1 0",0.966723898492462
"1",90,"0.3","val_global",939,"1 0",0.9663035459799
"1",90,"0.3","val_global",940,"1 0",0.966536670351759
"1",90,"0.3","val_global",941,"1 0",0.966287347236181
"1",90,"0.3","val_global",942,"1 0",0.967139938944724
"1",90,"0.3","val_global",943,"1 0",0.968330668341709
"1",90,"0.3","val_global",944,"1 0",0.968322554020101
"1",90,"0.3","val_global",945,"1 0",0.968220906532663
"1",90,"0.3","val_global",946,"1 0",0.968403218844221
"1",90,"0.3","val_global",947,"1 0",0.968043655025126
"1",90,"0.3","val_global",948,"1 0",0.96859421080402
"1",90,"0.3","val_global",949,"1 0",0.968228165075377
"1",90,"0.3","val_global",950,"1 0",0.968274790703518
"1",90,"0.3","val_global",951,"1 0",0.968392620351759
"1",90,"0.3","val_global",952,"1 0",0.968705296482412
"1",90,"0.3","val_global",953,"1 0",0.968468741959799
"1",90,"0.3","val_global",954,"1 0",0.967577140703518
"1",90,"0.3","val_global",955,"1 0",0.96712083241206
"1",90,"0.3","val_global",956,"1 0",0.966103861306533
"1",90,"0.3","val_global",957,"1 0",0.966615731909548
"1",90,"0.3","val_global",958,"1 0",0.967049309547739
"1",90,"0.3","val_global",959,"1 0",0.966947629648241
"1",90,"0.3","val_global",960,"1 0",0.965678049497487
"1",90,"0.3","val_global",961,"1 0",0.965103936180905
"1",90,"0.3","val_global",962,"1 0",0.965664959798995
"1",90,"0.3","val_global",963,"1 0",0.964378140954774
"1",90,"0.3","val_global",964,"1 0",0.96403924120603
"1",90,"0.3","val_global",965,"1 0",0.963416273366834
"1",90,"0.3","val_global",966,"1 0",0.96308561281407
"1",90,"0.3","val_global",967,"1 0",0.962797664824121
"1",90,"0.3","val_global",968,"1 0",0.961829655527638
"1",90,"0.3","val_global",969,"1 0",0.961779246482412
"1",90,"0.3","val_global",970,"1 0",0.96188574798995
"1",90,"0.3","val_global",971,"1 0",0.961134954773869
"1",90,"0.3","val_global",972,"1 0",0.960765927386935
"1",90,"0.3","val_global",973,"1 0",0.960666040452261
"1",90,"0.3","val_global",974,"1 0",0.96087148040201
"1",90,"0.3","val_global",975,"1 0",0.961354918341709
"1",90,"0.3","val_global",976,"1 0",0.962303700502513
"1",90,"0.3","val_global",977,"1 0",0.961024763567839
"1",90,"0.3","val_global",978,"1 0",0.960877947738694
"1",90,"0.3","val_global",979,"1 0",0.960650034170854
"1",90,"0.3","val_global",980,"1 0",0.960841211306533
"1",90,"0.3","val_global",981,"1 0",0.961000763819096
"1",90,"0.3","val_global",982,"1 0",0.959885512060302
"1",90,"0.3","val_global",983,"1 0",0.960212298994975
"1",90,"0.3","val_global",984,"1 0",0.961057116834171
"1",90,"0.3","val_global",985,"1 0",0.960800161809045
"1",90,"0.3","val_global",986,"1 0",0.960581693969849
"1",90,"0.3","val_global",987,"1 0",0.960862748492463
"1",90,"0.3","val_global",988,"1 0",0.961472244221106
"1",90,"0.3","val_global",989,"1 0",0.961027721105528
"1",90,"0.3","val_global",990,"1 0",0.960084057788945
"1",90,"0.3","val_global",991,"1 0",0.959235281155779
"1",90,"0.3","val_global",992,"1 0",0.958741401758794
"1",90,"0.3","val_global",993,"1 0",0.959575599497488
"1",90,"0.3","val_global",994,"1 0",0.959499057788945
"1",90,"0.3","val_global",995,"1 0",0.959452746984925
"1",90,"0.3","val_global",996,"1 0",0.958126628643216
"1",90,"0.3","val_global",997,"1 0",0.95777640879397
"1",90,"0.3","val_global",998,"1 0",0.957144644723618
"1",90,"0.3","val_global",999,"1 0",0.956409623366834
"1",90,"0.3","val_global",1000,"1 0",0.956464314070352
"1",90,"0.3","val_global",1001,"1 0",0.95661204798995
"1",90,"0.3","val_global",1002,"1 0",0.956243566331658
"1",90,"0.3","val_global",1003,"1 0",0.955845264824121
"1",90,"0.3","val_global",1004,"1 0",0.954451546231156
"1",90,"0.3","val_global",1005,"1 0",0.954704090201005
"1",90,"0.3","val_global",1006,"1 0",0.95484185678392
"1",90,"0.3","val_global",1007,"1 0",0.954368620351759
"1",90,"0.3","val_global",1008,"1 0",0.953477098743719
"1",90,"0.3","val_global",1009,"1 0",0.95316018517588
"1",90,"0.3","val_global",1010,"1 0",0.953707753768844
"1",90,"0.3","val_global",1011,"1 0",0.954175691959799
"1",90,"0.3","val_global",1012,"1 0",0.954024948743719
"1",90,"0.3","val_global",1013,"1 0",0.952282978894472
"1",90,"0.3","val_global",1014,"1 0",0.951387396482412
"1",90,"0.3","val_global",1015,"1 0",0.950354003768844
"1",90,"0.3","val_global",1016,"1 0",0.951382911809045
"1",90,"0.3","val_global",1017,"1 0",0.952097724874372
"1",90,"0.3","val_global",1018,"1 0",0.952270503768844
"1",90,"0.3","val_global",1019,"1 0",0.952311415326633
"1",90,"0.3","val_global",1020,"1 0",0.951504725125628
"1",90,"0.3","val_global",1021,"1 0",0.95143801281407
"1",90,"0.3","val_global",1022,"1 0",0.950883304522613
"1",90,"0.3","val_global",1023,"1 0",0.951627296733668
"1",90,"0.3","val_global",1024,"1 0",0.951403792462312
"1",90,"0.3","val_global",1025,"1 0",0.951855686683417
"1",90,"0.3","val_global",1026,"1 0",0.951555930150754
"1",90,"0.3","val_global",1027,"1 0",0.951083034673367
"1",90,"0.3","val_global",1028,"1 0",0.950902540703518
"1",90,"0.3","val_global",1029,"1 0",0.951092822110553
"1",90,"0.3","val_global",1030,"1 0",0.950531910301508
"1",90,"0.3","val_global",1031,"1 0",0.950818582914573
"1",90,"0.3","val_global",1032,"1 0",0.95090908040201
"1",90,"0.3","val_global",1033,"1 0",0.951715105527638
"1",90,"0.3","val_global",1034,"1 0",0.951677393969849
"1",90,"0.3","val_global",1035,"1 0",0.951636264070352
"1",90,"0.3","val_global",1036,"1 0",0.950615477135679
"1",90,"0.3","val_global",1037,"1 0",0.951193954271357
"1",90,"0.3","val_global",1038,"1 0",0.951292101507538
"1",90,"0.3","val_global",1039,"1 0",0.950714163316583
"1",90,"0.3","val_global",1040,"1 0",0.950499014572864
"1",90,"0.3","val_global",1041,"1 0",0.950002566331658
"1",90,"0.3","val_global",1042,"1 0",0.950690455778895
"1",90,"0.3","val_global",1043,"1 0",0.949132017336684
"1",90,"0.3","val_global",1044,"1 0",0.949397969346734
"1",90,"0.3","val_global",1045,"1 0",0.948421432663317
"1",90,"0.3","val_global",1046,"1 0",0.948432965829146
"1",90,"0.3","val_global",1047,"1 0",0.948387351005025
"1",90,"0.3","val_global",1048,"1 0",0.948254631658292
"1",90,"0.3","val_global",1049,"1 0",0.947718099497487
"1",90,"0.3","val_global",1050,"1 0",0.948426675376884
"1",90,"0.3","val_global",1051,"1 0",0.94786483919598
"1",90,"0.3","val_global",1052,"1 0",0.945830300502513
"1",90,"0.3","val_global",1053,"1 0",0.944696753517588
"1",90,"0.3","val_global",1054,"1 0",0.944576760301508
"1",90,"0.3","val_global",1055,"1 0",0.944570936432161
"1",90,"0.3","val_global",1056,"1 0",0.944296310301508
"1",90,"0.3","val_global",1057,"1 0",0.942628568592965
"1",90,"0.3","val_global",1058,"1 0",0.941878063065327
"1",90,"0.3","val_global",1059,"1 0",0.941869075879397
"1",90,"0.3","val_global",1060,"1 0",0.941349325376885
"1",90,"0.3","val_global",1061,"1 0",0.942032740703518
"1",90,"0.3","val_global",1062,"1 0",0.942354307788945
"1",90,"0.3","val_global",1063,"1 0",0.941315257537689
"1",90,"0.3","val_global",1064,"1 0",0.941677174874372
"1",90,"0.3","val_global",1065,"1 0",0.940873160552764
"1",90,"0.3","val_global",1066,"1 0",0.941335938693467
"1",90,"0.3","val_global",1067,"1 0",0.940489732914573
"1",90,"0.3","val_global",1068,"1 0",0.940716464824121
"1",90,"0.3","val_global",1069,"1 0",0.940774574120603
"1",90,"0.3","val_global",1070,"1 0",0.939586842462312
"1",90,"0.3","val_global",1071,"1 0",0.939484501507538
"1",90,"0.3","val_global",1072,"1 0",0.939991461306533
"1",90,"0.3","val_global",1073,"1 0",0.941245577638191
"1",90,"0.3","val_global",1074,"1 0",0.940458503768844
"1",90,"0.3","val_global",1075,"1 0",0.940317746231156
"1",90,"0.3","val_global",1076,"1 0",0.940705975879397
"1",90,"0.3","val_global",1077,"1 0",0.94154226959799
"1",90,"0.3","val_global",1078,"1 0",0.941953081909548
"1",90,"0.3","val_global",1079,"1 0",0.942891246733669
"1",90,"0.3","val_global",1080,"1 0",0.943113225376885
"1",90,"0.3","val_global",1081,"1 0",0.94302162160804
"1",90,"0.3","val_global",1082,"1 0",0.942458202512563
"1",90,"0.3","val_global",1083,"1 0",0.94340868718593
"1",90,"0.3","val_global",1084,"1 0",0.942782194221106
"1",90,"0.3","val_global",1085,"1 0",0.943415680904523
"1",90,"0.3","val_global",1086,"1 0",0.942737024874372
"1",90,"0.3","val_global",1087,"1 0",0.943305845477387
"1",90,"0.3","val_global",1088,"1 0",0.942951260301508
"1",90,"0.3","val_global",1089,"1 0",0.942366914321608
"1",90,"0.3","val_global",1090,"1 0",0.94211328718593
"1",90,"0.3","val_global",1091,"1 0",0.9424235959799
"1",90,"0.3","val_global",1092,"1 0",0.942593706532663
"1",90,"0.3","val_global",1093,"1 0",0.941264901256281
"1",90,"0.3","val_global",1094,"1 0",0.941452875376884
"1",90,"0.3","val_global",1095,"1 0",0.941154671356784
"1",90,"0.3","val_global",1096,"1 0",0.940702975628141
"1",90,"0.3","val_global",1097,"1 0",0.940784966834171
"1",90,"0.3","val_global",1098,"1 0",0.940057295728643
"1",90,"0.3","val_global",1099,"1 0",0.939105468090452
"1",90,"0.3","val_global",1100,"1 0",0.939099325879397
"1",90,"0.3","val_global",1101,"1 0",0.937533694472362
"1",90,"0.3","val_global",1102,"1 0",0.936038049246231
"1",90,"0.3","val_global",1103,"1 0",0.936735489698493
"1",90,"0.3","val_global",1104,"1 0",0.936760445226131
"1",90,"0.3","val_global",1105,"1 0",0.936551295477387
"1",90,"0.3","val_global",1106,"1 0",0.936590555025126
"1",90,"0.3","val_global",1107,"1 0",0.935708001256282
"1",90,"0.3","val_global",1108,"1 0",0.934846739698493
"1",90,"0.3","val_global",1109,"1 0",0.935289633668342
"1",90,"0.3","val_global",1110,"1 0",0.934887725879397
"1",90,"0.3","val_global",1111,"1 0",0.933770671356784
"1",90,"0.3","val_global",1112,"1 0",0.933562298743719
"1",90,"0.3","val_global",1113,"1 0",0.933864570351759
"1",90,"0.3","val_global",1114,"1 0",0.934861191457287
"1",90,"0.3","val_global",1115,"1 0",0.93561737361809
"1",90,"0.3","val_global",1116,"1 0",0.934896257286432
"1",90,"0.3","val_global",1117,"1 0",0.934001265829146
"1",90,"0.3","val_global",1118,"1 0",0.934121042211055
"1",90,"0.3","val_global",1119,"1 0",0.934575742211055
"1",90,"0.3","val_global",1120,"1 0",0.934139443718593
"1",90,"0.3","val_global",1121,"1 0",0.93376152437186
"1",90,"0.3","val_global",1122,"1 0",0.933966660301508
"1",90,"0.3","val_global",1123,"1 0",0.932079532663317
"1",90,"0.3","val_global",1124,"1 0",0.931788702512563
"1",90,"0.3","val_global",1125,"1 0",0.930963278140704
"1",90,"0.3","val_global",1126,"1 0",0.930791783165829
"1",90,"0.3","val_global",1127,"1 0",0.930751706281407
"1",90,"0.3","val_global",1128,"1 0",0.930851124120603
"1",90,"0.3","val_global",1129,"1 0",0.931139296231156
"1",90,"0.3","val_global",1130,"1 0",0.931136042713568
"1",90,"0.3","val_global",1131,"1 0",0.93094643919598
"1",90,"0.3","val_global",1132,"1 0",0.930897833165829
"1",90,"0.3","val_global",1133,"1 0",0.929797486180905
"1",90,"0.3","val_global",1134,"1 0",0.92815547160804
"1",90,"0.3","val_global",1135,"1 0",0.927201491457287
"1",90,"0.3","val_global",1136,"1 0",0.927392001758794
"1",90,"0.3","val_global",1137,"1 0",0.927199349246231
"1",90,"0.3","val_global",1138,"1 0",0.926350653768844
"1",90,"0.3","val_global",1139,"1 0",0.925299879145729
"1",90,"0.3","val_global",1140,"1 0",0.925301416834171
"1",90,"0.3","val_global",1141,"1 0",0.926352109296483
"1",90,"0.3","val_global",1142,"1 0",0.92689552638191
"1",90,"0.3","val_global",1143,"1 0",0.92711028919598
"1",90,"0.3","val_global",1144,"1 0",0.926525571356784
"1",90,"0.3","val_global",1145,"1 0",0.926928363065327
"1",90,"0.3","val_global",1146,"1 0",0.926982568090452
"1",90,"0.3","val_global",1147,"1 0",0.927214762311558
"1",90,"0.3","val_global",1148,"1 0",0.926401225376885
"1",90,"0.3","val_global",1149,"1 0",0.925596336180905
"1",90,"0.3","val_global",1150,"1 0",0.924695176130653
"1",90,"0.3","val_global",1151,"1 0",0.924723544221106
"1",90,"0.3","val_global",1152,"1 0",0.924356327135679
"1",90,"0.3","val_global",1153,"1 0",0.925232236934673
"1",90,"0.3","val_global",1154,"1 0",0.925773703517588
"1",90,"0.3","val_global",1155,"1 0",0.925318959045226
"1",90,"0.3","val_global",1156,"1 0",0.924564771859297
"1",90,"0.3","val_global",1157,"1 0",0.924015635678392
"1",90,"0.3","val_global",1158,"1 0",0.924451018844221
"1",90,"0.3","val_global",1159,"1 0",0.925392851507538
"1",90,"0.3","val_global",1160,"1 0",0.924988371105528
"1",90,"0.3","val_global",1161,"1 0",0.924545547487437
"1",90,"0.3","val_global",1162,"1 0",0.92458618919598
"1",90,"0.3","val_global",1163,"1 0",0.924694839447236
"1",90,"0.3","val_global",1164,"1 0",0.923953388442211
"1",90,"0.3","val_global",1165,"1 0",0.923088020351759
"1",90,"0.3","val_global",1166,"1 0",0.922356000753769
"1",90,"0.3","val_global",1167,"1 0",0.922708183165829
"1",90,"0.3","val_global",1168,"1 0",0.923441903768844
"1",90,"0.3","val_global",1169,"1 0",0.922831409296482
"1",90,"0.3","val_global",1170,"1 0",0.922589337688442
"1",90,"0.3","val_global",1171,"1 0",0.92211755879397
"1",90,"0.3","val_global",1172,"1 0",0.922946409798995
"1",90,"0.3","val_global",1173,"1 0",0.922630158542714
"1",90,"0.3","val_global",1174,"1 0",0.921971545226131
"1",90,"0.3","val_global",1175,"1 0",0.923137607537689
"1",90,"0.3","val_global",1176,"1 0",0.923718624874372
"1",90,"0.3","val_global",1177,"1 0",0.924560294974875
"1",90,"0.3","val_global",1178,"1 0",0.92492450879397
"1",90,"0.3","val_global",1179,"1 0",0.923610432160804
"1",90,"0.3","val_global",1180,"1 0",0.923688312060302
"1",90,"0.3","val_global",1181,"1 0",0.923263044221106
"1",90,"0.3","val_global",1182,"1 0",0.922708371105528
"1",90,"0.3","val_global",1183,"1 0",0.922757550502513
"1",90,"0.3","val_global",1184,"1 0",0.923641783919598
"1",90,"0.3","val_global",1185,"1 0",0.924271153266332
"1",90,"0.3","val_global",1186,"1 0",0.924431222110553
"1",90,"0.3","val_global",1187,"1 0",0.923785914321608
"1",90,"0.3","val_global",1188,"1 0",0.924049663065327
"1",90,"0.3","val_global",1189,"1 0",0.925474090954774
"1",90,"0.3","val_global",1190,"1 0",0.926059982160804
"1",90,"0.3","val_global",1191,"1 0",0.927077395226131
"1",90,"0.3","val_global",1192,"1 0",0.925784017085427
"1",90,"0.3","val_global",1193,"1 0",0.925148980150754
"1",90,"0.3","val_global",1194,"1 0",0.926076160552764
"1",90,"0.3","val_global",1195,"1 0",0.925050706030151
"1",90,"0.3","val_global",1196,"1 0",0.924751561809045
"1",90,"0.3","val_global",1197,"1 0",0.923552022613065
"1",90,"0.3","val_global",1198,"1 0",0.922334146733668
"1",90,"0.3","val_global",1199,"1 0",0.922104151507538
"1",90,"0.3","val_global",1200,"1 0",0.921540350502513
"1",90,"0.3","val_global",1201,"1 0",0.92117969798995
"1",90,"0.3","val_global",1202,"1 0",0.921165844974875
"1",90,"0.3","val_global",1203,"1 0",0.920897525376885
"1",90,"0.3","val_global",1204,"1 0",0.920195248743719
"1",90,"0.3","val_global",1205,"1 0",0.919618888944724
"1",90,"0.3","val_global",1206,"1 0",0.918883597236181
"1",90,"0.3","val_global",1207,"1 0",0.918841641457287
"1",90,"0.3","val_global",1208,"1 0",0.919482626130653
"1",90,"0.3","val_global",1209,"1 0",0.919069736432161
"1",90,"0.3","val_global",1210,"1 0",0.918294632160804
"1",90,"0.3","val_global",1211,"1 0",0.916878505025126
"1",90,"0.3","val_global",1212,"1 0",0.917016853266332
"1",90,"0.3","val_global",1213,"1 0",0.917195922361809
"1",90,"0.3","val_global",1214,"1 0",0.916177744723618
"1",90,"0.3","val_global",1215,"1 0",0.91490643241206
"1",90,"0.3","val_global",1216,"1 0",0.915394097738694
"1",90,"0.3","val_global",1217,"1 0",0.915564646733668
"1",90,"0.3","val_global",1218,"1 0",0.916391723869347
"1",90,"0.3","val_global",1219,"1 0",0.916407424120603
"1",90,"0.3","val_global",1220,"1 0",0.916226837688442
"1",90,"0.3","val_global",1221,"1 0",0.91533300201005
"1",90,"0.3","val_global",1222,"1 0",0.914265750251256
"1",90,"0.3","val_global",1223,"1 0",0.914629432160804
"1",90,"0.3","val_global",1224,"1 0",0.915025895728643
"1",90,"0.3","val_global",1225,"1 0",0.915171163819096
"1",90,"0.3","val_global",1226,"1 0",0.914548217336683
"1",90,"0.3","val_global",1227,"1 0",0.914609190452261
"1",90,"0.3","val_global",1228,"1 0",0.913841415829146
"1",90,"0.3","val_global",1229,"1 0",0.912794810050251
"1",90,"0.3","val_global",1230,"1 0",0.912559869346734
"1",90,"0.3","val_global",1231,"1 0",0.913020553266332
"1",90,"0.3","val_global",1232,"1 0",0.912945477889447
"1",90,"0.3","val_global",1233,"1 0",0.913340419849246
"1",90,"0.3","val_global",1234,"1 0",0.912944165326633
"1",90,"0.3","val_global",1235,"1 0",0.913146392211055
"1",90,"0.3","val_global",1236,"1 0",0.912413494974875
"1",90,"0.3","val_global",1237,"1 0",0.912368712060302
"1",90,"0.3","val_global",1238,"1 0",0.912131514824121
"1",90,"0.3","val_global",1239,"1 0",0.911916522110553
"1",90,"0.3","val_global",1240,"1 0",0.911765129648241
"1",90,"0.3","val_global",1241,"1 0",0.91332448919598
"1",90,"0.3","val_global",1242,"1 0",0.913522001507538
"1",90,"0.3","val_global",1243,"1 0",0.912729672613065
"1",90,"0.3","val_global",1244,"1 0",0.912072215829146
"1",90,"0.3","val_global",1245,"1 0",0.91246797160804
"1",90,"0.3","val_global",1246,"1 0",0.912737722110553
"1",90,"0.3","val_global",1247,"1 0",0.912402366331658
"1",90,"0.3","val_global",1248,"1 0",0.910839708291457
"1",90,"0.3","val_global",1249,"1 0",0.910911619849246
"1",90,"0.3","val_global",1250,"1 0",0.912362968844221
"1",90,"0.3","val_global",1251,"1 0",0.912416303266332
"1",90,"0.3","val_global",1252,"1 0",0.911905774371859
"1",90,"0.3","val_global",1253,"1 0",0.911338706532663
"1",90,"0.3","val_global",1254,"1 0",0.911699568341709
"1",90,"0.3","val_global",1255,"1 0",0.912057627386935
"1",90,"0.3","val_global",1256,"1 0",0.91205368718593
"1",90,"0.3","val_global",1257,"1 0",0.912121665829146
"1",90,"0.3","val_global",1258,"1 0",0.910865390452261
"1",90,"0.3","val_global",1259,"1 0",0.911490779899498
"1",90,"0.3","val_global",1260,"1 0",0.911338407286432
"1",90,"0.3","val_global",1261,"1 0",0.909714624371859
"1",90,"0.3","val_global",1262,"1 0",0.909965338693467
"1",90,"0.3","val_global",1263,"1 0",0.90992408040201
"1",90,"0.3","val_global",1264,"1 0",0.910067594221106
"1",90,"0.3","val_global",1265,"1 0",0.90889086080402
"1",90,"0.3","val_global",1266,"1 0",0.908891951758794
"1",90,"0.3","val_global",1267,"1 0",0.908895437688442
"1",90,"0.3","val_global",1268,"1 0",0.909426350753769
"1",90,"0.3","val_global",1269,"1 0",0.908759347487437
"1",90,"0.3","val_global",1270,"1 0",0.908865184673367
"1",90,"0.3","val_global",1271,"1 0",0.908458412060302
"1",90,"0.3","val_global",1272,"1 0",0.90886883517588
"1",90,"0.3","val_global",1273,"1 0",0.908919815829146
"1",90,"0.3","val_global",1274,"1 0",0.908298729648241
"1",90,"0.3","val_global",1275,"1 0",0.908191569346734
"1",90,"0.3","val_global",1276,"1 0",0.908142608040201
"1",90,"0.3","val_global",1277,"1 0",0.907793653015075
"1",90,"0.3","val_global",1278,"1 0",0.907254173366834
"1",90,"0.3","val_global",1279,"1 0",0.907352373618091
"1",90,"0.3","val_global",1280,"1 0",0.907661010301508
"1",90,"0.3","val_global",1281,"1 0",0.907608296231156
"1",90,"0.3","val_global",1282,"1 0",0.907527170351759
"1",90,"0.3","val_global",1283,"1 0",0.906838558542714
"1",90,"0.3","val_global",1284,"1 0",0.906312542211055
"1",90,"0.3","val_global",1285,"1 0",0.906270887688442
"1",90,"0.3","val_global",1286,"1 0",0.905947785929648
"1",90,"0.3","val_global",1287,"1 0",0.90507388718593
"1",90,"0.3","val_global",1288,"1 0",0.904653846482412
"1",90,"0.3","val_global",1289,"1 0",0.9054939959799
"1",90,"0.3","val_global",1290,"1 0",0.904260130653266
"1",90,"0.3","val_global",1291,"1 0",0.904472554773869
"1",90,"0.3","val_global",1292,"1 0",0.903893193216081
"1",90,"0.3","val_global",1293,"1 0",0.903273473869347
"1",90,"0.3","val_global",1294,"1 0",0.902971427386935
"1",90,"0.3","val_global",1295,"1 0",0.90235483919598
"1",90,"0.3","val_global",1296,"1 0",0.901962925628141
"1",90,"0.3","val_global",1297,"1 0",0.902699228140704
"1",90,"0.3","val_global",1298,"1 0",0.90418852160804
"1",90,"0.3","val_global",1299,"1 0",0.903138295226131
"1",90,"0.3","val_global",1300,"1 0",0.903134115829146
"1",90,"0.3","val_global",1301,"1 0",0.903473662562814
"1",90,"0.3","val_global",1302,"1 0",0.903957212562814
"1",90,"0.3","val_global",1303,"1 0",0.904149026884422
"1",90,"0.3","val_global",1304,"1 0",0.903978963567839
"1",90,"0.3","val_global",1305,"1 0",0.904909510552764
"1",90,"0.3","val_global",1306,"1 0",0.904342665326633
"1",90,"0.3","val_global",1307,"1 0",0.904715607286432
"1",90,"0.3","val_global",1308,"1 0",0.905015248743719
"1",90,"0.3","val_global",1309,"1 0",0.905287038190955
"1",90,"0.3","val_global",1310,"1 0",0.905741005276382
"1",90,"0.3","val_global",1311,"1 0",0.905029335427136
"1",90,"0.3","val_global",1312,"1 0",0.905056363316583
"1",90,"0.3","val_global",1313,"1 0",0.904671280904523
"1",90,"0.3","val_global",1314,"1 0",0.905339348743719
"1",90,"0.3","val_global",1315,"1 0",0.905934780653266
"1",90,"0.3","val_global",1316,"1 0",0.904964324371859
"1",90,"0.3","val_global",1317,"1 0",0.903458293467337
"1",90,"0.3","val_global",1318,"1 0",0.90311924120603
"1",90,"0.3","val_global",1319,"1 0",0.90305148919598
"1",90,"0.3","val_global",1320,"1 0",0.902097124874372
"1",90,"0.3","val_global",1321,"1 0",0.901934609547739
"1",90,"0.3","val_global",1322,"1 0",0.901213136180905
"1",90,"0.3","val_global",1323,"1 0",0.901177475628141
"1",90,"0.3","val_global",1324,"1 0",0.901477866834171
"1",90,"0.3","val_global",1325,"1 0",0.900944707537689
"1",90,"0.3","val_global",1326,"1 0",0.901072268844221
"1",90,"0.3","val_global",1327,"1 0",0.900929469849246
"1",90,"0.3","val_global",1328,"1 0",0.901517174120603
"1",90,"0.3","val_global",1329,"1 0",0.900329519849246
"1",90,"0.3","val_global",1330,"1 0",0.899802803517588
"1",90,"0.3","val_global",1331,"1 0",0.899761177386935
"1",90,"0.3","val_global",1332,"1 0",0.900138282160804
"1",90,"0.3","val_global",1333,"1 0",0.900580829648241
"1",90,"0.3","val_global",1334,"1 0",0.899860241457286
"1",90,"0.3","val_global",1335,"1 0",0.899703673618091
"1",90,"0.3","val_global",1336,"1 0",0.900905579145729
"1",90,"0.3","val_global",1337,"1 0",0.900568905025126
"1",90,"0.3","val_global",1338,"1 0",0.900313301005025
"1",90,"0.3","val_global",1339,"1 0",0.900478646482412
"1",90,"0.3","val_global",1340,"1 0",0.900801663316583
"1",90,"0.3","val_global",1341,"1 0",0.901019086180905
"1",90,"0.3","val_global",1342,"1 0",0.900554426130653
"1",90,"0.3","val_global",1343,"1 0",0.900179346231156
"1",90,"0.3","val_global",1344,"1 0",0.899177779648241
"1",90,"0.3","val_global",1345,"1 0",0.898983573618091
"1",90,"0.3","val_global",1346,"1 0",0.899225368090452
"1",90,"0.3","val_global",1347,"1 0",0.899097323869347
"1",90,"0.3","val_global",1348,"1 0",0.898195905527638
"1",90,"0.3","val_global",1349,"1 0",0.897778308040201
"1",90,"0.3","val_global",1350,"1 0",0.896800326884422
"1",90,"0.3","val_global",1351,"1 0",0.896790901507538
"1",90,"0.3","val_global",1352,"1 0",0.895708412060302
"1",90,"0.3","val_global",1353,"1 0",0.895010152763819
"1",90,"0.3","val_global",1354,"1 0",0.894824459798995
"1",90,"0.3","val_global",1355,"1 0",0.89437723718593
"1",90,"0.3","val_global",1356,"1 0",0.893702942964824
"1",90,"0.3","val_global",1357,"1 0",0.89527938040201
"1",90,"0.3","val_global",1358,"1 0",0.894601705527638
"1",90,"0.3","val_global",1359,"1 0",0.893930509045226
"1",90,"0.3","val_global",1360,"1 0",0.893652385427136
"1",90,"0.3","val_global",1361,"1 0",0.892280535929648
"1",90,"0.3","val_global",1362,"1 0",0.892978202512563
"1",90,"0.3","val_global",1363,"1 0",0.892604615326633
"1",90,"0.3","val_global",1364,"1 0",0.892607134924623
"1",90,"0.3","val_global",1365,"1 0",0.892212429396985
"1",90,"0.3","val_global",1366,"1 0",0.891948910050251
"1",90,"0.3","val_global",1367,"1 0",0.891819479145729
"1",90,"0.3","val_global",1368,"1 0",0.891645403015075
"1",90,"0.3","val_global",1369,"1 0",0.892554366582915
"1",90,"0.3","val_global",1370,"1 0",0.891873218844221
"1",90,"0.3","val_global",1371,"1 0",0.892120679899498
"1",90,"0.3","val_global",1372,"1 0",0.892187797487437
"1",90,"0.3","val_global",1373,"1 0",0.892400130150754
"1",90,"0.3","val_global",1374,"1 0",0.891943118090452
"1",90,"0.3","val_global",1375,"1 0",0.891354518592965
"1",90,"0.3","val_global",1376,"1 0",0.890856029396985
"1",90,"0.3","val_global",1377,"1 0",0.889697222864322
"1",90,"0.3","val_global",1378,"1 0",0.889608090954774
"1",90,"0.3","val_global",1379,"1 0",0.890063205276382
"1",90,"0.3","val_global",1380,"1 0",0.88978147437186
"1",90,"0.3","val_global",1381,"1 0",0.890450221105528
"1",90,"0.3","val_global",1382,"1 0",0.889358665326633
"1",90,"0.3","val_global",1383,"1 0",0.88968811758794
"1",90,"0.3","val_global",1384,"1 0",0.890234605527638
"1",90,"0.3","val_global",1385,"1 0",0.889056720854271
"1",90,"0.3","val_global",1386,"1 0",0.88792194120603
"1",90,"0.3","val_global",1387,"1 0",0.888057977638191
"1",90,"0.3","val_global",1388,"1 0",0.888573395728643
"1",90,"0.3","val_global",1389,"1 0",0.887470965829146
"1",90,"0.3","val_global",1390,"1 0",0.888367061055276
"1",90,"0.3","val_global",1391,"1 0",0.888046850502513
"1",90,"0.3","val_global",1392,"1 0",0.887574897236181
"1",90,"0.3","val_global",1393,"1 0",0.887202232914573
"1",90,"0.3","val_global",1394,"1 0",0.887902994221106
"1",90,"0.3","val_global",1395,"1 0",0.88819459120603
"1",90,"0.3","val_global",1396,"1 0",0.888855984422111
"1",90,"0.3","val_global",1397,"1 0",0.889038199246231
"1",90,"0.3","val_global",1398,"1 0",0.888700960301508
"1",90,"0.3","val_global",1399,"1 0",0.888211602512563
"1",90,"0.3","val_global",1400,"1 0",0.888726889698493
"1",90,"0.3","val_global",1401,"1 0",0.888486695477387
"1",90,"0.3","val_global",1402,"1 0",0.888380441457287
"1",90,"0.3","val_global",1403,"1 0",0.888734500502513
"1",90,"0.3","val_global",1404,"1 0",0.88902951080402
"1",90,"0.3","val_global",1405,"1 0",0.890208496482412
"1",90,"0.3","val_global",1406,"1 0",0.891837062562814
"1",90,"0.3","val_global",1407,"1 0",0.891983525628141
"1",90,"0.3","val_global",1408,"1 0",0.89054076758794
"1",90,"0.3","val_global",1409,"1 0",0.890218046984925
"1",90,"0.3","val_global",1410,"1 0",0.890062289949749
"1",90,"0.3","val_global",1411,"1 0",0.889817613316583
"1",90,"0.3","val_global",1412,"1 0",0.890182502512563
"1",90,"0.3","val_global",1413,"1 0",0.890200031407035
"1",90,"0.3","val_global",1414,"1 0",0.889904457788945
"1",90,"0.3","val_global",1415,"1 0",0.889247537939699
"1",90,"0.3","val_global",1416,"1 0",0.88815112160804
"1",90,"0.3","val_global",1417,"1 0",0.888226629145729
"1",90,"0.3","val_global",1418,"1 0",0.888934484924623
"1",90,"0.3","val_global",1419,"1 0",0.889326289949749
"1",90,"0.3","val_global",1420,"1 0",0.889394040201005
"1",90,"0.3","val_global",1421,"1 0",0.889831501005025
"1",90,"0.3","val_global",1422,"1 0",0.889829214572864
"1",90,"0.3","val_global",1423,"1 0",0.889268022361809
"1",90,"0.3","val_global",1424,"1 0",0.888279078894472
"1",90,"0.3","val_global",1425,"1 0",0.888125009296483
"1",90,"0.3","val_global",1426,"1 0",0.887470435929648
"1",90,"0.3","val_global",1427,"1 0",0.886630607788945
"1",90,"0.3","val_global",1428,"1 0",0.887674430150754
"1",90,"0.3","val_global",1429,"1 0",0.888207477638191
"1",90,"0.3","val_global",1430,"1 0",0.888200986683417
"1",90,"0.3","val_global",1431,"1 0",0.887838316834171
"1",90,"0.3","val_global",1432,"1 0",0.887439313065327
"1",90,"0.3","val_global",1433,"1 0",0.887470264824121
"1",90,"0.3","val_global",1434,"1 0",0.886869764824121
"1",90,"0.3","val_global",1435,"1 0",0.887823326884422
"1",90,"0.3","val_global",1436,"1 0",0.887388588190955
"1",90,"0.3","val_global",1437,"1 0",0.885901816834171
"1",90,"0.3","val_global",1438,"1 0",0.885245115326633
"1",90,"0.3","val_global",1439,"1 0",0.884065615829146
"1",90,"0.3","val_global",1440,"1 0",0.884765307537689
"1",90,"0.3","val_global",1441,"1 0",0.884322958542714
"1",90,"0.3","val_global",1442,"1 0",0.884609808040201
"1",90,"0.3","val_global",1443,"1 0",0.885172108542714
"1",90,"0.3","val_global",1444,"1 0",0.884736804020101
"1",90,"0.3","val_global",1445,"1 0",0.884358851758794
"1",90,"0.3","val_global",1446,"1 0",0.88410573517588
"1",90,"0.3","val_global",1447,"1 0",0.883556792964824
"1",90,"0.3","val_global",1448,"1 0",0.88255260201005
"1",90,"0.3","val_global",1449,"1 0",0.881744836432161
"1",90,"0.3","val_global",1450,"1 0",0.881971554271357
"1",90,"0.3","val_global",1451,"1 0",0.882767647236181
"1",90,"0.3","val_global",1452,"1 0",0.882769715326633
"1",90,"0.3","val_global",1453,"1 0",0.883765562311558
"1",90,"0.3","val_global",1454,"1 0",0.884209864824121
"1",90,"0.3","val_global",1455,"1 0",0.883123888442211
"1",90,"0.3","val_global",1456,"1 0",0.883776338944724
"1",90,"0.3","val_global",1457,"1 0",0.884924748994975
"1",90,"0.3","val_global",1458,"1 0",0.884951984422111
"1",90,"0.3","val_global",1459,"1 0",0.884756774623116
"1",90,"0.3","val_global",1460,"1 0",0.883046251507538
"1",90,"0.3","val_global",1461,"1 0",0.882455692713568
"1",90,"0.3","val_global",1462,"1 0",0.88102772160804
"1",90,"0.3","val_global",1463,"1 0",0.880199864321608
"1",90,"0.3","val_global",1464,"1 0",0.880988569346734
"1",90,"0.3","val_global",1465,"1 0",0.880179348743719
"1",90,"0.3","val_global",1466,"1 0",0.879672760050251
"1",90,"0.3","val_global",1467,"1 0",0.879854579648241
"1",90,"0.3","val_global",1468,"1 0",0.880591760552764
"1",90,"0.3","val_global",1469,"1 0",0.880624892211055
"1",90,"0.3","val_global",1470,"1 0",0.880704418341709
"1",90,"0.3","val_global",1471,"1 0",0.879267463819096
"1",90,"0.3","val_global",1472,"1 0",0.879949551005025
"1",90,"0.3","val_global",1473,"1 0",0.878743994723618
"1",90,"0.3","val_global",1474,"1 0",0.878628348492462
"1",90,"0.3","val_global",1475,"1 0",0.878615731155779
"1",90,"0.3","val_global",1476,"1 0",0.878438947738694
"1",90,"0.3","val_global",1477,"1 0",0.8785463959799
"1",90,"0.3","val_global",1478,"1 0",0.879146355276382
"1",90,"0.3","val_global",1479,"1 0",0.880285547487437
"1",90,"0.3","val_global",1480,"1 0",0.880842641708543
"1",90,"0.3","val_global",1481,"1 0",0.881701892462312
"1",90,"0.3","val_global",1482,"1 0",0.882107568341709
"1",90,"0.3","val_global",1483,"1 0",0.882689080653267
"1",90,"0.3","val_global",1484,"1 0",0.882354646984925
"1",90,"0.3","val_global",1485,"1 0",0.882964856030151
"1",90,"0.3","val_global",1486,"1 0",0.883202672361809
"1",90,"0.3","val_global",1487,"1 0",0.883573075125628
"1",90,"0.3","val_global",1488,"1 0",0.882916327889447
"1",90,"0.3","val_global",1489,"1 0",0.883344191457287
"1",90,"0.3","val_global",1490,"1 0",0.882180357286432
"1",90,"0.3","val_global",1491,"1 0",0.882777916834171
"1",90,"0.3","val_global",1492,"1 0",0.881381300502513
"1",90,"0.3","val_global",1493,"1 0",0.880561424371859
"1",90,"0.3","val_global",1494,"1 0",0.87932760477387
"1",90,"0.3","val_global",1495,"1 0",0.87951791080402
"1",90,"0.3","val_global",1496,"1 0",0.879366708040201
"1",90,"0.3","val_global",1497,"1 0",0.878642846482412
"1",90,"0.3","val_global",1498,"1 0",0.877504729648241
"1",90,"0.3","val_global",1499,"1 0",0.876985303517588
"1",90,"0.3","val_global",1500,"1 0",0.876460731407035
"1",90,"0.3","val_global",1501,"1 0",0.875352329899498
"1",90,"0.3","val_global",1502,"1 0",0.875502948241206
"1",90,"0.3","val_global",1503,"1 0",0.874441275376885
"1",90,"0.3","val_global",1504,"1 0",0.874608547487437
"1",90,"0.3","val_global",1505,"1 0",0.874318477638191
"1",90,"0.3","val_global",1506,"1 0",0.873751532160804
"1",90,"0.3","val_global",1507,"1 0",0.874533718592965
"1",90,"0.3","val_global",1508,"1 0",0.87385650879397
"1",90,"0.3","val_global",1509,"1 0",0.874587716331658
"1",90,"0.3","val_global",1510,"1 0",0.875363569849246
"1",90,"0.3","val_global",1511,"1 0",0.875978428140704
"1",90,"0.3","val_global",1512,"1 0",0.876195003266332
"1",90,"0.3","val_global",1513,"1 0",0.876088405527638
"1",90,"0.3","val_global",1514,"1 0",0.876744759547739
"1",90,"0.3","val_global",1515,"1 0",0.876791820351759
"1",90,"0.3","val_global",1516,"1 0",0.877109794723618
"1",90,"0.3","val_global",1517,"1 0",0.877589492462312
"1",90,"0.3","val_global",1518,"1 0",0.87773184798995
"1",90,"0.3","val_global",1519,"1 0",0.87729881959799
"1",90,"0.3","val_global",1520,"1 0",0.877568
"1",90,"0.3","val_global",1521,"1 0",0.878212365829146
"1",90,"0.3","val_global",1522,"1 0",0.877457629145729
"1",90,"0.3","val_global",1523,"1 0",0.877516388442211
"1",90,"0.3","val_global",1524,"1 0",0.877560561306533
"1",90,"0.3","val_global",1525,"1 0",0.877848600502513
"1",90,"0.3","val_global",1526,"1 0",0.878244046482412
"1",90,"0.3","val_global",1527,"1 0",0.877067539949749
"1",90,"0.3","val_global",1528,"1 0",0.876546868592965
"1",90,"0.3","val_global",1529,"1 0",0.875504801758794
"1",90,"0.3","val_global",1530,"1 0",0.874749625879397
"1",90,"0.3","val_global",1531,"1 0",0.873463561557789
"1",90,"0.3","val_global",1532,"1 0",0.873732788693467
"1",90,"0.3","val_global",1533,"1 0",0.874476449246231
"1",90,"0.3","val_global",1534,"1 0",0.874874471105528
"1",90,"0.3","val_global",1535,"1 0",0.874161766582915
"1",90,"0.3","val_global",1536,"1 0",0.873405433417086
"1",90,"0.3","val_global",1537,"1 0",0.87295493040201
"1",90,"0.3","val_global",1538,"1 0",0.873568360301508
"1",90,"0.3","val_global",1539,"1 0",0.872694810050251
"1",90,"0.3","val_global",1540,"1 0",0.872513764321608
"1",90,"0.3","val_global",1541,"1 0",0.872245347236181
"1",90,"0.3","val_global",1542,"1 0",0.872645443969849
"1",90,"0.3","val_global",1543,"1 0",0.872271071356784
"1",90,"0.3","val_global",1544,"1 0",0.87153597638191
"1",90,"0.3","val_global",1545,"1 0",0.871129384422111
"1",90,"0.3","val_global",1546,"1 0",0.871166407286432
"1",90,"0.3","val_global",1547,"1 0",0.871085490452261
"1",90,"0.3","val_global",1548,"1 0",0.872914934673367
"1",90,"0.3","val_global",1549,"1 0",0.872452174623116
"1",90,"0.3","val_global",1550,"1 0",0.872473888944724
"1",90,"0.3","val_global",1551,"1 0",0.872704904773869
"1",90,"0.3","val_global",1552,"1 0",0.872374182412061
"1",90,"0.3","val_global",1553,"1 0",0.871337405025126
"1",90,"0.3","val_global",1554,"1 0",0.870637151256282
"1",90,"0.3","val_global",1555,"1 0",0.871356936683417
"1",90,"0.3","val_global",1556,"1 0",0.871025237437186
"1",90,"0.3","val_global",1557,"1 0",0.870842858291457
"1",90,"0.3","val_global",1558,"1 0",0.87005138241206
"1",90,"0.3","val_global",1559,"1 0",0.87142346557789
"1",90,"0.3","val_global",1560,"1 0",0.870438072864322
"1",90,"0.3","val_global",1561,"1 0",0.86971522638191
"1",90,"0.3","val_global",1562,"1 0",0.869851793718593
"1",90,"0.3","val_global",1563,"1 0",0.870195166834171
"1",90,"0.3","val_global",1564,"1 0",0.870265445477387
"1",90,"0.3","val_global",1565,"1 0",0.870452991959799
"1",90,"0.3","val_global",1566,"1 0",0.868832185678392
"1",90,"0.3","val_global",1567,"1 0",0.868203370603015
"1",90,"0.3","val_global",1568,"1 0",0.866584955025126
"1",90,"0.3","val_global",1569,"1 0",0.86662542160804
"1",90,"0.3","val_global",1570,"1 0",0.866625704020101
"1",90,"0.3","val_global",1571,"1 0",0.866512124623116
"1",90,"0.3","val_global",1572,"1 0",0.865990782914573
"1",90,"0.3","val_global",1573,"1 0",0.866720571105528
"1",90,"0.3","val_global",1574,"1 0",0.866347360050251
"1",90,"0.3","val_global",1575,"1 0",0.865758793718593
"1",90,"0.3","val_global",1576,"1 0",0.866510892713568
"1",90,"0.3","val_global",1577,"1 0",0.86630542638191
"1",90,"0.3","val_global",1578,"1 0",0.865879890954774
"1",90,"0.3","val_global",1579,"1 0",0.86559692361809
"1",90,"0.3","val_global",1580,"1 0",0.866145314321608
"1",90,"0.3","val_global",1581,"1 0",0.866103864824121
"1",90,"0.3","val_global",1582,"1 0",0.866581833165829
"1",90,"0.3","val_global",1583,"1 0",0.865918474623116
"1",90,"0.3","val_global",1584,"1 0",0.86590372160804
"1",90,"0.3","val_global",1585,"1 0",0.865432188944724
"1",90,"0.3","val_global",1586,"1 0",0.866654901507538
"1",90,"0.3","val_global",1587,"1 0",0.867081718844221
"1",90,"0.3","val_global",1588,"1 0",0.867803254522613
"1",90,"0.3","val_global",1589,"1 0",0.86737265678392
"1",90,"0.3","val_global",1590,"1 0",0.866652762562814
"1",90,"0.3","val_global",1591,"1 0",0.866262451507538
"1",90,"0.3","val_global",1592,"1 0",0.867622147738694
"1",90,"0.3","val_global",1593,"1 0",0.868162658291457
"1",90,"0.3","val_global",1594,"1 0",0.867853629648241
"1",90,"0.3","val_global",1595,"1 0",0.867515333417086
"1",90,"0.3","val_global",1596,"1 0",0.867255004271357
"1",90,"0.3","val_global",1597,"1 0",0.866409619849246
"1",90,"0.3","val_global",1598,"1 0",0.866919460050251
"1",90,"0.3","val_global",1599,"1 0",0.866287718341709
"1",90,"0.3","val_global",1600,"1 0",0.865910766582915
"1",90,"0.3","val_global",1601,"1 0",0.866094536180905
"1",90,"0.3","val_global",1602,"1 0",0.865319707035176
"1",90,"0.3","val_global",1603,"1 0",0.865480024371859
"1",90,"0.3","val_global",1604,"1 0",0.865346936432161
"1",90,"0.3","val_global",1605,"1 0",0.865948098743719
"1",90,"0.3","val_global",1606,"1 0",0.865943520854271
"1",90,"0.3","val_global",1607,"1 0",0.86611174120603
"1",90,"0.3","val_global",1608,"1 0",0.866036541708543
"1",90,"0.3","val_global",1609,"1 0",0.865883334422111
"1",90,"0.3","val_global",1610,"1 0",0.865657189949749
"1",90,"0.3","val_global",1611,"1 0",0.865964357286432
"1",90,"0.3","val_global",1612,"1 0",0.864160720603015
"1",90,"0.3","val_global",1613,"1 0",0.863130276884422
"1",90,"0.3","val_global",1614,"1 0",0.862914885929648
"1",90,"0.3","val_global",1615,"1 0",0.862967412311558
"1",90,"0.3","val_global",1616,"1 0",0.86230745879397
"1",90,"0.3","val_global",1617,"1 0",0.862519677889447
"1",90,"0.3","val_global",1618,"1 0",0.86212852160804
"1",90,"0.3","val_global",1619,"1 0",0.862393708040201
"1",90,"0.3","val_global",1620,"1 0",0.862956473869347
"1",90,"0.3","val_global",1621,"1 0",0.862778479648241
"1",90,"0.3","val_global",1622,"1 0",0.862504510552764
"1",90,"0.3","val_global",1623,"1 0",0.861702172110553
"1",90,"0.3","val_global",1624,"1 0",0.860739178140704
"1",90,"0.3","val_global",1625,"1 0",0.859920048994975
"1",90,"0.3","val_global",1626,"1 0",0.859509023869347
"1",90,"0.3","val_global",1627,"1 0",0.859099308291457
"1",90,"0.3","val_global",1628,"1 0",0.859865638693467
"1",90,"0.3","val_global",1629,"1 0",0.860504688944724
"1",90,"0.3","val_global",1630,"1 0",0.861689240954774
"1",90,"0.3","val_global",1631,"1 0",0.861317607286432
"1",90,"0.3","val_global",1632,"1 0",0.862544414824121
"1",90,"0.3","val_global",1633,"1 0",0.862374981909548
"1",90,"0.3","val_global",1634,"1 0",0.862833027638191
"1",90,"0.3","val_global",1635,"1 0",0.863142356030151
"1",90,"0.3","val_global",1636,"1 0",0.863498714824121
"1",90,"0.3","val_global",1637,"1 0",0.863265441708543
"1",90,"0.3","val_global",1638,"1 0",0.863069283417085
"1",90,"0.3","val_global",1639,"1 0",0.862580575376885
"1",90,"0.3","val_global",1640,"1 0",0.861764632663317
"1",90,"0.3","val_global",1641,"1 0",0.862299961557789
"1",90,"0.3","val_global",1642,"1 0",0.863106220100503
"1",90,"0.3","val_global",1643,"1 0",0.86374317638191
"1",90,"0.3","val_global",1644,"1 0",0.864584036683417
"1",90,"0.3","val_global",1645,"1 0",0.863997026633166
"1",90,"0.3","val_global",1646,"1 0",0.863674449246231
"1",90,"0.3","val_global",1647,"1 0",0.863224854271357
"1",90,"0.3","val_global",1648,"1 0",0.861912535929648
"1",90,"0.3","val_global",1649,"1 0",0.860954813819096
"1",90,"0.3","val_global",1650,"1 0",0.860191161306533
"1",90,"0.3","val_global",1651,"1 0",0.860207654522613
"1",90,"0.3","val_global",1652,"1 0",0.859732382914573
"1",90,"0.3","val_global",1653,"1 0",0.86081546959799
"1",90,"0.3","val_global",1654,"1 0",0.861413619346734
"1",90,"0.3","val_global",1655,"1 0",0.860600596482412
"1",90,"0.3","val_global",1656,"1 0",0.861222130904523
"1",90,"0.3","val_global",1657,"1 0",0.861926068844221
"1",90,"0.3","val_global",1658,"1 0",0.861558872361809
"1",90,"0.3","val_global",1659,"1 0",0.861771797487437
"1",90,"0.3","val_global",1660,"1 0",0.862562005276382
"1",90,"0.3","val_global",1661,"1 0",0.862600242462312
"1",90,"0.3","val_global",1662,"1 0",0.861408308542714
"1",90,"0.3","val_global",1663,"1 0",0.86127307638191
"1",90,"0.3","val_global",1664,"1 0",0.860303072613065
"1",90,"0.3","val_global",1665,"1 0",0.86065215201005
"1",90,"0.3","val_global",1666,"1 0",0.859888715075377
"1",90,"0.3","val_global",1667,"1 0",0.859593837688442
"1",90,"0.3","val_global",1668,"1 0",0.859917170854271
"1",90,"0.3","val_global",1669,"1 0",0.859796911809045
"1",90,"0.3","val_global",1670,"1 0",0.859621652261307
"1",90,"0.3","val_global",1671,"1 0",0.859810934422111
"1",90,"0.3","val_global",1672,"1 0",0.860120695226131
"1",90,"0.3","val_global",1673,"1 0",0.859231087939699
"1",90,"0.3","val_global",1674,"1 0",0.858690837437186
"1",90,"0.3","val_global",1675,"1 0",0.858253997236181
"1",90,"0.3","val_global",1676,"1 0",0.857294987688442
"1",90,"0.3","val_global",1677,"1 0",0.856695430904523
"1",90,"0.3","val_global",1678,"1 0",0.857511925125628
"1",90,"0.3","val_global",1679,"1 0",0.857030901758794
"1",90,"0.3","val_global",1680,"1 0",0.85556981959799
"1",90,"0.3","val_global",1681,"1 0",0.854795879648241
"1",90,"0.3","val_global",1682,"1 0",0.855278389949749
"1",90,"0.3","val_global",1683,"1 0",0.85605647638191
"1",90,"0.3","val_global",1684,"1 0",0.855808258291457
"1",90,"0.3","val_global",1685,"1 0",0.856631359296482
"1",90,"0.3","val_global",1686,"1 0",0.857316375376885
"1",90,"0.3","val_global",1687,"1 0",0.85793559798995
"1",90,"0.3","val_global",1688,"1 0",0.857084959547739
"1",90,"0.3","val_global",1689,"1 0",0.858165581155779
"1",90,"0.3","val_global",1690,"1 0",0.858532748492462
"1",90,"0.3","val_global",1691,"1 0",0.858724757286432
"1",90,"0.3","val_global",1692,"1 0",0.858276087437186
"1",90,"0.3","val_global",1693,"1 0",0.857786520854271
"1",90,"0.3","val_global",1694,"1 0",0.8573971
"1",90,"0.3","val_global",1695,"1 0",0.858227227386935
"1",90,"0.3","val_global",1696,"1 0",0.857668468341709
"1",90,"0.3","val_global",1697,"1 0",0.857705792713568
"1",90,"0.3","val_global",1698,"1 0",0.857484378140704
"1",90,"0.3","val_global",1699,"1 0",0.856216720100503
"1",90,"0.3","val_global",1700,"1 0",0.856339093718593
"1",90,"0.3","val_global",1701,"1 0",0.855460992964824
"1",90,"0.3","val_global",1702,"1 0",0.856132742462312
"1",90,"0.3","val_global",1703,"1 0",0.855921075376884
"1",90,"0.3","val_global",1704,"1 0",0.857533478643216
"1",90,"0.3","val_global",1705,"1 0",0.857031528894473
"1",90,"0.3","val_global",1706,"1 0",0.857587185678392
"1",90,"0.3","val_global",1707,"1 0",0.85630315201005
"1",90,"0.3","val_global",1708,"1 0",0.855966933668342
"1",90,"0.3","val_global",1709,"1 0",0.855289553768844
"1",90,"0.3","val_global",1710,"1 0",0.856069934170854
"1",90,"0.3","val_global",1711,"1 0",0.854582598492462
"1",90,"0.3","val_global",1712,"1 0",0.853906400502513
"1",90,"0.3","val_global",1713,"1 0",0.853220371356784
"1",90,"0.3","val_global",1714,"1 0",0.852318346231156
"1",90,"0.3","val_global",1715,"1 0",0.851514596984925
"1",90,"0.3","val_global",1716,"1 0",0.851727629396985
"1",90,"0.3","val_global",1717,"1 0",0.851689606281407
"1",90,"0.3","val_global",1718,"1 0",0.851740645226131
"1",90,"0.3","val_global",1719,"1 0",0.853272409296483
"1",90,"0.3","val_global",1720,"1 0",0.852756528140704
"1",90,"0.3","val_global",1721,"1 0",0.853012955778895
"1",90,"0.3","val_global",1722,"1 0",0.852992760552764
"1",90,"0.3","val_global",1723,"1 0",0.852733637437186
"1",90,"0.3","val_global",1724,"1 0",0.85236153241206
"1",90,"0.3","val_global",1725,"1 0",0.85139679120603
"1",90,"0.3","val_global",1726,"1 0",0.850365072864322
"1",90,"0.3","val_global",1727,"1 0",0.851047896984925
"1",90,"0.3","val_global",1728,"1 0",0.852085005276382
"1",90,"0.3","val_global",1729,"1 0",0.851863509045226
"1",90,"0.3","val_global",1730,"1 0",0.850527529899498
"1",90,"0.3","val_global",1731,"1 0",0.851997137437186
"1",90,"0.3","val_global",1732,"1 0",0.852814572110553
"1",90,"0.3","val_global",1733,"1 0",0.852787611306533
"1",90,"0.3","val_global",1734,"1 0",0.853112744472362
"1",90,"0.3","val_global",1735,"1 0",0.854305010301508
"1",90,"0.3","val_global",1736,"1 0",0.854416286683417
"1",90,"0.3","val_global",1737,"1 0",0.85497622638191
"1",90,"0.3","val_global",1738,"1 0",0.855024720351759
"1",90,"0.3","val_global",1739,"1 0",0.854020938442211
"1",90,"0.3","val_global",1740,"1 0",0.855657930653267
"1",90,"0.3","val_global",1741,"1 0",0.856395540201005
"1",90,"0.3","val_global",1742,"1 0",0.855264087688442
"1",90,"0.3","val_global",1743,"1 0",0.854847609547739
"1",90,"0.3","val_global",1744,"1 0",0.853293185929648
"1",90,"0.3","val_global",1745,"1 0",0.853575518844221
"1",90,"0.3","val_global",1746,"1 0",0.85377178040201
"1",90,"0.3","val_global",1747,"1 0",0.854259528894472
"1",90,"0.3","val_global",1748,"1 0",0.854148793216081
"1",90,"0.3","val_global",1749,"1 0",0.85440048718593
"1",90,"0.3","val_global",1750,"1 0",0.855123026884422
"1",90,"0.3","val_global",1751,"1 0",0.855022972864322
"1",90,"0.3","val_global",1752,"1 0",0.854262235427136
"1",90,"0.3","val_global",1753,"1 0",0.855227055025126
"1",90,"0.3","val_global",1754,"1 0",0.855889315326633
"1",90,"0.3","val_global",1755,"1 0",0.854925249497488
"1",90,"0.3","val_global",1756,"1 0",0.854033863819096
"1",90,"0.3","val_global",1757,"1 0",0.853960657537688
"1",90,"0.3","val_global",1758,"1 0",0.853083586934673
"1",90,"0.3","val_global",1759,"1 0",0.852765519095477
"1",90,"0.3","val_global",1760,"1 0",0.851383448994975
"1",90,"0.3","val_global",1761,"1 0",0.851022492964824
"1",90,"0.3","val_global",1762,"1 0",0.851172848743719
"1",90,"0.3","val_global",1763,"1 0",0.850512678894473
"1",90,"0.3","val_global",1764,"1 0",0.851765404522613
"1",90,"0.3","val_global",1765,"1 0",0.85124925
"1",90,"0.3","val_global",1766,"1 0",0.851197458542714
"1",90,"0.3","val_global",1767,"1 0",0.850601107286432
"1",90,"0.3","val_global",1768,"1 0",0.850312606281407
"1",90,"0.3","val_global",1769,"1 0",0.850165192211055
"1",90,"0.3","val_global",1770,"1 0",0.848862812060302
"1",90,"0.3","val_global",1771,"1 0",0.848345271859297
"1",90,"0.3","val_global",1772,"1 0",0.847725529648241
"1",90,"0.3","val_global",1773,"1 0",0.847270251256282
"1",90,"0.3","val_global",1774,"1 0",0.846629127638191
"1",90,"0.3","val_global",1775,"1 0",0.846968043718593
"1",90,"0.3","val_global",1776,"1 0",0.846859761809045
"1",90,"0.3","val_global",1777,"1 0",0.846188825125628
"1",90,"0.3","val_global",1778,"1 0",0.845999021859297
"1",90,"0.3","val_global",1779,"1 0",0.846947225628141
"1",90,"0.3","val_global",1780,"1 0",0.846692825879397
"1",90,"0.3","val_global",1781,"1 0",0.846721475125628
"1",90,"0.3","val_global",1782,"1 0",0.847250206532663
"1",90,"0.3","val_global",1783,"1 0",0.848278921859297
"1",90,"0.3","val_global",1784,"1 0",0.84749990678392
"1",90,"0.3","val_global",1785,"1 0",0.847858458040201
"1",90,"0.3","val_global",1786,"1 0",0.847725785929648
"1",90,"0.3","val_global",1787,"1 0",0.84679476281407
"1",90,"0.3","val_global",1788,"1 0",0.845950041457286
"1",90,"0.3","val_global",1789,"1 0",0.845939596984925
"1",90,"0.3","val_global",1790,"1 0",0.846025228643216
"1",90,"0.3","val_global",1791,"1 0",0.845766870603015
"1",90,"0.3","val_global",1792,"1 0",0.846872340703518
"1",90,"0.3","val_global",1793,"1 0",0.846963665829146
"1",90,"0.3","val_global",1794,"1 0",0.846516845728643
"1",90,"0.3","val_global",1795,"1 0",0.846691286432161
"1",90,"0.3","val_global",1796,"1 0",0.847054863316583
"1",90,"0.3","val_global",1797,"1 0",0.846318020603015
"1",90,"0.3","val_global",1798,"1 0",0.847129861557789
"1",90,"0.3","val_global",1799,"1 0",0.846604064572864
"1",90,"0.3","val_global",1800,"1 0",0.846750699246231
"1",90,"0.3","val_global",1801,"1 0",0.845778290201005
"1",90,"0.3","val_global",1802,"1 0",0.845544526884422
"1",90,"0.3","val_global",1803,"1 0",0.845100343467337
"1",90,"0.3","val_global",1804,"1 0",0.845060262311558
"1",90,"0.3","val_global",1805,"1 0",0.845276163567839
"1",90,"0.3","val_global",1806,"1 0",0.845513330653266
"1",90,"0.3","val_global",1807,"1 0",0.845795925879397
"1",90,"0.3","val_global",1808,"1 0",0.846567910301508
"1",90,"0.3","val_global",1809,"1 0",0.846923019849246
"1",90,"0.3","val_global",1810,"1 0",0.846968653768844
"1",90,"0.3","val_global",1811,"1 0",0.84707772839196
"1",90,"0.3","val_global",1812,"1 0",0.846505415829146
"1",90,"0.3","val_global",1813,"1 0",0.846712627889447
"1",90,"0.3","val_global",1814,"1 0",0.847519454020101
"1",90,"0.3","val_global",1815,"1 0",0.847407998492463
"1",90,"0.3","val_global",1816,"1 0",0.847357278140704
"1",90,"0.3","val_global",1817,"1 0",0.847588387437186
"1",90,"0.3","val_global",1818,"1 0",0.846836783417086
"1",90,"0.3","val_global",1819,"1 0",0.845799284673367
"1",90,"0.3","val_global",1820,"1 0",0.846127614321608
"1",90,"0.3","val_global",1821,"1 0",0.847467420100503
"1",90,"0.3","val_global",1822,"1 0",0.847014266582915
"1",90,"0.3","val_global",1823,"1 0",0.847740229396985
"1",90,"0.3","val_global",1824,"1 0",0.847460181407035
"1",90,"0.3","val_global",1825,"1 0",0.847073316834171
"1",90,"0.3","val_global",1826,"1 0",0.847086686180905
"1",90,"0.3","val_global",1827,"1 0",0.847475425125628
"1",90,"0.3","val_global",1828,"1 0",0.84663146959799
"1",90,"0.3","val_global",1829,"1 0",0.845499776633166
"1",90,"0.3","val_global",1830,"1 0",0.845312015326633
"1",90,"0.3","val_global",1831,"1 0",0.844672093718593
"1",90,"0.3","val_global",1832,"1 0",0.844526297236181
"1",90,"0.3","val_global",1833,"1 0",0.844460220351759
"1",90,"0.3","val_global",1834,"1 0",0.844357549497488
"1",90,"0.3","val_global",1835,"1 0",0.843994826633166
"1",90,"0.3","val_global",1836,"1 0",0.843526489698493
"1",90,"0.3","val_global",1837,"1 0",0.843197148492462
"1",90,"0.3","val_global",1838,"1 0",0.842720433668342
"1",90,"0.3","val_global",1839,"1 0",0.843271962060302
"1",90,"0.3","val_global",1840,"1 0",0.844029976130653
"1",90,"0.3","val_global",1841,"1 0",0.842765034673367
"1",90,"0.3","val_global",1842,"1 0",0.841928862562814
"1",90,"0.3","val_global",1843,"1 0",0.840023720100503
"1",90,"0.3","val_global",1844,"1 0",0.839501914572864
"1",90,"0.3","val_global",1845,"1 0",0.839786908040201
"1",90,"0.3","val_global",1846,"1 0",0.838631727889447
"1",90,"0.3","val_global",1847,"1 0",0.838073132663317
"1",90,"0.3","val_global",1848,"1 0",0.837923669346734
"1",90,"0.3","val_global",1849,"1 0",0.838105968592965
"1",90,"0.3","val_global",1850,"1 0",0.837812546733668
"1",90,"0.3","val_global",1851,"1 0",0.838353465577889
"1",90,"0.3","val_global",1852,"1 0",0.838028075628141
"1",90,"0.3","val_global",1853,"1 0",0.83736490879397
"1",90,"0.3","val_global",1854,"1 0",0.837128986683417
"1",90,"0.3","val_global",1855,"1 0",0.837162695728643
"1",90,"0.3","val_global",1856,"1 0",0.837957888944724
"1",90,"0.3","val_global",1857,"1 0",0.838583433165829
"1",90,"0.3","val_global",1858,"1 0",0.83840875201005
"1",90,"0.3","val_global",1859,"1 0",0.839730590954774
"1",90,"0.3","val_global",1860,"1 0",0.839048331909548
"1",90,"0.3","val_global",1861,"1 0",0.839915915829146
"1",90,"0.3","val_global",1862,"1 0",0.841276649497487
"1",90,"0.3","val_global",1863,"1 0",0.841509712060302
"1",90,"0.3","val_global",1864,"1 0",0.842754814572864
"1",90,"0.3","val_global",1865,"1 0",0.842868931909548
"1",90,"0.3","val_global",1866,"1 0",0.843273253768844
"1",90,"0.3","val_global",1867,"1 0",0.843915099497488
"1",90,"0.3","val_global",1868,"1 0",0.843572276884422
"1",90,"0.3","val_global",1869,"1 0",0.844166730653267
"1",90,"0.3","val_global",1870,"1 0",0.844627612311558
"1",90,"0.3","val_global",1871,"1 0",0.843853860050251
"1",90,"0.3","val_global",1872,"1 0",0.843383216834171
"1",90,"0.3","val_global",1873,"1 0",0.843572666331659
"1",90,"0.3","val_global",1874,"1 0",0.843364230653266
"1",90,"0.3","val_global",1875,"1 0",0.843311234170854
"1",90,"0.3","val_global",1876,"1 0",0.842425966080402
"1",90,"0.3","val_global",1877,"1 0",0.841671857035176
"1",90,"0.3","val_global",1878,"1 0",0.841358175376885
"1",90,"0.3","val_global",1879,"1 0",0.840958766331658
"1",90,"0.3","val_global",1880,"1 0",0.839948002261307
"1",90,"0.3","val_global",1881,"1 0",0.839245744723618
"1",90,"0.3","val_global",1882,"1 0",0.837638049497488
"1",90,"0.3","val_global",1883,"1 0",0.837425669849246
"1",90,"0.3","val_global",1884,"1 0",0.836116201256281
"1",90,"0.3","val_global",1885,"1 0",0.83532881959799
"1",90,"0.3","val_global",1886,"1 0",0.835649318844221
"1",90,"0.3","val_global",1887,"1 0",0.834946128140704
"1",90,"0.3","val_global",1888,"1 0",0.83513543718593
"1",90,"0.3","val_global",1889,"1 0",0.834360930150754
"1",90,"0.3","val_global",1890,"1 0",0.833741744974875
"1",90,"0.3","val_global",1891,"1 0",0.834004568341709
"1",90,"0.3","val_global",1892,"1 0",0.834247851256282
"1",90,"0.3","val_global",1893,"1 0",0.833608926884422
"1",90,"0.3","val_global",1894,"1 0",0.833628531155779
"1",90,"0.3","val_global",1895,"1 0",0.833309917085427
"1",90,"0.3","val_global",1896,"1 0",0.832660798492462
"1",90,"0.3","val_global",1897,"1 0",0.833246305527638
"1",90,"0.3","val_global",1898,"1 0",0.833508242462312
"1",90,"0.3","val_global",1899,"1 0",0.832484985427136
"1",90,"0.3","val_global",1900,"1 0",0.832582009296483
"1",90,"0.3","val_global",1901,"1 0",0.832309875376885
"1",90,"0.3","val_global",1902,"1 0",0.832103235427136
"1",90,"0.3","val_global",1903,"1 0",0.832422524371859
"1",90,"0.3","val_global",1904,"1 0",0.833082740452261
"1",90,"0.3","val_global",1905,"1 0",0.832423920603015
"1",90,"0.3","val_global",1906,"1 0",0.832408933668342
"1",90,"0.3","val_global",1907,"1 0",0.833300393718593
"1",90,"0.3","val_global",1908,"1 0",0.833775198994975
"1",90,"0.3","val_global",1909,"1 0",0.833026804773869
"1",90,"0.3","val_global",1910,"1 0",0.832886203768844
"1",90,"0.3","val_global",1911,"1 0",0.834034981909548
"1",90,"0.3","val_global",1912,"1 0",0.833909717085427
"1",90,"0.3","val_global",1913,"1 0",0.834247876633166
"1",90,"0.3","val_global",1914,"1 0",0.834039817839196
"1",90,"0.3","val_global",1915,"1 0",0.833691190452261
"1",90,"0.3","val_global",1916,"1 0",0.834839440954774
"1",90,"0.3","val_global",1917,"1 0",0.834887683919598
"1",90,"0.3","val_global",1918,"1 0",0.835487475879397
"1",90,"0.3","val_global",1919,"1 0",0.835343128894472
"1",90,"0.3","val_global",1920,"1 0",0.835517925628141
"1",90,"0.3","val_global",1921,"1 0",0.836084514824121
"1",90,"0.3","val_global",1922,"1 0",0.836684559045226
"1",90,"0.3","val_global",1923,"1 0",0.836335173366834
"1",90,"0.3","val_global",1924,"1 0",0.836717624623116
"1",90,"0.3","val_global",1925,"1 0",0.836859173869347
"1",90,"0.3","val_global",1926,"1 0",0.837028202763819
"1",90,"0.3","val_global",1927,"1 0",0.836630012060302
"1",90,"0.3","val_global",1928,"1 0",0.836633945226131
"1",90,"0.3","val_global",1929,"1 0",0.837213466582915
"1",90,"0.3","val_global",1930,"1 0",0.837475154020101
"1",90,"0.3","val_global",1931,"1 0",0.836824423115578
"1",90,"0.3","val_global",1932,"1 0",0.836773364572865
"1",90,"0.3","val_global",1933,"1 0",0.836373860050251
"1",90,"0.3","val_global",1934,"1 0",0.836178770603015
"1",90,"0.3","val_global",1935,"1 0",0.835366253768844
"1",90,"0.3","val_global",1936,"1 0",0.835187466331658
"1",90,"0.3","val_global",1937,"1 0",0.834236833165829
"1",90,"0.3","val_global",1938,"1 0",0.833642993969849
"1",90,"0.3","val_global",1939,"1 0",0.833739932914573
"1",90,"0.3","val_global",1940,"1 0",0.833490320854271
"1",90,"0.3","val_global",1941,"1 0",0.833356665075377
"1",90,"0.3","val_global",1942,"1 0",0.834282603768844
"1",90,"0.3","val_global",1943,"1 0",0.833613704020101
"1",90,"0.3","val_global",1944,"1 0",0.831565890703518
"1",90,"0.3","val_global",1945,"1 0",0.831752279145729
"1",90,"0.3","val_global",1946,"1 0",0.831771696733668
"1",90,"0.3","val_global",1947,"1 0",0.830390552763819
"1",90,"0.3","val_global",1948,"1 0",0.829738048743719
"1",90,"0.3","val_global",1949,"1 0",0.830474032914573
"1",90,"0.3","val_global",1950,"1 0",0.831035094723618
"1",90,"0.3","val_global",1951,"1 0",0.829770496482412
"1",90,"0.3","val_global",1952,"1 0",0.830128491457286
"1",90,"0.3","val_global",1953,"1 0",0.830183623366834
"1",90,"0.3","val_global",1954,"1 0",0.830681227638191
"1",90,"0.3","val_global",1955,"1 0",0.831577494974874
"1",90,"0.3","val_global",1956,"1 0",0.831702116834171
"1",90,"0.3","val_global",1957,"1 0",0.832076093467337
"1",90,"0.3","val_global",1958,"1 0",0.831518271859297
"1",90,"0.3","val_global",1959,"1 0",0.832222207286432
"1",90,"0.3","val_global",1960,"1 0",0.83272249798995
"1",90,"0.3","val_global",1961,"1 0",0.832351623618091
"1",90,"0.3","val_global",1962,"1 0",0.831939970100503
"1",90,"0.3","val_global",1963,"1 0",0.832674262814071
"1",90,"0.3","val_global",1964,"1 0",0.833842022110553
"1",90,"0.3","val_global",1965,"1 0",0.834744622864322
"1",90,"0.3","val_global",1966,"1 0",0.834085332663317
"1",90,"0.3","val_global",1967,"1 0",0.83466958241206
"1",90,"0.3","val_global",1968,"1 0",0.835190161055277
"1",90,"0.3","val_global",1969,"1 0",0.835545468844221
"1",90,"0.3","val_global",1970,"1 0",0.835168009296482
"1",90,"0.3","val_global",1971,"1 0",0.835945744974875
"1",90,"0.3","val_global",1972,"1 0",0.835419816582915
"1",90,"0.3","val_global",1973,"1 0",0.835116925125628
"1",90,"0.3","val_global",1974,"1 0",0.835056375628141
"1",90,"0.3","val_global",1975,"1 0",0.834503391708543
"1",90,"0.3","val_global",1976,"1 0",0.833804673366834
"1",90,"0.3","val_global",1977,"1 0",0.833871709045226
"1",90,"0.3","val_global",1978,"1 0",0.835210934170854
"1",90,"0.3","val_global",1979,"1 0",0.834409434422111
"1",90,"0.3","val_global",1980,"1 0",0.834035679648241
"1",90,"0.3","val_global",1981,"1 0",0.833211167839196
"1",90,"0.3","val_global",1982,"1 0",0.831950180904523
"1",90,"0.3","val_global",1983,"1 0",0.832044601758794
"1",90,"0.3","val_global",1984,"1 0",0.83149786557789
"1",90,"0.3","val_global",1985,"1 0",0.830038292964824
"1",90,"0.3","val_global",1986,"1 0",0.82888744120603
"1",90,"0.3","val_global",1987,"1 0",0.82955364798995
"1",90,"0.3","val_global",1988,"1 0",0.829312181658292
"1",90,"0.3","val_global",1989,"1 0",0.827776872613065
"1",90,"0.3","val_global",1990,"1 0",0.827289520603015
"1",90,"0.3","val_global",1991,"1 0",0.827437900502513
"1",90,"0.3","val_global",1992,"1 0",0.827779544974874
"1",90,"0.3","val_global",1993,"1 0",0.828222559296483
"1",90,"0.3","val_global",1994,"1 0",0.827769316331658
"1",90,"0.3","val_global",1995,"1 0",0.827393455778895
"1",90,"0.3","val_global",1996,"1 0",0.827581506030151
"1",90,"0.3","val_global",1997,"1 0",0.82824835879397
"1",90,"0.3","val_global",1998,"1 0",0.827184107286432
"1",90,"0.3","val_global",1999,"1 0",0.827935675879397
"1",90,"0.3","val_global",2000,"1 0",0.828215814070352
"1",90,"0.3","val_global",2001,"1 0",0.828446433165829
"1",90,"0.3","val_global",2002,"1 0",0.828648469849246
"1",90,"0.3","val_global",2003,"1 0",0.828166198241206
"1",90,"0.3","val_global",2004,"1 0",0.829082682914573
"1",90,"0.3","val_global",2005,"1 0",0.828907606532663
"1",90,"0.3","val_global",2006,"1 0",0.83024180678392
"1",90,"0.3","val_global",2007,"1 0",0.829294644472362
"1",90,"0.3","val_global",2008,"1 0",0.830080109798995
"1",90,"0.3","val_global",2009,"1 0",0.830386493467337
"1",90,"0.3","val_global",2010,"1 0",0.830278276130653
"1",90,"0.3","val_global",2011,"1 0",0.829965939698493
"1",90,"0.3","val_global",2012,"1 0",0.82966525201005
"1",90,"0.3","val_global",2013,"1 0",0.828223713065327
"1",90,"0.3","val_global",2014,"1 0",0.828402499246231
"1",90,"0.3","val_global",2015,"1 0",0.828329335678392
"1",90,"0.3","val_global",2016,"1 0",0.828075122361809
"1",90,"0.3","val_global",2017,"1 0",0.82714628241206
"1",90,"0.3","val_global",2018,"1 0",0.827381212060302
"1",90,"0.3","val_global",2019,"1 0",0.826551442713568
"1",90,"0.3","val_global",2020,"1 0",0.826564786432161
"1",90,"0.3","val_global",2021,"1 0",0.827276807035176
"1",90,"0.3","val_global",2022,"1 0",0.82740721080402
"1",90,"0.3","val_global",2023,"1 0",0.82733719798995
"1",90,"0.3","val_global",2024,"1 0",0.825858712060302
"1",90,"0.3","val_global",2025,"1 0",0.827231883165829
"1",90,"0.3","val_global",2026,"1 0",0.827767581909548
"1",90,"0.3","val_global",2027,"1 0",0.828278058542714
"1",90,"0.3","val_global",2028,"1 0",0.827086503768844
"1",90,"0.3","val_global",2029,"1 0",0.827681410552764
"1",90,"0.3","val_global",2030,"1 0",0.827707441708543
"1",90,"0.3","val_global",2031,"1 0",0.828064534673367
"1",90,"0.3","val_global",2032,"1 0",0.827916570603015
"1",90,"0.3","val_global",2033,"1 0",0.829490001005025
"1",90,"0.3","val_global",2034,"1 0",0.829370083165829
"1",90,"0.3","val_global",2035,"1 0",0.830095880150754
"1",90,"0.3","val_global",2036,"1 0",0.830145594723618
"1",90,"0.3","val_global",2037,"1 0",0.82892439798995
"1",90,"0.3","val_global",2038,"1 0",0.828204898241206
"1",90,"0.3","val_global",2039,"1 0",0.828055924623116
"1",90,"0.3","val_global",2040,"1 0",0.827235194723618
"1",90,"0.3","val_global",2041,"1 0",0.82714702160804
"1",90,"0.3","val_global",2042,"1 0",0.828098979899498
"1",90,"0.3","val_global",2043,"1 0",0.827902065577889
"1",90,"0.3","val_global",2044,"1 0",0.829022951256282
"1",90,"0.3","val_global",2045,"1 0",0.828102943718593
"1",90,"0.3","val_global",2046,"1 0",0.82685207160804
"1",90,"0.3","val_global",2047,"1 0",0.825983746231156
"1",90,"0.3","val_global",2048,"1 0",0.826676535427136
"1",90,"0.3","val_global",2049,"1 0",0.826306431909548
"1",90,"0.3","val_global",2050,"1 0",0.826091914321608
"1",90,"0.3","val_global",2051,"1 0",0.824891118844221
"1",90,"0.3","val_global",2052,"1 0",0.825224055025126
"1",90,"0.3","val_global",2053,"1 0",0.824580558040201
"1",90,"0.3","val_global",2054,"1 0",0.824416652763819
"1",90,"0.3","val_global",2055,"1 0",0.823784209296483
"1",90,"0.3","val_global",2056,"1 0",0.824383185427136
"1",90,"0.3","val_global",2057,"1 0",0.825990254773869
"1",90,"0.3","val_global",2058,"1 0",0.826013629648241
"1",90,"0.3","val_global",2059,"1 0",0.826853288190955
"1",90,"0.3","val_global",2060,"1 0",0.827868585175879
"1",90,"0.3","val_global",2061,"1 0",0.826605482160804
"1",90,"0.3","val_global",2062,"1 0",0.825706703266332
"1",90,"0.3","val_global",2063,"1 0",0.826421120854272
"1",90,"0.3","val_global",2064,"1 0",0.82699498718593
"1",90,"0.3","val_global",2065,"1 0",0.828160191959799
"1",90,"0.3","val_global",2066,"1 0",0.827824180653266
"1",90,"0.3","val_global",2067,"1 0",0.828509816834171
"1",90,"0.3","val_global",2068,"1 0",0.827365423115578
"1",90,"0.3","val_global",2069,"1 0",0.826853798241206
"1",90,"0.3","val_global",2070,"1 0",0.827242690703518
"1",90,"0.3","val_global",2071,"1 0",0.827503330904523
"1",90,"0.3","val_global",2072,"1 0",0.826939379899498
"1",90,"0.3","val_global",2073,"1 0",0.826943263819096
"1",90,"0.3","val_global",2074,"1 0",0.826372220351759
"1",90,"0.3","val_global",2075,"1 0",0.827400195728643
"1",90,"0.3","val_global",2076,"1 0",0.826676422110553
"1",90,"0.3","val_global",2077,"1 0",0.826050563819096
"1",90,"0.3","val_global",2078,"1 0",0.826389328894473
"1",90,"0.3","val_global",2079,"1 0",0.824863252763819
"1",90,"0.3","val_global",2080,"1 0",0.825077275376885
"1",90,"0.3","val_global",2081,"1 0",0.826495383668342
"1",90,"0.3","val_global",2082,"1 0",0.826595371105528
"1",90,"0.3","val_global",2083,"1 0",0.826480395728643
"1",90,"0.3","val_global",2084,"1 0",0.825323860301508
"1",90,"0.3","val_global",2085,"1 0",0.824136521859297
"1",90,"0.3","val_global",2086,"1 0",0.82435844798995
"1",90,"0.3","val_global",2087,"1 0",0.824930067839196
"1",90,"0.3","val_global",2088,"1 0",0.824977341457287
"1",90,"0.3","val_global",2089,"1 0",0.824101514572864
"1",90,"0.3","val_global",2090,"1 0",0.823476922110553
"1",90,"0.3","val_global",2091,"1 0",0.822894067839196
"1",90,"0.3","val_global",2092,"1 0",0.823162349246231
"1",90,"0.3","val_global",2093,"1 0",0.823187440452261
"1",90,"0.3","val_global",2094,"1 0",0.822382391457287
"1",90,"0.3","val_global",2095,"1 0",0.821345140954774
"1",90,"0.3","val_global",2096,"1 0",0.820899183417086
"1",90,"0.3","val_global",2097,"1 0",0.820501424874372
"1",90,"0.3","val_global",2098,"1 0",0.820189395226131
"1",90,"0.3","val_global",2099,"1 0",0.820398805778895
"1",90,"0.3","val_global",2100,"1 0",0.819780287437186
"1",90,"0.3","val_global",2101,"1 0",0.819391768844221
"1",90,"0.3","val_global",2102,"1 0",0.819213624371859
"1",90,"0.3","val_global",2103,"1 0",0.818688230150754
"1",90,"0.3","val_global",2104,"1 0",0.818277829899497
"1",90,"0.3","val_global",2105,"1 0",0.817870393718593
"1",90,"0.3","val_global",2106,"1 0",0.818447957537689
"1",90,"0.3","val_global",2107,"1 0",0.817789629145729
"1",90,"0.3","val_global",2108,"1 0",0.818757678894472
"1",90,"0.3","val_global",2109,"1 0",0.819652914572864
"1",90,"0.3","val_global",2110,"1 0",0.820027779899498
"1",90,"0.3","val_global",2111,"1 0",0.820286670351759
"1",90,"0.3","val_global",2112,"1 0",0.820249838442211
"1",90,"0.3","val_global",2113,"1 0",0.819513100753769
"1",90,"0.3","val_global",2114,"1 0",0.820244373366834
"1",90,"0.3","val_global",2115,"1 0",0.819770816582915
"1",90,"0.3","val_global",2116,"1 0",0.820275805778895
"1",90,"0.3","val_global",2117,"1 0",0.820094166834171
"1",90,"0.3","val_global",2118,"1 0",0.81918158718593
"1",90,"0.3","val_global",2119,"1 0",0.819451600502513
"1",90,"0.3","val_global",2120,"1 0",0.818320500753769
"1",90,"0.3","val_global",2121,"1 0",0.817715464321608
"1",90,"0.3","val_global",2122,"1 0",0.81779866080402
"1",90,"0.3","val_global",2123,"1 0",0.817745559296483
"1",90,"0.3","val_global",2124,"1 0",0.818010883165829
"1",90,"0.3","val_global",2125,"1 0",0.818888068844221
"1",90,"0.3","val_global",2126,"1 0",0.818877042713568
"1",90,"0.3","val_global",2127,"1 0",0.818451084673367
"1",90,"0.3","val_global",2128,"1 0",0.817982688693468
"1",90,"0.3","val_global",2129,"1 0",0.817229799748744
"1",90,"0.3","val_global",2130,"1 0",0.816858488944724
"1",90,"0.3","val_global",2131,"1 0",0.816112145728643
"1",90,"0.3","val_global",2132,"1 0",0.815931149497488
"1",90,"0.3","val_global",2133,"1 0",0.817082853517588
"1",90,"0.3","val_global",2134,"1 0",0.817264249748744
"1",90,"0.3","val_global",2135,"1 0",0.817768243216081
"1",90,"0.3","val_global",2136,"1 0",0.81794211557789
"1",90,"0.3","val_global",2137,"1 0",0.81866698919598
"1",90,"0.3","val_global",2138,"1 0",0.819990559547739
"1",90,"0.3","val_global",2139,"1 0",0.820233235175879
"1",90,"0.3","val_global",2140,"1 0",0.820514777638191
"1",90,"0.3","val_global",2141,"1 0",0.820916572613065
"1",90,"0.3","val_global",2142,"1 0",0.819970982160804
"1",90,"0.3","val_global",2143,"1 0",0.82042161557789
"1",90,"0.3","val_global",2144,"1 0",0.820940893969849
"1",90,"0.3","val_global",2145,"1 0",0.81999986557789
"1",90,"0.3","val_global",2146,"1 0",0.819648773869347
"1",90,"0.3","val_global",2147,"1 0",0.819714052763819
"1",90,"0.3","val_global",2148,"1 0",0.820281238944724
"1",90,"0.3","val_global",2149,"1 0",0.820730534924623
"1",90,"0.3","val_global",2150,"1 0",0.820268192462312
"1",90,"0.3","val_global",2151,"1 0",0.821112709296483
"1",90,"0.3","val_global",2152,"1 0",0.821519312562814
"1",90,"0.3","val_global",2153,"1 0",0.819904124371859
"1",90,"0.3","val_global",2154,"1 0",0.819307593467337
"1",90,"0.3","val_global",2155,"1 0",0.81851946959799
"1",90,"0.3","val_global",2156,"1 0",0.817387786432161
"1",90,"0.3","val_global",2157,"1 0",0.817263810050251
"1",90,"0.3","val_global",2158,"1 0",0.816820539698493
"1",90,"0.3","val_global",2159,"1 0",0.816655171356784
"1",90,"0.3","val_global",2160,"1 0",0.817426288442211
"1",90,"0.3","val_global",2161,"1 0",0.816723630904523
"1",90,"0.3","val_global",2162,"1 0",0.817175343467337
"1",90,"0.3","val_global",2163,"1 0",0.816616704271357
"1",90,"0.3","val_global",2164,"1 0",0.815523736683417
"1",90,"0.3","val_global",2165,"1 0",0.815599745477387
"1",90,"0.3","val_global",2166,"1 0",0.815225320100503
"1",90,"0.3","val_global",2167,"1 0",0.8154379459799
"1",90,"0.3","val_global",2168,"1 0",0.814086692964824
"1",90,"0.3","val_global",2169,"1 0",0.81403133919598
"1",90,"0.3","val_global",2170,"1 0",0.814412770603015
"1",90,"0.3","val_global",2171,"1 0",0.814855611809045
"1",90,"0.3","val_global",2172,"1 0",0.813757127386935
"1",90,"0.3","val_global",2173,"1 0",0.814898436934673
"1",90,"0.3","val_global",2174,"1 0",0.81465641758794
"1",90,"0.3","val_global",2175,"1 0",0.814716003266332
"1",90,"0.3","val_global",2176,"1 0",0.815569518844221
"1",90,"0.3","val_global",2177,"1 0",0.815508653768844
"1",90,"0.3","val_global",2178,"1 0",0.81545203241206
"1",90,"0.3","val_global",2179,"1 0",0.814482037939699
"1",90,"0.3","val_global",2180,"1 0",0.813669204020101
"1",90,"0.3","val_global",2181,"1 0",0.813399626884422
"1",90,"0.3","val_global",2182,"1 0",0.812749393718593
"1",90,"0.3","val_global",2183,"1 0",0.813498258040201
"1",90,"0.3","val_global",2184,"1 0",0.814384156532663
"1",90,"0.3","val_global",2185,"1 0",0.814418238190955
"1",90,"0.3","val_global",2186,"1 0",0.815480042713568
"1",90,"0.3","val_global",2187,"1 0",0.815286336180905
"1",90,"0.3","val_global",2188,"1 0",0.815611487688442
"1",90,"0.3","val_global",2189,"1 0",0.814964657537689
"1",90,"0.3","val_global",2190,"1 0",0.815160593969849
"1",90,"0.3","val_global",2191,"1 0",0.813992448492462
"1",90,"0.3","val_global",2192,"1 0",0.814578848492462
"1",90,"0.3","val_global",2193,"1 0",0.813603923366834
"1",90,"0.3","val_global",2194,"1 0",0.814804696733668
"1",90,"0.3","val_global",2195,"1 0",0.815412980150754
"1",90,"0.3","val_global",2196,"1 0",0.816275603266332
"1",90,"0.3","val_global",2197,"1 0",0.816177372110553
"1",90,"0.3","val_global",2198,"1 0",0.816361319346734
"1",90,"0.3","val_global",2199,"1 0",0.817161214070352
"1",90,"0.3","val_global",2200,"1 0",0.817255359045226
"1",90,"0.3","val_global",2201,"1 0",0.81794975879397
"1",90,"0.3","val_global",2202,"1 0",0.819289157035176
"1",90,"0.3","val_global",2203,"1 0",0.818272371356784
"1",90,"0.3","val_global",2204,"1 0",0.81788906959799
"1",90,"0.3","val_global",2205,"1 0",0.817400125125628
"1",90,"0.3","val_global",2206,"1 0",0.817231453768844
"1",90,"0.3","val_global",2207,"1 0",0.817363455778895
"1",90,"0.3","val_global",2208,"1 0",0.817760187939699
"1",90,"0.3","val_global",2209,"1 0",0.818358183668342
"1",90,"0.3","val_global",2210,"1 0",0.817510197487437
"1",90,"0.3","val_global",2211,"1 0",0.817856223618091
"1",90,"0.3","val_global",2212,"1 0",0.818347131407035
"1",90,"0.3","val_global",2213,"1 0",0.818442054020101
"1",90,"0.3","val_global",2214,"1 0",0.81756549798995
"1",90,"0.3","val_global",2215,"1 0",0.81698353517588
"1",90,"0.3","val_global",2216,"1 0",0.815324933668342
"1",90,"0.3","val_global",2217,"1 0",0.815592725879397
"1",90,"0.3","val_global",2218,"1 0",0.81529924120603
"1",90,"0.3","val_global",2219,"1 0",0.814909299748744
"1",90,"0.3","val_global",2220,"1 0",0.814302842462312
"1",90,"0.3","val_global",2221,"1 0",0.813860588190955
"1",90,"0.3","val_global",2222,"1 0",0.812921314321608
"1",90,"0.3","val_global",2223,"1 0",0.813393805778895
"1",90,"0.3","val_global",2224,"1 0",0.813441804271357
"1",90,"0.3","val_global",2225,"1 0",0.813541894221106
"1",90,"0.3","val_global",2226,"1 0",0.813029533165829
"1",90,"0.3","val_global",2227,"1 0",0.81198322160804
"1",90,"0.3","val_global",2228,"1 0",0.811754680904523
"1",90,"0.3","val_global",2229,"1 0",0.812070000502513
"1",90,"0.3","val_global",2230,"1 0",0.812569314070352
"1",90,"0.3","val_global",2231,"1 0",0.812863577638191
"1",90,"0.3","val_global",2232,"1 0",0.811669614572864
"1",90,"0.3","val_global",2233,"1 0",0.812322943467337
"1",90,"0.3","val_global",2234,"1 0",0.811985100753769
"1",90,"0.3","val_global",2235,"1 0",0.812281091959799
"1",90,"0.3","val_global",2236,"1 0",0.811905620854271
"1",90,"0.3","val_global",2237,"1 0",0.812098215326633
"1",90,"0.3","val_global",2238,"1 0",0.811977479396985
"1",90,"0.3","val_global",2239,"1 0",0.812798441959799
"1",90,"0.3","val_global",2240,"1 0",0.813959941708543
"1",90,"0.3","val_global",2241,"1 0",0.81482611557789
"1",90,"0.3","val_global",2242,"1 0",0.815478701256282
"1",90,"0.3","val_global",2243,"1 0",0.814959567336684
"1",90,"0.3","val_global",2244,"1 0",0.814532130904523
"1",90,"0.3","val_global",2245,"1 0",0.814635090703518
"1",90,"0.3","val_global",2246,"1 0",0.814623935929648
"1",90,"0.3","val_global",2247,"1 0",0.815090808291457
"1",90,"0.3","val_global",2248,"1 0",0.814660608291457
"1",90,"0.3","val_global",2249,"1 0",0.814016148492462
"1",90,"0.3","val_global",2250,"1 0",0.813931997236181
"1",90,"0.3","val_global",2251,"1 0",0.814055417336684
"1",90,"0.3","val_global",2252,"1 0",0.814187682663317
"1",90,"0.3","val_global",2253,"1 0",0.813790494221106
"1",90,"0.3","val_global",2254,"1 0",0.813615665326633
"1",90,"0.3","val_global",2255,"1 0",0.814254511809045
"1",90,"0.3","val_global",2256,"1 0",0.814961721859296
"1",90,"0.3","val_global",2257,"1 0",0.813548477638191
"1",90,"0.3","val_global",2258,"1 0",0.813851763316583
"1",90,"0.3","val_global",2259,"1 0",0.813022485175879
"1",90,"0.3","val_global",2260,"1 0",0.812739223366834
"1",90,"0.3","val_global",2261,"1 0",0.811820581658292
"1",90,"0.3","val_global",2262,"1 0",0.811358292713568
"1",90,"0.3","val_global",2263,"1 0",0.811310430150754
"1",90,"0.3","val_global",2264,"1 0",0.811667645728643
"1",90,"0.3","val_global",2265,"1 0",0.811232241708543
"1",90,"0.3","val_global",2266,"1 0",0.811316758040201
"1",90,"0.3","val_global",2267,"1 0",0.811192165075377
"1",90,"0.3","val_global",2268,"1 0",0.811216867085427
"1",90,"0.3","val_global",2269,"1 0",0.811339922361809
"1",90,"0.3","val_global",2270,"1 0",0.811075870351759
"1",90,"0.3","val_global",2271,"1 0",0.811636816582915
"1",90,"0.3","val_global",2272,"1 0",0.811669126884422
"1",90,"0.3","val_global",2273,"1 0",0.812428882663317
"1",90,"0.3","val_global",2274,"1 0",0.813382858040201
"1",90,"0.3","val_global",2275,"1 0",0.812452602763819
"1",90,"0.3","val_global",2276,"1 0",0.811079034924623
"1",90,"0.3","val_global",2277,"1 0",0.811421966080402
"1",90,"0.3","val_global",2278,"1 0",0.811257551758794
"1",90,"0.3","val_global",2279,"1 0",0.810870182663317
"1",90,"0.3","val_global",2280,"1 0",0.810024159045226
"1",90,"0.3","val_global",2281,"1 0",0.810203746984925
"1",90,"0.3","val_global",2282,"1 0",0.810241941708543
"1",90,"0.3","val_global",2283,"1 0",0.810354374874372
"1",90,"0.3","val_global",2284,"1 0",0.81060824120603
"1",90,"0.3","val_global",2285,"1 0",0.81104855678392
"1",90,"0.3","val_global",2286,"1 0",0.810135507035176
"1",90,"0.3","val_global",2287,"1 0",0.810776182914573
"1",90,"0.3","val_global",2288,"1 0",0.810629087688442
"1",90,"0.3","val_global",2289,"1 0",0.810623827638191
"1",90,"0.3","val_global",2290,"1 0",0.81109415201005
"1",90,"0.3","val_global",2291,"1 0",0.809378134422111
"1",90,"0.3","val_global",2292,"1 0",0.809226874371859
"1",90,"0.3","val_global",2293,"1 0",0.808273517839196
"1",90,"0.3","val_global",2294,"1 0",0.807841993718593
"1",90,"0.3","val_global",2295,"1 0",0.808410034170854
"1",90,"0.3","val_global",2296,"1 0",0.809636490954774
"1",90,"0.3","val_global",2297,"1 0",0.809317950502513
"1",90,"0.3","val_global",2298,"1 0",0.80887868718593
"1",90,"0.3","val_global",2299,"1 0",0.810186181909548
"1",90,"0.3","val_global",2300,"1 0",0.81010446557789
"1",90,"0.3","val_global",2301,"1 0",0.809981956532663
"1",90,"0.3","val_global",2302,"1 0",0.809357492211055
"1",90,"0.3","val_global",2303,"1 0",0.80890028517588
"1",90,"0.3","val_global",2304,"1 0",0.807859118341709
"1",90,"0.3","val_global",2305,"1 0",0.807579030653266
"1",90,"0.3","val_global",2306,"1 0",0.808115602261307
"1",90,"0.3","val_global",2307,"1 0",0.806689223115578
"1",90,"0.3","val_global",2308,"1 0",0.806746524874372
"1",90,"0.3","val_global",2309,"1 0",0.806602962311558
"1",90,"0.3","val_global",2310,"1 0",0.806235013567839
"1",90,"0.3","val_global",2311,"1 0",0.806442592713568
"1",90,"0.3","val_global",2312,"1 0",0.807677530150754
"1",90,"0.3","val_global",2313,"1 0",0.807873116834171
"1",90,"0.3","val_global",2314,"1 0",0.808059500251256
"1",90,"0.3","val_global",2315,"1 0",0.807968212562814
"1",90,"0.3","val_global",2316,"1 0",0.807133408040201
"1",90,"0.3","val_global",2317,"1 0",0.807810275125628
"1",90,"0.3","val_global",2318,"1 0",0.807812532663317
"1",90,"0.3","val_global",2319,"1 0",0.807403015326633
"1",90,"0.3","val_global",2320,"1 0",0.807164111809045
"1",90,"0.3","val_global",2321,"1 0",0.806740667839196
"1",90,"0.3","val_global",2322,"1 0",0.806404155778895
"1",90,"0.3","val_global",2323,"1 0",0.806879046231156
"1",90,"0.3","val_global",2324,"1 0",0.807392057537689
"1",90,"0.3","val_global",2325,"1 0",0.806665884673367
"1",90,"0.3","val_global",2326,"1 0",0.806224838442211
"1",90,"0.3","val_global",2327,"1 0",0.807078069095478
"1",90,"0.3","val_global",2328,"1 0",0.807180374874372
"1",90,"0.3","val_global",2329,"1 0",0.807381517085427
"1",90,"0.3","val_global",2330,"1 0",0.806669009547739
"1",90,"0.3","val_global",2331,"1 0",0.807301321105528
"1",90,"0.3","val_global",2332,"1 0",0.807638339698493
"1",90,"0.3","val_global",2333,"1 0",0.807185742964824
"1",90,"0.3","val_global",2334,"1 0",0.807256381155779
"1",90,"0.3","val_global",2335,"1 0",0.807384306030151
"1",90,"0.3","val_global",2336,"1 0",0.807371129396985
"1",90,"0.3","val_global",2337,"1 0",0.806972472110553
"1",90,"0.3","val_global",2338,"1 0",0.806608297236181
"1",90,"0.3","val_global",2339,"1 0",0.805566880653266
"1",90,"0.3","val_global",2340,"1 0",0.806406103517588
"1",90,"0.3","val_global",2341,"1 0",0.806606933417086
"1",90,"0.3","val_global",2342,"1 0",0.807793543718593
"1",90,"0.3","val_global",2343,"1 0",0.80677520477387
"1",90,"0.3","val_global",2344,"1 0",0.806656138693467
"1",90,"0.3","val_global",2345,"1 0",0.807477627638191
"1",90,"0.3","val_global",2346,"1 0",0.807510538442211
"1",90,"0.3","val_global",2347,"1 0",0.808777283417086
"1",90,"0.3","val_global",2348,"1 0",0.808967857537689
"1",90,"0.3","val_global",2349,"1 0",0.808629568844221
"1",90,"0.3","val_global",2350,"1 0",0.810878601005025
"1",90,"0.3","val_global",2351,"1 0",0.810597261557789
"1",90,"0.3","val_global",2352,"1 0",0.808470285175879
"1",90,"0.3","val_global",2353,"1 0",0.808412475376885
"1",90,"0.3","val_global",2354,"1 0",0.80904424120603
"1",90,"0.3","val_global",2355,"1 0",0.80810091080402
"1",90,"0.3","val_global",2356,"1 0",0.809427823366834
"1",90,"0.3","val_global",2357,"1 0",0.809037264572864
"1",90,"0.3","val_global",2358,"1 0",0.809342148994975
"1",90,"0.3","val_global",2359,"1 0",0.809820198994975
"1",90,"0.3","val_global",2360,"1 0",0.809904809547739
"1",90,"0.3","val_global",2361,"1 0",0.809343651005025
"1",90,"0.3","val_global",2362,"1 0",0.809028353517588
"1",90,"0.3","val_global",2363,"1 0",0.809952540954774
"1",90,"0.3","val_global",2364,"1 0",0.809432676130653
"1",90,"0.3","val_global",2365,"1 0",0.809450649748744
"1",90,"0.3","val_global",2366,"1 0",0.809291736432161
"1",90,"0.3","val_global",2367,"1 0",0.808540053768844
"1",90,"0.3","val_global",2368,"1 0",0.80795059321608
"1",90,"0.3","val_global",2369,"1 0",0.808809986934673
"1",90,"0.3","val_global",2370,"1 0",0.806607422613065
"1",90,"0.3","val_global",2371,"1 0",0.806168903266332
"1",90,"0.3","val_global",2372,"1 0",0.805898686432161
"1",90,"0.3","val_global",2373,"1 0",0.806399101507538
"1",90,"0.3","val_global",2374,"1 0",0.805336720351759
"1",90,"0.3","val_global",2375,"1 0",0.805535100502513
"1",90,"0.3","val_global",2376,"1 0",0.804799504522613
"1",90,"0.3","val_global",2377,"1 0",0.804551483165829
"1",90,"0.3","val_global",2378,"1 0",0.804952297236181
"1",90,"0.3","val_global",2379,"1 0",0.80501466557789
"1",90,"0.3","val_global",2380,"1 0",0.804800386432161
"1",90,"0.3","val_global",2381,"1 0",0.805553450753769
"1",90,"0.3","val_global",2382,"1 0",0.805153406281407
"1",90,"0.3","val_global",2383,"1 0",0.805522934422111
"1",90,"0.3","val_global",2384,"1 0",0.805301840703518
"1",90,"0.3","val_global",2385,"1 0",0.8059241
"1",90,"0.3","val_global",2386,"1 0",0.805635898492463
"1",90,"0.3","val_global",2387,"1 0",0.804118713567839
"1",90,"0.3","val_global",2388,"1 0",0.804252798492462
"1",90,"0.3","val_global",2389,"1 0",0.803380966582915
"1",90,"0.3","val_global",2390,"1 0",0.804364946482412
"1",90,"0.3","val_global",2391,"1 0",0.805092637939699
"1",90,"0.3","val_global",2392,"1 0",0.804993151005025
"1",90,"0.3","val_global",2393,"1 0",0.804458001256281
"1",90,"0.3","val_global",2394,"1 0",0.803801733165829
"1",90,"0.3","val_global",2395,"1 0",0.804202673869347
"1",90,"0.3","val_global",2396,"1 0",0.804172253768844
"1",90,"0.3","val_global",2397,"1 0",0.805177562311558
"1",90,"0.3","val_global",2398,"1 0",0.804562223618091
"1",90,"0.3","val_global",2399,"1 0",0.804711470351759
"1",90,"0.3","val_global",2400,"1 0",0.804418386683417
"1",90,"0.3","val_global",2401,"1 0",0.804253964070352
"1",90,"0.3","val_global",2402,"1 0",0.80337315
"1",90,"0.3","val_global",2403,"1 0",0.802643584170854
"1",90,"0.3","val_global",2404,"1 0",0.802463738944724
"1",90,"0.3","val_global",2405,"1 0",0.80119839798995
"1",90,"0.3","val_global",2406,"1 0",0.801618920854271
"1",90,"0.3","val_global",2407,"1 0",0.801633759798995
"1",90,"0.3","val_global",2408,"1 0",0.801136693467337
"1",90,"0.3","val_global",2409,"1 0",0.801585350753769
"1",90,"0.3","val_global",2410,"1 0",0.800904033668342
"1",90,"0.3","val_global",2411,"1 0",0.800273701256281
"1",90,"0.3","val_global",2412,"1 0",0.80097542160804
"1",90,"0.3","val_global",2413,"1 0",0.802270116331658
"1",90,"0.3","val_global",2414,"1 0",0.803126390452261
"1",90,"0.3","val_global",2415,"1 0",0.802642088442211
"1",90,"0.3","val_global",2416,"1 0",0.802470228894473
"1",90,"0.3","val_global",2417,"1 0",0.801656342462312
"1",90,"0.3","val_global",2418,"1 0",0.80190240678392
"1",90,"0.3","val_global",2419,"1 0",0.801211656281407
"1",90,"0.3","val_global",2420,"1 0",0.801450577638191
"1",90,"0.3","val_global",2421,"1 0",0.800598594472362
"1",90,"0.3","val_global",2422,"1 0",0.801770782914573
"1",90,"0.3","val_global",2423,"1 0",0.801542620100503
"1",90,"0.3","val_global",2424,"1 0",0.80197586080402
"1",90,"0.3","val_global",2425,"1 0",0.802485055276382
"1",90,"0.3","val_global",2426,"1 0",0.802358751005025
"1",90,"0.3","val_global",2427,"1 0",0.803330492964824
"1",90,"0.3","val_global",2428,"1 0",0.803427783668342
"1",90,"0.3","val_global",2429,"1 0",0.803188691959799
"1",90,"0.3","val_global",2430,"1 0",0.803744054522613
"1",90,"0.3","val_global",2431,"1 0",0.803235807537689
"1",90,"0.3","val_global",2432,"1 0",0.803318407788945
"1",90,"0.3","val_global",2433,"1 0",0.802149774371859
"1",90,"0.3","val_global",2434,"1 0",0.801950920351759
"1",90,"0.3","val_global",2435,"1 0",0.801743677135679
"1",90,"0.3","val_global",2436,"1 0",0.801750889949749
"1",90,"0.3","val_global",2437,"1 0",0.80079321959799
"1",90,"0.3","val_global",2438,"1 0",0.801082865829146
"1",90,"0.3","val_global",2439,"1 0",0.80105776281407
"1",90,"0.3","val_global",2440,"1 0",0.800690188944724
"1",90,"0.3","val_global",2441,"1 0",0.80121021758794
"1",90,"0.3","val_global",2442,"1 0",0.800767046231156
"1",90,"0.3","val_global",2443,"1 0",0.801332728894472
"1",90,"0.3","val_global",2444,"1 0",0.801240809547739
"1",90,"0.3","val_global",2445,"1 0",0.801801632160804
"1",90,"0.3","val_global",2446,"1 0",0.802454925125628
"1",90,"0.3","val_global",2447,"1 0",0.802269687688442
"1",90,"0.3","val_global",2448,"1 0",0.802136152512563
"1",90,"0.3","val_global",2449,"1 0",0.802015113819096
"1",90,"0.3","val_global",2450,"1 0",0.801934634924623
"1",90,"0.3","val_global",2451,"1 0",0.801939266582915
"1",90,"0.3","val_global",2452,"1 0",0.802004537437186
"1",90,"0.3","val_global",2453,"1 0",0.802131680653267
"1",90,"0.3","val_global",2454,"1 0",0.801223443467337
"1",90,"0.3","val_global",2455,"1 0",0.801288643216081
"1",90,"0.3","val_global",2456,"1 0",0.801423788442211
"1",90,"0.3","val_global",2457,"1 0",0.802750313316583
"1",90,"0.3","val_global",2458,"1 0",0.801526389698493
"1",90,"0.3","val_global",2459,"1 0",0.80196310678392
"1",90,"0.3","val_global",2460,"1 0",0.802282073869347
"1",90,"0.3","val_global",2461,"1 0",0.802324227135679
"1",90,"0.3","val_global",2462,"1 0",0.802179627638191
"1",90,"0.3","val_global",2463,"1 0",0.801462801758794
"1",90,"0.3","val_global",2464,"1 0",0.80128710201005
"1",90,"0.3","val_global",2465,"1 0",0.799806461557789
"1",90,"0.3","val_global",2466,"1 0",0.799129336180905
"1",90,"0.3","val_global",2467,"1 0",0.799483840452261
"1",90,"0.3","val_global",2468,"1 0",0.799134759547739
"1",90,"0.3","val_global",2469,"1 0",0.79864692839196
"1",90,"0.3","val_global",2470,"1 0",0.798116432663317
"1",90,"0.3","val_global",2471,"1 0",0.798695727135678
"1",90,"0.3","val_global",2472,"1 0",0.798392884924623
"1",90,"0.3","val_global",2473,"1 0",0.798652536180905
"1",90,"0.3","val_global",2474,"1 0",0.799702188944724
"1",90,"0.3","val_global",2475,"1 0",0.799634662311558
"1",90,"0.3","val_global",2476,"1 0",0.800331427638191
"1",90,"0.3","val_global",2477,"1 0",0.799849968090452
"1",90,"0.3","val_global",2478,"1 0",0.80034862839196
"1",90,"0.3","val_global",2479,"1 0",0.798996202763819
"1",90,"0.3","val_global",2480,"1 0",0.798438082914573
"1",90,"0.3","val_global",2481,"1 0",0.798491989949749
"1",90,"0.3","val_global",2482,"1 0",0.798064193969849
"1",90,"0.3","val_global",2483,"1 0",0.799259781909548
"1",90,"0.3","val_global",2484,"1 0",0.799138877135679
"1",90,"0.3","val_global",2485,"1 0",0.800035736180905
"1",90,"0.3","val_global",2486,"1 0",0.798943423115578
"1",90,"0.3","val_global",2487,"1 0",0.797987570100503
"1",90,"0.3","val_global",2488,"1 0",0.798507643718593
"1",90,"0.3","val_global",2489,"1 0",0.798133025879397
"1",90,"0.3","val_global",2490,"1 0",0.797836856532663
"1",90,"0.3","val_global",2491,"1 0",0.797187625628141
"1",90,"0.3","val_global",2492,"1 0",0.797405122110553
"1",90,"0.3","val_global",2493,"1 0",0.796483323618091
"1",90,"0.3","val_global",2494,"1 0",0.795492512311558
"1",90,"0.3","val_global",2495,"1 0",0.795782495728643
"1",90,"0.3","val_global",2496,"1 0",0.794238618592965
"1",90,"0.3","val_global",2497,"1 0",0.794260963567839
"1",90,"0.3","val_global",2498,"1 0",0.794387010050251
"1",90,"0.3","val_global",2499,"1 0",0.79447906080402
"1",90,"0.3","val_global",2500,"1 0",0.794624452261307
"1",90,"0.3","val_global",2501,"1 0",0.794563360301508
"1",90,"0.3","val_global",2502,"1 0",0.79491080678392
"1",90,"0.3","val_global",2503,"1 0",0.793309041708543
"1",90,"0.3","val_global",2504,"1 0",0.793739836432161
"1",90,"0.3","val_global",2505,"1 0",0.793894431658292
"1",90,"0.3","val_global",2506,"1 0",0.794205255527638
"1",90,"0.3","val_global",2507,"1 0",0.794562235175879
"1",90,"0.3","val_global",2508,"1 0",0.794238463065327
"1",90,"0.3","val_global",2509,"1 0",0.794813775125628
"1",90,"0.3","val_global",2510,"1 0",0.794413565075377
"1",90,"0.3","val_global",2511,"1 0",0.794784529145729
"1",90,"0.3","val_global",2512,"1 0",0.794091636180905
"1",90,"0.3","val_global",2513,"1 0",0.794209891708543
"1",90,"0.3","val_global",2514,"1 0",0.794355454020101
"1",90,"0.3","val_global",2515,"1 0",0.794641157035176
"1",90,"0.3","val_global",2516,"1 0",0.795582797236181
"1",90,"0.3","val_global",2517,"1 0",0.795110202512563
"1",90,"0.3","val_global",2518,"1 0",0.794833923366834
"1",90,"0.3","val_global",2519,"1 0",0.79529315201005
"1",90,"0.3","val_global",2520,"1 0",0.795222883668342
"1",90,"0.3","val_global",2521,"1 0",0.794443297236181
"1",90,"0.3","val_global",2522,"1 0",0.794673678894472
"1",90,"0.3","val_global",2523,"1 0",0.795410407788945
"1",90,"0.3","val_global",2524,"1 0",0.795579634924623
"1",90,"0.3","val_global",2525,"1 0",0.794361109798995
"1",90,"0.3","val_global",2526,"1 0",0.795518303266332
"1",90,"0.3","val_global",2527,"1 0",0.79550345678392
"1",90,"0.3","val_global",2528,"1 0",0.795388250502513
"1",90,"0.3","val_global",2529,"1 0",0.793980577889447
"1",90,"0.3","val_global",2530,"1 0",0.795720025628141
"1",90,"0.3","val_global",2531,"1 0",0.796277077135679
"1",90,"0.3","val_global",2532,"1 0",0.797118444974874
"1",90,"0.3","val_global",2533,"1 0",0.797359637437186
"1",90,"0.3","val_global",2534,"1 0",0.797593571859297
"1",90,"0.3","val_global",2535,"1 0",0.797346204522613
"1",90,"0.3","val_global",2536,"1 0",0.797575244974875
"1",90,"0.3","val_global",2537,"1 0",0.798427862562814
"1",90,"0.3","val_global",2538,"1 0",0.798996914824121
"1",90,"0.3","val_global",2539,"1 0",0.799342990954774
"1",90,"0.3","val_global",2540,"1 0",0.799410842462312
"1",90,"0.3","val_global",2541,"1 0",0.800436278894473
"1",90,"0.3","val_global",2542,"1 0",0.800509424874372
"1",90,"0.3","val_global",2543,"1 0",0.80055811758794
"1",90,"0.3","val_global",2544,"1 0",0.801023331658292
"1",90,"0.3","val_global",2545,"1 0",0.801549644472362
"1",90,"0.3","val_global",2546,"1 0",0.800078838190955
"1",90,"0.3","val_global",2547,"1 0",0.80026921281407
"1",90,"0.3","val_global",2548,"1 0",0.800362653768844
"1",90,"0.3","val_global",2549,"1 0",0.80111105201005
"1",90,"0.3","val_global",2550,"1 0",0.800030451758794
"1",90,"0.3","val_global",2551,"1 0",0.799843309296483
"1",90,"0.3","val_global",2552,"1 0",0.800033720603015
"1",90,"0.3","val_global",2553,"1 0",0.800113816331658
"1",90,"0.3","val_global",2554,"1 0",0.800193988693467
"1",90,"0.3","val_global",2555,"1 0",0.800249227889447
"1",90,"0.3","val_global",2556,"1 0",0.799430038442211
"1",90,"0.3","val_global",2557,"1 0",0.798817730904523
"1",90,"0.3","val_global",2558,"1 0",0.798420272613065
"1",90,"0.3","val_global",2559,"1 0",0.798703136934673
"1",90,"0.3","val_global",2560,"1 0",0.798716753768844
"1",90,"0.3","val_global",2561,"1 0",0.798783057537689
"1",90,"0.3","val_global",2562,"1 0",0.798353838944724
"1",90,"0.3","val_global",2563,"1 0",0.798226386683417
"1",90,"0.3","val_global",2564,"1 0",0.797497091959799
"1",90,"0.3","val_global",2565,"1 0",0.79785822839196
"1",90,"0.3","val_global",2566,"1 0",0.798710022864322
"1",90,"0.3","val_global",2567,"1 0",0.798500083165829
"1",90,"0.3","val_global",2568,"1 0",0.798053618341709
"1",90,"0.3","val_global",2569,"1 0",0.797770658542714
"1",90,"0.3","val_global",2570,"1 0",0.797500813316583
"1",90,"0.3","val_global",2571,"1 0",0.796878307537689
"1",90,"0.3","val_global",2572,"1 0",0.79664796080402
"1",90,"0.3","val_global",2573,"1 0",0.795931108542714
"1",90,"0.3","val_global",2574,"1 0",0.795222975628141
"1",90,"0.3","val_global",2575,"1 0",0.795170862060302
"1",90,"0.3","val_global",2576,"1 0",0.794824396482412
"1",90,"0.3","val_global",2577,"1 0",0.794560348241206
"1",90,"0.3","val_global",2578,"1 0",0.794242532914573
"1",90,"0.3","val_global",2579,"1 0",0.794158501758794
"1",90,"0.3","val_global",2580,"1 0",0.79487235
"1",90,"0.3","val_global",2581,"1 0",0.7942473959799
"1",90,"0.3","val_global",2582,"1 0",0.793728144221106
"1",90,"0.3","val_global",2583,"1 0",0.79336005201005
"1",90,"0.3","val_global",2584,"1 0",0.793704267336684
"1",90,"0.3","val_global",2585,"1 0",0.793362293718593
"1",90,"0.3","val_global",2586,"1 0",0.793209476130653
"1",90,"0.3","val_global",2587,"1 0",0.793080883919598
"1",90,"0.3","val_global",2588,"1 0",0.792580543718593
"1",90,"0.3","val_global",2589,"1 0",0.793422911055277
"1",90,"0.3","val_global",2590,"1 0",0.793647365326633
"1",90,"0.3","val_global",2591,"1 0",0.794300454271357
"1",90,"0.3","val_global",2592,"1 0",0.793213244221106
"1",90,"0.3","val_global",2593,"1 0",0.793892277889447
"1",90,"0.3","val_global",2594,"1 0",0.79455233517588
"1",90,"0.3","val_global",2595,"1 0",0.793618120603015
"1",90,"0.3","val_global",2596,"1 0",0.794045729648241
"1",90,"0.3","val_global",2597,"1 0",0.794827538693467
"1",90,"0.3","val_global",2598,"1 0",0.794619615829146
"1",90,"0.3","val_global",2599,"1 0",0.794985051758794
"1",90,"0.3","val_global",2600,"1 0",0.794238081155779
"1",90,"0.3","val_global",2601,"1 0",0.794292362311558
"1",90,"0.3","val_global",2602,"1 0",0.794340393718593
"1",90,"0.3","val_global",2603,"1 0",0.794423649748744
"1",90,"0.3","val_global",2604,"1 0",0.793698578140704
"1",90,"0.3","val_global",2605,"1 0",0.793799615829146
"1",90,"0.3","val_global",2606,"1 0",0.793635903015075
"1",90,"0.3","val_global",2607,"1 0",0.793415571356784
"1",90,"0.3","val_global",2608,"1 0",0.794607943467337
"1",90,"0.3","val_global",2609,"1 0",0.794101029396985
"1",90,"0.3","val_global",2610,"1 0",0.793077704522613
"1",90,"0.3","val_global",2611,"1 0",0.792631380150754
"1",90,"0.3","val_global",2612,"1 0",0.792536492964824
"1",90,"0.3","val_global",2613,"1 0",0.792072287939699
"1",90,"0.3","val_global",2614,"1 0",0.791774742211055
"1",90,"0.3","val_global",2615,"1 0",0.791534032914573
"1",90,"0.3","val_global",2616,"1 0",0.792573480904523
"1",90,"0.3","val_global",2617,"1 0",0.792585794472362
"1",90,"0.3","val_global",2618,"1 0",0.79261266959799
"1",90,"0.3","val_global",2619,"1 0",0.792394918592965
"1",90,"0.3","val_global",2620,"1 0",0.792211623869347
"1",90,"0.3","val_global",2621,"1 0",0.791958681155779
"1",90,"0.3","val_global",2622,"1 0",0.7930525459799
"1",90,"0.3","val_global",2623,"1 0",0.792439587939699
"1",90,"0.3","val_global",2624,"1 0",0.792322925879397
"1",90,"0.3","val_global",2625,"1 0",0.792718965829146
"1",90,"0.3","val_global",2626,"1 0",0.793245224623116
"1",90,"0.3","val_global",2627,"1 0",0.793887458040201
"1",90,"0.3","val_global",2628,"1 0",0.794278543969849
"1",90,"0.3","val_global",2629,"1 0",0.793825784673367
"1",90,"0.3","val_global",2630,"1 0",0.794680870854272
"1",90,"0.3","val_global",2631,"1 0",0.794225918090452
"1",90,"0.3","val_global",2632,"1 0",0.795392190452261
"1",90,"0.3","val_global",2633,"1 0",0.795937500251256
"1",90,"0.3","val_global",2634,"1 0",0.795632052261307
"1",90,"0.3","val_global",2635,"1 0",0.796303403517588
"1",90,"0.3","val_global",2636,"1 0",0.795105362814071
"1",90,"0.3","val_global",2637,"1 0",0.794634605778895
"1",90,"0.3","val_global",2638,"1 0",0.794360890201005
"1",90,"0.3","val_global",2639,"1 0",0.79325188718593
"1",90,"0.3","val_global",2640,"1 0",0.791811886180905
"1",90,"0.3","val_global",2641,"1 0",0.791753424371859
"1",90,"0.3","val_global",2642,"1 0",0.790967118090452
"1",90,"0.3","val_global",2643,"1 0",0.791384688693467
"1",90,"0.3","val_global",2644,"1 0",0.792065365326633
"1",90,"0.3","val_global",2645,"1 0",0.791852597236181
"1",90,"0.3","val_global",2646,"1 0",0.792166109045226
"1",90,"0.3","val_global",2647,"1 0",0.791382770100503
"1",90,"0.3","val_global",2648,"1 0",0.790733236180905
"1",90,"0.3","val_global",2649,"1 0",0.79143466758794
"1",90,"0.3","val_global",2650,"1 0",0.790619957035176
"1",90,"0.3","val_global",2651,"1 0",0.790317743467337
"1",90,"0.3","val_global",2652,"1 0",0.790091886180905
"1",90,"0.3","val_global",2653,"1 0",0.790087784673367
"1",90,"0.3","val_global",2654,"1 0",0.790494378140704
"1",90,"0.3","val_global",2655,"1 0",0.790670090201005
"1",90,"0.3","val_global",2656,"1 0",0.791418136934673
"1",90,"0.3","val_global",2657,"1 0",0.790975918090452
"1",90,"0.3","val_global",2658,"1 0",0.791782910552764
"1",90,"0.3","val_global",2659,"1 0",0.792472657035176
"1",90,"0.3","val_global",2660,"1 0",0.794753577889447
"1",90,"0.3","val_global",2661,"1 0",0.79454228040201
"1",90,"0.3","val_global",2662,"1 0",0.794627818090452
"1",90,"0.3","val_global",2663,"1 0",0.794610320100503
"1",90,"0.3","val_global",2664,"1 0",0.794690901005025
"1",90,"0.3","val_global",2665,"1 0",0.794311302261307
"1",90,"0.3","val_global",2666,"1 0",0.79378073718593
"1",90,"0.3","val_global",2667,"1 0",0.793338734170854
"1",90,"0.3","val_global",2668,"1 0",0.793524470854271
"1",90,"0.3","val_global",2669,"1 0",0.792517933165829
"1",90,"0.3","val_global",2670,"1 0",0.794251099497488
"1",90,"0.3","val_global",2671,"1 0",0.794339638944724
"1",90,"0.3","val_global",2672,"1 0",0.793572104271357
"1",90,"0.3","val_global",2673,"1 0",0.79293620201005
"1",90,"0.3","val_global",2674,"1 0",0.792885017085427
"1",90,"0.3","val_global",2675,"1 0",0.792004558291457
"1",90,"0.3","val_global",2676,"1 0",0.790405464824121
"1",90,"0.3","val_global",2677,"1 0",0.790640041457287
"1",90,"0.3","val_global",2678,"1 0",0.789642036432161
"1",90,"0.3","val_global",2679,"1 0",0.789266332160804
"1",90,"0.3","val_global",2680,"1 0",0.787897756532663
"1",90,"0.3","val_global",2681,"1 0",0.788726746231156
"1",90,"0.3","val_global",2682,"1 0",0.788248581658292
"1",90,"0.3","val_global",2683,"1 0",0.788241195477387
"1",90,"0.3","val_global",2684,"1 0",0.787369692964824
"1",90,"0.3","val_global",2685,"1 0",0.78796662638191
"1",90,"0.3","val_global",2686,"1 0",0.787350687688442
"1",90,"0.3","val_global",2687,"1 0",0.786617704773869
"1",90,"0.3","val_global",2688,"1 0",0.786502441457287
"1",90,"0.3","val_global",2689,"1 0",0.787214684924623
"1",90,"0.3","val_global",2690,"1 0",0.785825891959799
"1",90,"0.3","val_global",2691,"1 0",0.786329795226131
"1",90,"0.3","val_global",2692,"1 0",0.786306338442211
"1",90,"0.3","val_global",2693,"1 0",0.78555055
"1",90,"0.3","val_global",2694,"1 0",0.784915605276382
"1",90,"0.3","val_global",2695,"1 0",0.784586091708543
"1",90,"0.3","val_global",2696,"1 0",0.785646838442211
"1",90,"0.3","val_global",2697,"1 0",0.786024334673367
"1",90,"0.3","val_global",2698,"1 0",0.786378921859297
"1",90,"0.3","val_global",2699,"1 0",0.786127958291457
"1",90,"0.3","val_global",2700,"1 0",0.787315927889447
"1",90,"0.3","val_global",2701,"1 0",0.786989401507538
"1",90,"0.3","val_global",2702,"1 0",0.787355972613065
"1",90,"0.3","val_global",2703,"1 0",0.786849520100503
"1",90,"0.3","val_global",2704,"1 0",0.786324041457287
"1",90,"0.3","val_global",2705,"1 0",0.78471251557789
"1",90,"0.3","val_global",2706,"1 0",0.784964702512563
"1",90,"0.3","val_global",2707,"1 0",0.786764631407035
"1",90,"0.3","val_global",2708,"1 0",0.786651019346734
"1",90,"0.3","val_global",2709,"1 0",0.786311160050251
"1",90,"0.3","val_global",2710,"1 0",0.786374271105528
"1",90,"0.3","val_global",2711,"1 0",0.785570986432161
"1",90,"0.3","val_global",2712,"1 0",0.78576508241206
"1",90,"0.3","val_global",2713,"1 0",0.785468603266332
"1",90,"0.3","val_global",2714,"1 0",0.785709952763819
"1",90,"0.3","val_global",2715,"1 0",0.786357497738694
"1",90,"0.3","val_global",2716,"1 0",0.786261664572864
"1",90,"0.3","val_global",2717,"1 0",0.785512582160804
"1",90,"0.3","val_global",2718,"1 0",0.786381649497488
"1",90,"0.3","val_global",2719,"1 0",0.786041629648241
"1",90,"0.3","val_global",2720,"1 0",0.785251582663317
"1",90,"0.3","val_global",2721,"1 0",0.785217810301508
"1",90,"0.3","val_global",2722,"1 0",0.785319741959799
"1",90,"0.3","val_global",2723,"1 0",0.78556932160804
"1",90,"0.3","val_global",2724,"1 0",0.785892428894472
"1",90,"0.3","val_global",2725,"1 0",0.786667707286432
"1",90,"0.3","val_global",2726,"1 0",0.78672032839196
"1",90,"0.3","val_global",2727,"1 0",0.785783897487437
"1",90,"0.3","val_global",2728,"1 0",0.784864096733668
"1",90,"0.3","val_global",2729,"1 0",0.78515935678392
"1",90,"0.3","val_global",2730,"1 0",0.784867829648241
"1",90,"0.3","val_global",2731,"1 0",0.785879613567839
"1",90,"0.3","val_global",2732,"1 0",0.785529548492462
"1",90,"0.3","val_global",2733,"1 0",0.786279733668342
"1",90,"0.3","val_global",2734,"1 0",0.786107384170854
"1",90,"0.3","val_global",2735,"1 0",0.786155282914573
"1",90,"0.3","val_global",2736,"1 0",0.785961270603015
"1",90,"0.3","val_global",2737,"1 0",0.785995351758794
"1",90,"0.3","val_global",2738,"1 0",0.784811208040201
"1",90,"0.3","val_global",2739,"1 0",0.785478754271357
"1",90,"0.3","val_global",2740,"1 0",0.785747474623116
"1",90,"0.3","val_global",2741,"1 0",0.785333670603015
"1",90,"0.3","val_global",2742,"1 0",0.784951220854271
"1",90,"0.3","val_global",2743,"1 0",0.7852865
"1",90,"0.3","val_global",2744,"1 0",0.785369818844221
"1",90,"0.3","val_global",2745,"1 0",0.784932299748744
"1",90,"0.3","val_global",2746,"1 0",0.785005890954774
"1",90,"0.3","val_global",2747,"1 0",0.785228492713568
"1",90,"0.3","val_global",2748,"1 0",0.785405854020101
"1",90,"0.3","val_global",2749,"1 0",0.784725447487437
"1",90,"0.3","val_global",2750,"1 0",0.784974561809045
"1",90,"0.3","val_global",2751,"1 0",0.784927522864322
"1",90,"0.3","val_global",2752,"1 0",0.785276165577889
"1",90,"0.3","val_global",2753,"1 0",0.785601657286432
"1",90,"0.3","val_global",2754,"1 0",0.785526952512563
"1",90,"0.3","val_global",2755,"1 0",0.785558947487437
"1",90,"0.3","val_global",2756,"1 0",0.784311243718593
"1",90,"0.3","val_global",2757,"1 0",0.783804667839196
"1",90,"0.3","val_global",2758,"1 0",0.78363835678392
"1",90,"0.3","val_global",2759,"1 0",0.78323367839196
"1",90,"0.3","val_global",2760,"1 0",0.782321651256282
"1",90,"0.3","val_global",2761,"1 0",0.782622429899498
"1",90,"0.3","val_global",2762,"1 0",0.782064786934674
"1",90,"0.3","val_global",2763,"1 0",0.782133631909548
"1",90,"0.3","val_global",2764,"1 0",0.782287045477387
"1",90,"0.3","val_global",2765,"1 0",0.783005378643216
"1",90,"0.3","val_global",2766,"1 0",0.78279971281407
"1",90,"0.3","val_global",2767,"1 0",0.783312113316583
"1",90,"0.3","val_global",2768,"1 0",0.784388499497488
"1",90,"0.3","val_global",2769,"1 0",0.784704312060302
"1",90,"0.3","val_global",2770,"1 0",0.784695644723618
"1",90,"0.3","val_global",2771,"1 0",0.784266214321608
"1",90,"0.3","val_global",2772,"1 0",0.78498521557789
"1",90,"0.3","val_global",2773,"1 0",0.78489739798995
"1",90,"0.3","val_global",2774,"1 0",0.784704264321608
"1",90,"0.3","val_global",2775,"1 0",0.784056960301508
"1",90,"0.3","val_global",2776,"1 0",0.785494114824121
"1",90,"0.3","val_global",2777,"1 0",0.786145049497488
"1",90,"0.3","val_global",2778,"1 0",0.787017479396985
"1",90,"0.3","val_global",2779,"1 0",0.787610190201005
"1",90,"0.3","val_global",2780,"1 0",0.787913426633166
"1",90,"0.3","val_global",2781,"1 0",0.787882372864322
"1",90,"0.3","val_global",2782,"1 0",0.78752378718593
"1",90,"0.3","val_global",2783,"1 0",0.787171833165829
"1",90,"0.3","val_global",2784,"1 0",0.787827712311558
"1",90,"0.3","val_global",2785,"1 0",0.786737373869347
"1",90,"0.3","val_global",2786,"1 0",0.786986990703518
"1",90,"0.3","val_global",2787,"1 0",0.786643754020101
"1",90,"0.3","val_global",2788,"1 0",0.786159474371859
"1",90,"0.3","val_global",2789,"1 0",0.786579482914573
"1",90,"0.3","val_global",2790,"1 0",0.786506472613065
"1",90,"0.3","val_global",2791,"1 0",0.785961534170854
"1",90,"0.3","val_global",2792,"1 0",0.78521503919598
"1",90,"0.3","val_global",2793,"1 0",0.78478961281407
"1",90,"0.3","val_global",2794,"1 0",0.785139408291457
"1",90,"0.3","val_global",2795,"1 0",0.78544034798995
"1",90,"0.3","val_global",2796,"1 0",0.785323791959799
"1",90,"0.3","val_global",2797,"1 0",0.786141961809045
"1",90,"0.3","val_global",2798,"1 0",0.785725812311558
"1",90,"0.3","val_global",2799,"1 0",0.785087056030151
"1",90,"0.3","val_global",2800,"1 0",0.78493815
"1",90,"0.3","val_global",2801,"1 0",0.784119304271357
"1",90,"0.3","val_global",2802,"1 0",0.784377091708543
"1",90,"0.3","val_global",2803,"1 0",0.784541774623116
"1",90,"0.3","val_global",2804,"1 0",0.784393775628141
"1",90,"0.3","val_global",2805,"1 0",0.78551968718593
"1",90,"0.3","val_global",2806,"1 0",0.785221011055276
"1",90,"0.3","val_global",2807,"1 0",0.784619527889447
"1",90,"0.3","val_global",2808,"1 0",0.7838244459799
"1",90,"0.3","val_global",2809,"1 0",0.784039356532663
"1",90,"0.3","val_global",2810,"1 0",0.784421242211055
"1",90,"0.3","val_global",2811,"1 0",0.784310452512563
"1",90,"0.3","val_global",2812,"1 0",0.784642402763819
"1",90,"0.3","val_global",2813,"1 0",0.784195084422111
"1",90,"0.3","val_global",2814,"1 0",0.783670271105528
"1",90,"0.3","val_global",2815,"1 0",0.784164731155779
"1",90,"0.3","val_global",2816,"1 0",0.783847885929648
"1",90,"0.3","val_global",2817,"1 0",0.78242615201005
"1",90,"0.3","val_global",2818,"1 0",0.783092302261307
"1",90,"0.3","val_global",2819,"1 0",0.783720514070352
"1",90,"0.3","val_global",2820,"1 0",0.784198918592965
"1",90,"0.3","val_global",2821,"1 0",0.784776618090452
"1",90,"0.3","val_global",2822,"1 0",0.785535839447236
"1",90,"0.3","val_global",2823,"1 0",0.784646627386935
"1",90,"0.3","val_global",2824,"1 0",0.784044702512563
"1",90,"0.3","val_global",2825,"1 0",0.783877420854271
"1",90,"0.3","val_global",2826,"1 0",0.783613818844221
"1",90,"0.3","val_global",2827,"1 0",0.784055689949749
"1",90,"0.3","val_global",2828,"1 0",0.783672875125628
"1",90,"0.3","val_global",2829,"1 0",0.783238123115578
"1",90,"0.3","val_global",2830,"1 0",0.782823143969849
"1",90,"0.3","val_global",2831,"1 0",0.783590821105528
"1",90,"0.3","val_global",2832,"1 0",0.782921516331658
"1",90,"0.3","val_global",2833,"1 0",0.782679389447236
"1",90,"0.3","val_global",2834,"1 0",0.782940797487437
"1",90,"0.3","val_global",2835,"1 0",0.782046134673367
"1",90,"0.3","val_global",2836,"1 0",0.781097235427136
"1",90,"0.3","val_global",2837,"1 0",0.781610823366834
"1",90,"0.3","val_global",2838,"1 0",0.780794734170854
"1",90,"0.3","val_global",2839,"1 0",0.781443846984925
"1",90,"0.3","val_global",2840,"1 0",0.780564433165829
"1",90,"0.3","val_global",2841,"1 0",0.779298482160804
"1",90,"0.3","val_global",2842,"1 0",0.778361674623116
"1",90,"0.3","val_global",2843,"1 0",0.778840832160804
"1",90,"0.3","val_global",2844,"1 0",0.778957793467337
"1",90,"0.3","val_global",2845,"1 0",0.778552599497488
"1",90,"0.3","val_global",2846,"1 0",0.778897931909548
"1",90,"0.3","val_global",2847,"1 0",0.778583796733668
"1",90,"0.3","val_global",2848,"1 0",0.779924769346734
"1",90,"0.3","val_global",2849,"1 0",0.779724825376885
"1",90,"0.3","val_global",2850,"1 0",0.778951833165829
"1",90,"0.3","val_global",2851,"1 0",0.778950991708543
"1",90,"0.3","val_global",2852,"1 0",0.778298333417086
"1",90,"0.3","val_global",2853,"1 0",0.778426747487437
"1",90,"0.3","val_global",2854,"1 0",0.778334019346734
"1",90,"0.3","val_global",2855,"1 0",0.779856430653266
"1",90,"0.3","val_global",2856,"1 0",0.780326480150754
"1",90,"0.3","val_global",2857,"1 0",0.780601351758794
"1",90,"0.3","val_global",2858,"1 0",0.781435775376885
"1",90,"0.3","val_global",2859,"1 0",0.780513165326633
"1",90,"0.3","val_global",2860,"1 0",0.780825215829146
"1",90,"0.3","val_global",2861,"1 0",0.781806509547739
"1",90,"0.3","val_global",2862,"1 0",0.782504765326633
"1",90,"0.3","val_global",2863,"1 0",0.782097696984925
"1",90,"0.3","val_global",2864,"1 0",0.78239802160804
"1",90,"0.3","val_global",2865,"1 0",0.782560739447236
"1",90,"0.3","val_global",2866,"1 0",0.781986137437186
"1",90,"0.3","val_global",2867,"1 0",0.782479020100503
"1",90,"0.3","val_global",2868,"1 0",0.78181345201005
"1",90,"0.3","val_global",2869,"1 0",0.78181882638191
"1",90,"0.3","val_global",2870,"1 0",0.782777072361809
"1",90,"0.3","val_global",2871,"1 0",0.782528901005025
"1",90,"0.3","val_global",2872,"1 0",0.783576432914573
"1",90,"0.3","val_global",2873,"1 0",0.783767007788945
"1",90,"0.3","val_global",2874,"1 0",0.784072092713568
"1",90,"0.3","val_global",2875,"1 0",0.782915733668342
"1",90,"0.3","val_global",2876,"1 0",0.782997380150754
"1",90,"0.3","val_global",2877,"1 0",0.782370343718593
"1",90,"0.3","val_global",2878,"1 0",0.781428771859297
"1",90,"0.3","val_global",2879,"1 0",0.780192553517588
"1",90,"0.3","val_global",2880,"1 0",0.780207074371859
"1",90,"0.3","val_global",2881,"1 0",0.779799742964824
"1",90,"0.3","val_global",2882,"1 0",0.779238201758794
"1",90,"0.3","val_global",2883,"1 0",0.778538034170854
"1",90,"0.3","val_global",2884,"1 0",0.778140291708543
"1",90,"0.3","val_global",2885,"1 0",0.777982372361809
"1",90,"0.3","val_global",2886,"1 0",0.778089824371859
"1",90,"0.3","val_global",2887,"1 0",0.776577560050251
"1",90,"0.3","val_global",2888,"1 0",0.776827226633166
"1",90,"0.3","val_global",2889,"1 0",0.776686162562814
"1",90,"0.3","val_global",2890,"1 0",0.776751371105528
"1",90,"0.3","val_global",2891,"1 0",0.776778456030151
"1",90,"0.3","val_global",2892,"1 0",0.776049061055276
"1",90,"0.3","val_global",2893,"1 0",0.777096876130653
"1",90,"0.3","val_global",2894,"1 0",0.777735741457287
"1",90,"0.3","val_global",2895,"1 0",0.777257561809045
"1",90,"0.3","val_global",2896,"1 0",0.777367767336684
"1",90,"0.3","val_global",2897,"1 0",0.777975866834171
"1",90,"0.3","val_global",2898,"1 0",0.7772187459799
"1",90,"0.3","val_global",2899,"1 0",0.779342638442211
"1",90,"0.3","val_global",2900,"1 0",0.779176806030151
"1",90,"0.3","val_global",2901,"1 0",0.779405781658292
"1",90,"0.3","val_global",2902,"1 0",0.779044734422111
"1",90,"0.3","val_global",2903,"1 0",0.780337412814071
"1",90,"0.3","val_global",2904,"1 0",0.779483410050251
"1",90,"0.3","val_global",2905,"1 0",0.779551275628141
"1",90,"0.3","val_global",2906,"1 0",0.77933096557789
"1",90,"0.3","val_global",2907,"1 0",0.779804183919598
"1",90,"0.3","val_global",2908,"1 0",0.780104638693467
"1",90,"0.3","val_global",2909,"1 0",0.779876765326633
"1",90,"0.3","val_global",2910,"1 0",0.779909070100503
"1",90,"0.3","val_global",2911,"1 0",0.779923969849246
"1",90,"0.3","val_global",2912,"1 0",0.780666680904523
"1",90,"0.3","val_global",2913,"1 0",0.779833766080402
"1",90,"0.3","val_global",2914,"1 0",0.779634001256282
"1",90,"0.3","val_global",2915,"1 0",0.780259380653266
"1",90,"0.3","val_global",2916,"1 0",0.779826490954774
"1",90,"0.3","val_global",2917,"1 0",0.778597085678392
"1",90,"0.3","val_global",2918,"1 0",0.778705464321608
"1",90,"0.3","val_global",2919,"1 0",0.776979731155779
"1",90,"0.3","val_global",2920,"1 0",0.777021800753769
"1",90,"0.3","val_global",2921,"1 0",0.775881884170854
"1",90,"0.3","val_global",2922,"1 0",0.777398332914573
"1",90,"0.3","val_global",2923,"1 0",0.777524833668342
"1",90,"0.3","val_global",2924,"1 0",0.77836276758794
"1",90,"0.3","val_global",2925,"1 0",0.77771644798995
"1",90,"0.3","val_global",2926,"1 0",0.778160528894473
"1",90,"0.3","val_global",2927,"1 0",0.778263086683417
"1",90,"0.3","val_global",2928,"1 0",0.778015906281407
"1",90,"0.3","val_global",2929,"1 0",0.778073040954774
"1",90,"0.3","val_global",2930,"1 0",0.777192589698493
"1",90,"0.3","val_global",2931,"1 0",0.776288383668342
"1",90,"0.3","val_global",2932,"1 0",0.776370858291457
"1",90,"0.3","val_global",2933,"1 0",0.777582124120603
"1",90,"0.3","val_global",2934,"1 0",0.777276954020101
"1",90,"0.3","val_global",2935,"1 0",0.777933736934673
"1",90,"0.3","val_global",2936,"1 0",0.777917589698493
"1",90,"0.3","val_global",2937,"1 0",0.778915726633166
"1",90,"0.3","val_global",2938,"1 0",0.779515514070352
"1",90,"0.3","val_global",2939,"1 0",0.779155539949749
"1",90,"0.3","val_global",2940,"1 0",0.7791510959799
"1",90,"0.3","val_global",2941,"1 0",0.779561179145729
"1",90,"0.3","val_global",2942,"1 0",0.779109453768844
"1",90,"0.3","val_global",2943,"1 0",0.778059801758794
"1",90,"0.3","val_global",2944,"1 0",0.777414665326633
"1",90,"0.3","val_global",2945,"1 0",0.777711711557789
"1",90,"0.3","val_global",2946,"1 0",0.776494570351759
"1",90,"0.3","val_global",2947,"1 0",0.776623754773869
"1",90,"0.3","val_global",2948,"1 0",0.777018052261307
"1",90,"0.3","val_global",2949,"1 0",0.77677636557789
"1",90,"0.3","val_global",2950,"1 0",0.777281333668342
"1",90,"0.3","val_global",2951,"1 0",0.77755051281407
"1",90,"0.3","val_global",2952,"1 0",0.776655570603015
"1",90,"0.3","val_global",2953,"1 0",0.775586196984925
"1",90,"0.3","val_global",2954,"1 0",0.775234221356784
"1",90,"0.3","val_global",2955,"1 0",0.774687062311558
"1",90,"0.3","val_global",2956,"1 0",0.774626595728643
"1",90,"0.3","val_global",2957,"1 0",0.774402177386935
"1",90,"0.3","val_global",2958,"1 0",0.775510407035176
"1",90,"0.3","val_global",2959,"1 0",0.776529431909548
"1",90,"0.3","val_global",2960,"1 0",0.777211750251256
"1",90,"0.3","val_global",2961,"1 0",0.777669423869347
"1",90,"0.3","val_global",2962,"1 0",0.777435280904523
"1",90,"0.3","val_global",2963,"1 0",0.777420423366834
"1",90,"0.3","val_global",2964,"1 0",0.777604693216081
"1",90,"0.3","val_global",2965,"1 0",0.777366950251256
"1",90,"0.3","val_global",2966,"1 0",0.777890352261307
"1",90,"0.3","val_global",2967,"1 0",0.778363358040201
"1",90,"0.3","val_global",2968,"1 0",0.777268685678392
"1",90,"0.3","val_global",2969,"1 0",0.777374317085427
"1",90,"0.3","val_global",2970,"1 0",0.776469563567839
"1",90,"0.3","val_global",2971,"1 0",0.776013753015075
"1",90,"0.3","val_global",2972,"1 0",0.775635867336683
"1",90,"0.3","val_global",2973,"1 0",0.77476801557789
"1",90,"0.3","val_global",2974,"1 0",0.773811714824121
"1",90,"0.3","val_global",2975,"1 0",0.774083731407035
"1",90,"0.3","val_global",2976,"1 0",0.774549787688442
"1",90,"0.3","val_global",2977,"1 0",0.774365806281407
"1",90,"0.3","val_global",2978,"1 0",0.77334311281407
"1",90,"0.3","val_global",2979,"1 0",0.773085785427136
"1",90,"0.3","val_global",2980,"1 0",0.772365816080402
"1",90,"0.3","val_global",2981,"1 0",0.771670301758794
"1",90,"0.3","val_global",2982,"1 0",0.771150142211055
"1",90,"0.3","val_global",2983,"1 0",0.771460486180905
"1",90,"0.3","val_global",2984,"1 0",0.771353086180905
"1",90,"0.3","val_global",2985,"1 0",0.771336285427136
"1",90,"0.3","val_global",2986,"1 0",0.771463264572865
"1",90,"0.3","val_global",2987,"1 0",0.771364738442211
"1",90,"0.3","val_global",2988,"1 0",0.771382656281407
"1",90,"0.3","val_global",2989,"1 0",0.771129975376885
"1",90,"0.3","val_global",2990,"1 0",0.772686010050251
"1",90,"0.3","val_global",2991,"1 0",0.773169667924991
"1",90,"0.3","val_global",2992,"1 0",NaN
"1",90,"0.3","val_global",2993,"1 0",NaN
"1",90,"0.3","val_global",2994,"1 0",NaN
"1",90,"0.3","val_global",2995,"1 0",NaN
"1",90,"0.3","val_global",2996,"1 0",NaN
"1",90,"0.3","val_global",2997,"1 0",NaN
"1",90,"0.3","val_global",2998,"1 0",NaN
"1",90,"0.3","val_global",2999,"1 0",NaN
"1",90,"0.3","val_global",3000,"1 0",NaN
"1",90,"0.3","val_global",3001,"1 0",NaN

